TwinLab: a framework for data-efficient training of non-intrusive reduced-order models for digital twins

Purpose: Simulation-based digital twins represent an effort to provide high-accuracy real-time insights into operational physical processes. However, the computation time of many multi-physical simulation models is far from real-time. It might even exceed sensible time frames to produce sufficient data for training data-driven reduced-order models. This study presents TwinLab, a framework for data-efficient, yet accurate training of neural-ODE type reduced-order models with only two data sets. Design/methodology/approach: Correlations between test errors of reduced-order models and distinct features of corresponding training data are investigated. Having found the single best data sets for training, a second data set is sought with the help of similarity and error measures to enrich the training process effectively. Findings: Adding a suitable second training data set in the training process reduces the test error by up to 49% compared to the best base reduced-order model trained only with one data set. Such a second training data set should at least yield a good reduced-order model on its own and exhibit higher levels of dissimilarity to the base training data set regarding the respective excitation signal. Moreover, the base reduced-order model should have elevated test errors on the second data set. The relative error of the time series ranges from 0.18% to 0.49%. Prediction speed-ups of up to a factor of 36,000 are observed. Originality: The proposed computational framework facilitates the automated, data-efficient extraction of non-intrusive reduced-order models for digital twins from existing simulation models, independent of the simulation software.

==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-mean-d-Ai-2-Show-a4-1.tsv <==
1.04588031583495	36.6666666666667
1.04843852904358	28.6666666666667
1.10234901253362	36.6666666666667
1.17704367241469	28.6666666666667
1.20371164151711	18.6666666666667
1.23986191411129	50
1.32663001170916	25.3333333333333
1.42030157220623	33.3333333333333
1.47034379639593	51
1.52454124248414	3.66666666666667
1.70378852035291	28
1.75544534076722	23.6666666666667
1.76787493742195	28.3333333333333
1.7991790202091	33.6666666666667
1.84543645020513	26
1.8758157263742	31
1.98639985691384	20
2.07586405117269	12.3333333333333
2.15331346485077	22
2.19450340709853	13
2.36846277030842	-26
2.37069189684688	18
2.43346328533576	-14.6666666666667
2.48498995350028	-11.3333333333333
2.48980053377256	-23.6666666666667
2.58961007449506	19.3333333333333
2.64196504200893	-11.6666666666667
2.73467002020231	7.33333333333333
2.84393405299523	42.3333333333333
3.05549530660774	29
3.18363366376419	-30
3.23702193646561	28.3333333333333
3.34018532652548	17.3333333333333
3.42321046105721	27.3333333333333
3.45751248272107	-25.3333333333333
3.73165067895172	13.6666666666667
3.79067860374527	16.3333333333333
3.83271288604209	-27
3.88889955977193	7
4.02760805680352	-5
4.38233341686129	-25
4.39092683804011	-12
4.54827278262617	11.3333333333333
4.72193941332788	-26.3333333333333
4.73454989535579	10.6666666666667
5.09568351151928	33.6666666666667
5.3907908255171	24.3333333333333
5.72107411785747	-12
6.05133962519706	9
6.40607870576013	-42.6666666666667
6.57796642719037	-33
7.51560964037824	-38.6666666666667
7.62027333422623	-32.3333333333333
8.51885103791161	-34
9.59774540970635	-48.6666666666667


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-mean-d-Ai-2-Show-a4-2.tsv <==
1.04588031583495	27.56554271921
1.04843852904358	27.5428554612605
1.05443218092883	27.4897013590453
1.0629840460227	27.4138599988807
1.07153591111657	27.3380186387161
1.08008777621044	27.2621772785515
1.08863964130431	27.1863359183868
1.09719150639818	27.1104945582222
1.10234901253362	27.0647557309517
1.10574337149205	27.0346531980576
1.11429523658593	26.9588118378929
1.1228471016798	26.8829704777283
1.13139896677367	26.8071291175637
1.13995083186754	26.7312877573991
1.14850269696141	26.6554463972344
1.15705456205528	26.5796050370698
1.16560642714915	26.5037636769052
1.17415829224302	26.4279223167405
1.17704367241469	26.4023336113051
1.1827101573369	26.3520809565759
1.19126202243077	26.2762395964113
1.19981388752464	26.2003982362467
1.20371164151711	26.1658313948464
1.20836575261851	26.124556876082
1.21691761771238	26.0487155159174
1.22546948280625	25.9728741557528
1.23402134790012	25.8970327955882
1.23986191411129	25.8452363183608
1.242573212994	25.8211914354235
1.25112507808787	25.7453500752589
1.25967694318174	25.6695087150943
1.26822880827561	25.5936673549296
1.27678067336948	25.517825994765
1.28533253846335	25.4419846346004
1.29388440355722	25.3661432744358
1.3024362686511	25.2903019142711
1.31098813374497	25.2144605541065
1.31953999883884	25.1386191939419
1.32663001170916	25.0757421239966
1.32809186393271	25.0627778337772
1.33664372902658	24.9869364736126
1.34519559412045	24.911095113448
1.35374745921432	24.8352537532834
1.3622993243082	24.7594123931187
1.37085118940207	24.6835710329541
1.37940305449594	24.6077296727895
1.38795491958981	24.5318883126249
1.39650678468368	24.4560469524602
1.40505864977755	24.3802055922956
1.41361051487142	24.304364232131
1.42030157220623	24.2450252594459
1.4221623799653	24.2285228719663
1.43071424505917	24.1526815118017
1.43926611015304	24.0768401516371
1.44781797524691	24.0009987914725
1.45636984034078	23.9251574313078
1.46492170543465	23.8493160711432
1.47034379639593	23.8012307998105
1.47347357052852	23.7734747109786
1.4820254356224	23.6976333508139
1.49057730071627	23.6217919906493
1.49912916581014	23.5459506304847
1.50768103090401	23.4701092703201
1.51623289599788	23.3942679101554
1.52454124248414	23.3205861704039
1.52478476109175	23.3184265499908
1.53333662618562	23.2425851898262
1.5418884912795	23.1667438296615
1.55044035637337	23.0909024694969
1.55899222146724	23.0150611093323
1.56754408656111	22.9392197491677
1.57609595165498	22.863378389003
1.58464781674885	22.7875370288384
1.59319968184272	22.7116956686738
1.60175154693659	22.6358543085091
1.61030341203047	22.5600129483445
1.61885527712434	22.4841715881799
1.62740714221821	22.4083302280153
1.63595900731208	22.3324888678506
1.64451087240595	22.256647507686
1.65306273749982	22.1808061475214
1.66161460259369	22.1049647873567
1.67016646768757	22.0291234271921
1.67871833278144	21.9532820670275
1.68727019787531	21.8774407068629
1.69582206296918	21.8015993466982
1.70378852035291	21.7309496162542
1.70437392806305	21.7257579865336
1.71292579315692	21.649916626369
1.72147765825079	21.5740752662044
1.73002952334467	21.4982339060397
1.73858138843854	21.4223925458751
1.74713325353241	21.3465511857105
1.75544534076722	21.2728362715046
1.75568511862628	21.2707098255458
1.76423698372015	21.1948684653812
1.76787493742195	21.1626056368717
1.77278884881402	21.1190271052166
1.78134071390789	21.043185745052
1.78989257900177	20.9673443848873
1.79844444409564	20.8915030247227
1.7991790202091	20.8849885099381
1.80699630918951	20.8156616645581
1.81554817428338	20.7398203043934
1.82410003937725	20.6639789442288
1.83265190447112	20.5881375840642
1.84120376956499	20.5122962238996
1.84543645020513	20.4747591190263
1.84975563465887	20.4364548637349
1.85830749975274	20.3606135035703
1.86685936484661	20.2847721434057
1.87541122994048	20.2089307832411
1.8758157263742	20.2053435470793
1.88396309503435	20.1330894230764
1.89251496012822	20.0572480629118
1.90106682522209	19.9814067027472
1.90961869031597	19.9055653425825
1.91817055540984	19.8297239824179
1.92672242050371	19.7538826222533
1.93527428559758	19.6780412620887
1.94382615069145	19.602199901924
1.95237801578532	19.5263585417594
1.96092988087919	19.4505171815948
1.96948174597307	19.3746758214301
1.97803361106694	19.2988344612655
1.98639985691384	19.2246392468256
1.98658547616081	19.2229931011009
1.99513734125468	19.1471517409363
2.00368920634855	19.0713103807716
2.01224107144242	18.995469020607
2.02079293653629	18.9196276604424
2.02934480163016	18.8437863002777
2.03789666672404	18.7679449401131
2.04644853181791	18.6921035799485
2.05500039691178	18.6162622197839
2.06355226200565	18.5404208596192
2.07210412709952	18.4645794994546
2.07586405117269	18.4312349889069
2.08065599219339	18.38873813929
2.08920785728726	18.3128967791254
2.09775972238114	18.2370554189607
2.10631158747501	18.1612140587961
2.11486345256888	18.0853726986315
2.12341531766275	18.0095313384668
2.13196718275662	17.9336899783022
2.14051904785049	17.8578486181376
2.14907091294436	17.782007257973
2.15331346485077	17.7443826107622
2.15762277803824	17.7061658978083
2.16617464313211	17.6303245376437
2.17472650822598	17.5544831774791
2.18327837331985	17.4786418173144
2.19183023841372	17.4028004571498
2.19450340709853	17.3790937280586
2.20038210350759	17.3269590969852
2.20893396860146	17.2511177368206
2.21748583369534	17.1752763766559
2.22603769878921	17.0994350164913
2.23458956388308	17.0235936563267
2.24314142897695	16.947752296162
2.25169329407082	16.8719109359974
2.26024515916469	16.7960695758328
2.26879702425856	16.7202282156682
2.27734888935244	16.6443868555035
2.28590075444631	16.5685454953389
2.29445261954018	16.4927041351743
2.30300448463405	16.4168627750096
2.31155634972792	16.341021414845
2.32010821482179	16.2651800546804
2.32866007991566	16.1893386945158
2.33721194500954	16.1134973343511
2.34576381010341	16.0376559741865
2.35431567519728	15.9618146140219
2.36286754029115	15.8859732538573
2.36846277030842	15.8363525161251
2.37069189684688	15.8165837303924
2.37141940538502	15.8101318936926
2.37997127047889	15.734290533528
2.38852313557276	15.6584491733634
2.39707500066663	15.5826078131987
2.40562686576051	15.5067664530341
2.41417873085438	15.4309250928695
2.42273059594825	15.3550837327049
2.43128246104212	15.2792423725402
2.43346328533576	15.2599019504342
2.43983432613599	15.2034010123756
2.44838619122986	15.127559652211
2.45693805632373	15.0517182920463
2.46548992141761	14.9758769318817
2.47404178651148	14.9000355717171
2.48259365160535	14.8241942115525
2.48498995350028	14.802942847893
2.48980053377256	14.7602806979379
2.49114551669922	14.7483528513878
2.49969738179309	14.6725114912232
2.50824924688696	14.5966701310586
2.51680111198083	14.520828770894
2.52535297707471	14.4449874107293
2.53390484216858	14.3691460505647
2.54245670726245	14.2933046904001
2.55100857235632	14.2174633302354
2.55956043745019	14.1416219700708
2.56811230254406	14.0657806099062
2.57666416763793	13.9899392497416
2.58521603273181	13.9140978895769
2.58961007449506	13.8751297697238
2.59376789782568	13.8382565294123
2.60231976291955	13.7624151692477
2.61087162801342	13.686573809083
2.61942349310729	13.6107324489184
2.62797535820116	13.5348910887538
2.63652722329503	13.4590497285892
2.64196504200893	13.4108249772556
2.64507908838891	13.3832083684245
2.65363095348278	13.3073670082599
2.66218281857665	13.2315256480953
2.67073468367052	13.1556842879306
2.67928654876439	13.079842927766
2.68783841385826	13.0040015676014
2.69639027895213	12.9281602074368
2.70494214404601	12.8523188472721
2.71349400913988	12.7764774871075
2.72204587423375	12.7006361269429
2.73059773932762	12.6247947667783
2.73467002020231	12.5886801511805
2.73914960442149	12.5489534066136
2.74770146951536	12.473112046449
2.75625333460923	12.3972706862844
2.76480519970311	12.3214293261197
2.77335706479698	12.2455879659551
2.78190892989085	12.1697466057905
2.79046079498472	12.0939052456259
2.79901266007859	12.0180638854612
2.80756452517246	11.9422225252966
2.81611639026633	11.866381165132
2.8246682553602	11.7905398049673
2.83322012045408	11.7146984448027
2.84177198554795	11.6388570846381
2.84393405299523	11.6196830057478
2.85032385064182	11.5630157244735
2.85887571573569	11.4871743643088
2.86742758082956	11.4113330041442
2.87597944592343	11.3354916439796
2.8845313110173	11.2596502838149
2.89308317611118	11.1838089236503
2.90163504120505	11.1079675634857
2.91018690629892	11.0321262033211
2.91873877139279	10.9562848431564
2.92729063648666	10.8804434829918
2.93584250158053	10.8046021228272
2.9443943666744	10.7287607626625
2.95294623176828	10.6529194024979
2.96149809686215	10.5770780423333
2.97004996195602	10.5012366821687
2.97860182704989	10.425395322004
2.98715369214376	10.3495539618394
2.99570555723763	10.2737126016748
3.0042574223315	10.1978712415102
3.01280928742538	10.1220298813455
3.02136115251925	10.0461885211809
3.02991301761312	9.97034716101627
3.03846488270699	9.89450580085164
3.04701674780086	9.81866444068701
3.05549530660774	9.74347318999592
3.05556861289473	9.74282308052239
3.0641204779886	9.66698172035776
3.07267234308248	9.59114036019313
3.08122420817635	9.5152990000285
3.08977607327022	9.43945763986388
3.09832793836409	9.36361627969924
3.10687980345796	9.28777491953462
3.11543166855183	9.21193355936999
3.1239835336457	9.13609219920536
3.13253539873958	9.06025083904073
3.14108726383345	8.98440947887611
3.14963912892732	8.90856811871148
3.15819099402119	8.83272675854685
3.16674285911506	8.75688539838222
3.17529472420893	8.6810440382176
3.18363366376419	8.60709098689377
3.1838465893028	8.60520267805297
3.19239845439667	8.52936131788834
3.20095031949055	8.45351995772371
3.20950218458442	8.37767859755908
3.21805404967829	8.30183723739445
3.22660591477216	8.22599587722983
3.23515777986603	8.1501545170652
3.23702193646561	8.13362243072844
3.2437096449599	8.07431315690057
3.25226151005378	7.99847179673594
3.26081337514765	7.92263043657132
3.26936524024152	7.84678907640668
3.27791710533539	7.77094771624206
3.28646897042926	7.69510635607743
3.29502083552313	7.6192649959128
3.303572700617	7.54342363574817
3.31212456571087	7.46758227558355
3.32067643080475	7.39174091541891
3.32922829589862	7.31589955525429
3.33778016099249	7.24005819508966
3.34018532652548	7.21872822514266
3.34633202608636	7.16421683492504
3.35488389118023	7.0883754747604
3.3634357562741	7.01253411459578
3.37198762136797	6.93669275443115
3.38053948646185	6.86085139426652
3.38909135155572	6.78501003410189
3.39764321664959	6.70916867393727
3.40619508174346	6.63332731377264
3.41474694683733	6.55748595360801
3.42321046105721	6.48242812433191
3.4232988119312	6.48164459344338
3.43185067702507	6.40580323327876
3.44040254211895	6.32996187311412
3.44895440721282	6.2541205129495
3.45750627230669	6.17827915278487
3.45751248272107	6.1782240763461
3.46605813740056	6.10243779262024
3.47461000249443	6.02659643245561
3.4831618675883	5.95075507229099
3.49171373268217	5.87491371212635
3.50026559777605	5.79907235196173
3.50881746286992	5.7232309917971
3.51736932796379	5.64738963163247
3.52592119305766	5.57154827146784
3.53447305815153	5.49570691130322
3.5430249232454	5.41986555113859
3.55157678833927	5.34402419097396
3.56012865343315	5.26818283080933
3.56868051852702	5.19234147064471
3.57723238362089	5.11650011048008
3.58578424871476	5.04065875031545
3.59433611380863	4.96481739015082
3.6028879789025	4.8889760299862
3.61143984399637	4.81313466982157
3.61999170909024	4.73729330965694
3.62854357418412	4.66145194949231
3.63709543927799	4.58561058932768
3.64564730437186	4.50976922916305
3.65419916946573	4.43392786899842
3.6627510345596	4.35808650883379
3.67130289965347	4.28224514866917
3.67985476474735	4.20640378850454
3.68840662984122	4.13056242833991
3.69695849493509	4.05472106817528
3.70551036002896	3.97887970801066
3.71406222512283	3.90303834784603
3.7226140902167	3.8271969876814
3.73116595531057	3.75135562751677
3.73165067895172	3.74705690439087
3.73971782040444	3.67551426735215
3.74826968549832	3.59967290718751
3.75682155059219	3.52383154702289
3.76537341568606	3.44799018685826
3.77392528077993	3.37214882669363
3.7824771458738	3.296307466529
3.79067860374527	3.22357365776597
3.79102901096767	3.22046610636438
3.79958087606154	3.14462474619975
3.80813274115542	3.06878338603512
3.81668460624929	2.9929420258705
3.82523647134316	2.91710066570587
3.83271288604209	2.85079682979433
3.83378833643703	2.84125930554124
3.8423402015309	2.76541794537661
3.85089206662477	2.68957658521199
3.85944393171864	2.61373522504736
3.86799579681252	2.53789386488273
3.87654766190639	2.46205250471809
3.88509952700026	2.38621114455347
3.88889955977193	2.35251093402511
3.89365139209413	2.31036978438884
3.902203257188	2.23452842422422
3.91075512228187	2.15868706405958
3.91930698737574	2.08284570389496
3.92785885246962	2.00700434373033
3.93641071756349	1.93116298356571
3.94496258265736	1.85532162340107
3.95351444775123	1.77948026323645
3.9620663128451	1.70363890307182
3.97061817793897	1.6277975429072
3.97917004303284	1.55195618274256
3.98772190812671	1.47611482257793
3.99627377322059	1.4002734624133
4.00482563831446	1.32443210224868
4.01337750340833	1.24859074208405
4.0219293685022	1.17274938191942
4.02760805680352	1.12238850274328
4.03048123359607	1.09690802175479
4.03903309868994	1.02106666159017
4.04758496378382	0.945225301425538
4.05613682887769	0.869383941260914
4.06468869397156	0.793542581096283
4.07324055906543	0.717701220931659
4.0817924241593	0.641859860767028
4.09034428925317	0.566018500602404
4.09889615434704	0.490177140437766
4.10744801944091	0.414335780273142
4.11599988453479	0.33849442010851
4.12455174962866	0.262653059943887
4.13310361472253	0.186811699779255
4.1416554798164	0.110970339614632
4.15020734491027	0.0351289794500005
4.15875921000414	-0.0407123807146235
4.16731107509801	-0.116553740879255
4.17586294019189	-0.192395101043878
4.18441480528576	-0.26823646120851
4.19296667037963	-0.344077821373133
4.2015185354735	-0.419919181537765
4.21007040056737	-0.495760541702388
4.21862226566124	-0.571601901867027
4.22717413075511	-0.647443262031651
4.23572599584899	-0.723284622196282
4.24427786094286	-0.799125982360906
4.25282972603673	-0.874967342525537
4.2613815911306	-0.950808702690161
4.26993345622447	-1.02665006285479
4.27848532131834	-1.10249142301942
4.28703718641221	-1.17833278318405
4.29558905150609	-1.25417414334867
4.30414091659996	-1.3300155035133
4.31269278169383	-1.40585686367793
4.3212446467877	-1.48169822384256
4.32979651188157	-1.55753958400719
4.33834837697544	-1.63338094417182
4.34690024206931	-1.70922230433644
4.35545210716319	-1.78506366450107
4.36400397225706	-1.8609050246657
4.37255583735093	-1.93674638483033
4.3811077024448	-2.01258774499495
4.38233341686129	-2.0234578706926
4.38965956753867	-2.08842910515958
4.39092683804011	-2.09966776683986
4.39821143263254	-2.16427046532421
4.40676329772641	-2.24011182548884
4.41531516282028	-2.31595318565346
4.42386702791416	-2.39179454581809
4.43241889300803	-2.46763590598272
4.4409707581019	-2.54347726614736
4.44952262319577	-2.61931862631198
4.45807448828964	-2.69515998647661
4.46662635338351	-2.77100134664123
4.47517821847739	-2.84684270680587
4.48373008357126	-2.92268406697049
4.49228194866513	-2.99852542713512
4.500833813759	-3.07436678729974
4.50938567885287	-3.15020814746438
4.51793754394674	-3.226049507629
4.52648940904061	-3.30189086779363
4.53504127413448	-3.37773222795825
4.54359313922836	-3.45357358812289
4.54827278262617	-3.49507453750412
4.55214500432223	-3.52941494828751
4.5606968694161	-3.60525630845215
4.56924873450997	-3.68109766861677
4.57780059960384	-3.7569390287814
4.58635246469771	-3.83278038894603
4.59490432979158	-3.90862174911066
4.60345619488546	-3.98446310927528
4.61200805997933	-4.06030446943991
4.6205599250732	-4.13614582960454
4.62911179016707	-4.21198718976917
4.63766365526094	-4.28782854993379
4.64621552035481	-4.36366991009842
4.65476738544868	-4.43951127026305
4.66331925054256	-4.51535263042769
4.67187111563643	-4.59119399059231
4.6804229807303	-4.66703535075694
4.68897484582417	-4.74287671092156
4.69752671091804	-4.8187180710862
4.70607857601191	-4.89455943125082
4.71463044110578	-4.97040079141545
4.72193941332788	-5.03521968046998
4.72318230619966	-5.04624215158007
4.73173417129353	-5.12208351174471
4.73454989535579	-5.14705447894151
4.7402860363874	-5.19792487190933
4.74883790148127	-5.27376623207396
4.75738976657514	-5.34960759223858
4.76594163166901	-5.42544895240322
4.77449349676288	-5.50129031256784
4.78304536185676	-5.57713167273248
4.79159722695063	-5.6529730328971
4.8001490920445	-5.72881439306173
4.80870095713837	-5.80465575322636
4.81725282223224	-5.88049711339099
4.82580468732611	-5.95633847355561
4.83435655241998	-6.03217983372024
4.84290841751386	-6.10802119388487
4.85146028260773	-6.1838625540495
4.8600121477016	-6.25970391421412
4.86856401279547	-6.33554527437875
4.87711587788934	-6.41138663454338
4.88566774298321	-6.487227994708
4.89421960807708	-6.56306935487264
4.90277147317095	-6.63891071503726
4.91132333826483	-6.71475207520189
4.9198752033587	-6.79059343536652
4.92842706845257	-6.86643479553115
4.93697893354644	-6.94227615569577
4.94553079864031	-7.0181175158604
4.95408266373418	-7.09395887602503
4.96263452882805	-7.16980023618966
4.97118639392193	-7.24564159635428
4.9797382590158	-7.32148295651891
4.98829012410967	-7.39732431668354
4.99684198920354	-7.47316567684817
5.00539385429741	-7.54900703701279
5.01394571939128	-7.62484839717743
5.02249758448515	-7.70068975734205
5.03104944957903	-7.77653111750669
5.0396013146729	-7.85237247767131
5.04815317976677	-7.92821383783594
5.05670504486064	-8.00405519800057
5.06525690995451	-8.0798965581652
5.07380877504838	-8.15573791832983
5.08236064014225	-8.23157927849445
5.09091250523613	-8.30742063865908
5.09568351151928	-8.34973183065017
5.09946437033	-8.38326199882371
5.10801623542387	-8.45910335898834
5.11656810051774	-8.53494471915296
5.12511996561161	-8.6107860793176
5.13367183070548	-8.68662743948222
5.14222369579935	-8.76246879964685
5.15077556089323	-8.83831015981148
5.1593274259871	-8.91415151997611
5.16787929108097	-8.98999288014073
5.17643115617484	-9.06583424030536
5.18498302126871	-9.14167560046999
5.19353488636258	-9.21751696063462
5.20208675145645	-9.29335832079924
5.21063861655033	-9.36919968096387
5.2191904816442	-9.4450410411285
5.22774234673807	-9.52088240129313
5.23629421183194	-9.59672376145776
5.24484607692581	-9.67256512162239
5.25339794201968	-9.74840648178701
5.26194980711355	-9.82424784195165
5.27050167220743	-9.90008920211627
5.2790535373013	-9.9759305622809
5.28760540239517	-10.0517719224455
5.29615726748904	-10.1276132826102
5.30470913258291	-10.2034546427748
5.31326099767678	-10.2792960029394
5.32181286277065	-10.355137363104
5.33036472786453	-10.4309787232687
5.3389165929584	-10.5068200834333
5.34746845805227	-10.5826614435979
5.35602032314614	-10.6585028037626
5.36457218824001	-10.7343441639272
5.37312405333388	-10.8101855240918
5.38167591842775	-10.8860268842564
5.39022778352162	-10.9618682444211
5.3907908255171	-10.9668615260383
5.3987796486155	-11.0377096045857
5.40733151370937	-11.1135509647503
5.41588337880324	-11.1893923249149
5.42443524389711	-11.2652336850796
5.43298710899098	-11.3410750452442
5.44153897408485	-11.4169164054088
5.45009083917872	-11.4927577655735
5.4586427042726	-11.5685991257381
5.46719456936647	-11.6444404859027
5.47574643446034	-11.7202818460673
5.48429829955421	-11.796123206232
5.49285016464808	-11.8719645663966
5.50140202974195	-11.9478059265612
5.50995389483582	-12.0236472867259
5.5185057599297	-12.0994886468905
5.52705762502357	-12.1753300070551
5.53560949011744	-12.2511713672197
5.54416135521131	-12.3270127273844
5.55271322030518	-12.402854087549
5.56126508539905	-12.4786954477136
5.56981695049292	-12.5545368078782
5.5783688155868	-12.6303781680429
5.58692068068067	-12.7062195282075
5.59547254577454	-12.7820608883721
5.60402441086841	-12.8579022485368
5.61257627596228	-12.9337436087014
5.62112814105615	-13.009584968866
5.62968000615002	-13.0854263290306
5.6382318712439	-13.1612676891953
5.64678373633777	-13.2371090493599
5.65533560143164	-13.3129504095245
5.66388746652551	-13.3887917696892
5.67243933161938	-13.4646331298538
5.68099119671325	-13.5404744900184
5.68954306180712	-13.616315850183
5.698094926901	-13.6921572103477
5.70664679199487	-13.7679985705123
5.71519865708874	-13.8438399306769
5.72107411785747	-13.8959458667977
5.72375052218261	-13.9196812908416
5.73230238727648	-13.9955226510062
5.74085425237035	-14.0713640111708
5.74940611746422	-14.1472053713354
5.75795798255809	-14.2230467315001
5.76650984765197	-14.2988880916647
5.77506171274584	-14.3747294518293
5.78361357783971	-14.4505708119939
5.79216544293358	-14.5264121721586
5.80071730802745	-14.6022535323232
5.80926917312132	-14.6780948924878
5.81782103821519	-14.7539362526525
5.82637290330907	-14.8297776128171
5.83492476840294	-14.9056189729817
5.84347663349681	-14.9814603331463
5.85202849859068	-15.057301693311
5.86058036368455	-15.1331430534756
5.86913222877842	-15.2089844136402
5.87768409387229	-15.2848257738049
5.88623595896617	-15.3606671339695
5.89478782406004	-15.4365084941341
5.90333968915391	-15.5123498542987
5.91189155424778	-15.5881912144634
5.92044341934165	-15.664032574628
5.92899528443552	-15.7398739347926
5.93754714952939	-15.8157152949573
5.94609901462327	-15.8915566551219
5.95465087971714	-15.9673980152865
5.96320274481101	-16.0432393754511
5.97175460990488	-16.1190807356158
5.98030647499875	-16.1949220957804
5.98885834009262	-16.270763455945
5.99741020518649	-16.3466048161096
6.00596207028037	-16.4224461762743
6.01451393537424	-16.4982875364389
6.02306580046811	-16.5741288966035
6.03161766556198	-16.6499702567682
6.04016953065585	-16.7258116169328
6.04872139574972	-16.8016529770974
6.05133962519706	-16.8248724830566
6.05727326084359	-16.877494337262
6.06582512593747	-16.9533356974267
6.07437699103134	-17.0291770575913
6.08292885612521	-17.1050184177559
6.09148072121908	-17.1808597779206
6.10003258631295	-17.2567011380852
6.10858445140682	-17.3325424982498
6.11713631650069	-17.4083838584144
6.12568818159457	-17.4842252185791
6.13424004668844	-17.5600665787437
6.14279191178231	-17.6359079389083
6.15134377687618	-17.7117492990729
6.15989564197005	-17.7875906592376
6.16844750706392	-17.8634320194022
6.17699937215779	-17.9392733795668
6.18555123725166	-18.0151147397315
6.19410310234554	-18.0909560998961
6.20265496743941	-18.1667974600607
6.21120683253328	-18.2426388202254
6.21975869762715	-18.31848018039
6.22831056272102	-18.3943215405546
6.23686242781489	-18.4701629007192
6.24541429290877	-18.5460042608839
6.25396615800264	-18.6218456210485
6.26251802309651	-18.6976869812131
6.27106988819038	-18.7735283413777
6.27962175328425	-18.8493697015424
6.28817361837812	-18.925211061707
6.29672548347199	-19.0010524218716
6.30527734856586	-19.0768937820363
6.31382921365974	-19.1527351422009
6.32238107875361	-19.2285765023655
6.33093294384748	-19.3044178625301
6.33948480894135	-19.3802592226948
6.34803667403522	-19.4561005828594
6.35658853912909	-19.531941943024
6.36514040422296	-19.6077833031887
6.37369226931684	-19.6836246633533
6.38224413441071	-19.7594660235179
6.39079599950458	-19.8353073836825
6.39934786459845	-19.9111487438472
6.40607870576013	-19.9708405354214
6.40789972969232	-19.9869901040118
6.41645159478619	-20.0628314641764
6.42500345988006	-20.1386728243411
6.43355532497394	-20.2145141845057
6.44210719006781	-20.2903555446703
6.45065905516168	-20.3661969048349
6.45921092025555	-20.4420382649996
6.46776278534942	-20.5178796251642
6.47631465044329	-20.5937209853288
6.48486651553716	-20.6695623454934
6.49341838063104	-20.7454037056581
6.50197024572491	-20.8212450658227
6.51052211081878	-20.8970864259873
6.51907397591265	-20.972927786152
6.52762584100652	-21.0487691463166
6.53617770610039	-21.1246105064812
6.54472957119426	-21.2004518666458
6.55328143628813	-21.2762932268105
6.56183330138201	-21.3521345869751
6.57038516647588	-21.4279759471397
6.57796642719037	-21.4952095994528
6.57893703156975	-21.5038173073044
6.58748889666362	-21.579658667469
6.59604076175749	-21.6555000276336
6.60459262685136	-21.7313413877982
6.61314449194523	-21.8071827479629
6.62169635703911	-21.8830241081275
6.63024822213298	-21.9588654682921
6.63880008722685	-22.0347068284567
6.64735195232072	-22.1105481886214
6.65590381741459	-22.186389548786
6.66445568250846	-22.2622309089506
6.67300754760233	-22.3380722691153
6.68155941269621	-22.4139136292799
6.69011127779008	-22.4897549894445
6.69866314288395	-22.5655963496091
6.70721500797782	-22.6414377097738
6.71576687307169	-22.7172790699384
6.72431873816556	-22.793120430103
6.73287060325943	-22.8689617902677
6.74142246835331	-22.9448031504323
6.74997433344718	-23.0206445105969
6.75852619854105	-23.0964858707615
6.76707806363492	-23.1723272309262
6.77562992872879	-23.2481685910908
6.78418179382266	-23.3240099512554
6.79273365891653	-23.3998513114201
6.80128552401041	-23.4756926715847
6.80983738910428	-23.5515340317493
6.81838925419815	-23.6273753919139
6.82694111929202	-23.7032167520786
6.83549298438589	-23.7790581122432
6.84404484947976	-23.8548994724078
6.85259671457363	-23.9307408325725
6.86114857966751	-24.0065821927371
6.86970044476138	-24.0824235529017
6.87825230985525	-24.1582649130663
6.88680417494912	-24.234106273231
6.89535604004299	-24.3099476333956
6.90390790513686	-24.3857889935602
6.91245977023073	-24.4616303537248
6.92101163532461	-24.5374717138895
6.92956350041848	-24.6133130740541
6.93811536551235	-24.6891544342187
6.94666723060622	-24.7649957943834
6.95521909570009	-24.840837154548
6.96377096079396	-24.9166785147126
6.97232282588783	-24.9925198748772
6.9808746909817	-25.0683612350419
6.98942655607558	-25.1442025952065
6.99797842116945	-25.2200439553711
7.00653028626332	-25.2958853155358
7.01508215135719	-25.3717266757004
7.02363401645106	-25.447568035865
7.03218588154493	-25.5234093960296
7.04073774663881	-25.5992507561943
7.04928961173268	-25.6750921163589
7.05784147682655	-25.7509334765235
7.06639334192042	-25.8267748366881
7.07494520701429	-25.9026161968528
7.08349707210816	-25.9784575570174
7.09204893720203	-26.054298917182
7.1006008022959	-26.1301402773467
7.10915266738978	-26.2059816375113
7.11770453248365	-26.2818229976759
7.12625639757752	-26.3576643578405
7.13480826267139	-26.4335057180052
7.14336012776526	-26.5093470781698
7.15191199285913	-26.5851884383344
7.160463857953	-26.6610297984991
7.16901572304688	-26.7368711586637
7.17756758814075	-26.8127125188283
7.18611945323462	-26.8885538789929
7.19467131832849	-26.9643952391576
7.20322318342236	-27.0402365993222
7.21177504851623	-27.1160779594868
7.2203269136101	-27.1919193196514
7.22887877870398	-27.2677606798161
7.23743064379785	-27.3436020399807
7.24598250889172	-27.4194434001453
7.25453437398559	-27.49528476031
7.26308623907946	-27.5711261204746
7.27163810417333	-27.6469674806392
7.2801899692672	-27.7228088408039
7.28874183436108	-27.7986502009685
7.29729369945495	-27.8744915611331
7.30584556454882	-27.9503329212977
7.31439742964269	-28.0261742814624
7.32294929473656	-28.102015641627
7.33150115983043	-28.1778570017916
7.3400530249243	-28.2536983619562
7.34860489001818	-28.3295397221209
7.35715675511205	-28.4053810822855
7.36570862020592	-28.4812224424501
7.37426048529979	-28.5570638026148
7.38281235039366	-28.6329051627794
7.39136421548753	-28.708746522944
7.3999160805814	-28.7845878831086
7.40846794567527	-28.8604292432733
7.41701981076915	-28.9362706034379
7.42557167586302	-29.0121119636025
7.43412354095689	-29.0879533237672
7.44267540605076	-29.1637946839318
7.45122727114463	-29.2396360440964
7.4597791362385	-29.315477404261
7.46833100133238	-29.3913187644257
7.47688286642625	-29.4671601245903
7.48543473152012	-29.5430014847549
7.49398659661399	-29.6188428449196
7.50253846170786	-29.6946842050842
7.51109032680173	-29.7705255652488
7.51560964037824	-29.8106046456472
7.5196421918956	-29.8463669254134
7.52819405698947	-29.9222082855781
7.53674592208335	-29.9980496457427
7.54529778717722	-30.0738910059073
7.55384965227109	-30.1497323660719
7.56240151736496	-30.2255737262366
7.57095338245883	-30.3014150864012
7.5795052475527	-30.3772564465658
7.58805711264657	-30.4530978067305
7.59660897774045	-30.5289391668951
7.60516084283432	-30.6047805270597
7.61371270792819	-30.6806218872243
7.62027333422623	-30.7388041453065
7.62226457302206	-30.756463247389
7.63081643811593	-30.8323046075536
7.6393683032098	-30.9081459677182
7.64792016830367	-30.9839873278829
7.65647203339755	-31.0598286880475
7.66502389849142	-31.1356700482121
7.67357576358529	-31.2115114083767
7.68212762867916	-31.2873527685414
7.69067949377303	-31.363194128706
7.6992313588669	-31.4390354888706
7.70778322396077	-31.5148768490352
7.71633508905465	-31.5907182091999
7.72488695414852	-31.6665595693645
7.73343881924239	-31.7424009295291
7.74199068433626	-31.8182422896938
7.75054254943013	-31.8940836498584
7.759094414524	-31.969925010023
7.76764627961787	-32.0457663701876
7.77619814471174	-32.1216077303523
7.78475000980562	-32.1974490905169
7.79330187489949	-32.2732904506815
7.80185373999336	-32.3491318108462
7.81040560508723	-32.4249731710108
7.8189574701811	-32.5008145311754
7.82750933527497	-32.57665589134
7.83606120036885	-32.6524972515047
7.84461306546272	-32.7283386116693
7.85316493055659	-32.8041799718339
7.86171679565046	-32.8800213319985
7.87026866074433	-32.9558626921632
7.8788205258382	-33.0317040523278
7.88737239093207	-33.1075454124924
7.89592425602594	-33.1833867726571
7.90447612111982	-33.2592281328217
7.91302798621369	-33.3350694929863
7.92157985130756	-33.410910853151
7.93013171640143	-33.4867522133156
7.9386835814953	-33.5625935734802
7.94723544658917	-33.6384349336448
7.95578731168304	-33.7142762938095
7.96433917677692	-33.7901176539741
7.97289104187079	-33.8659590141387
7.98144290696466	-33.9418003743033
7.98999477205853	-34.017641734468
7.9985466371524	-34.0934830946326
8.00709850224627	-34.1693244547972
8.01565036734014	-34.2451658149619
8.02420223243402	-34.3210071751265
8.03275409752789	-34.3968485352911
8.04130596262176	-34.4726898954557
8.04985782771563	-34.5485312556204
8.0584096928095	-34.624372615785
8.06696155790337	-34.7002139759496
8.07551342299724	-34.7760553361143
8.08406528809111	-34.8518966962789
8.09261715318499	-34.9277380564435
8.10116901827886	-35.0035794166081
8.10972088337273	-35.0794207767728
8.1182727484666	-35.1552621369374
8.12682461356047	-35.231103497102
8.13537647865434	-35.3069448572666
8.14392834374821	-35.3827862174313
8.15248020884209	-35.4586275775959
8.16103207393596	-35.5344689377605
8.16958393902983	-35.6103102979252
8.1781358041237	-35.6861516580898
8.18668766921757	-35.7619930182544
8.19523953431144	-35.837834378419
8.20379139940531	-35.9136757385837
8.21234326449919	-35.9895170987483
8.22089512959306	-36.0653584589129
8.22944699468693	-36.1411998190776
8.2379988597808	-36.2170411792422
8.24655072487467	-36.2928825394068
8.25510258996854	-36.3687238995714
8.26365445506242	-36.4445652597361
8.27220632015629	-36.5204066199007
8.28075818525016	-36.5962479800653
8.28931005034403	-36.6720893402299
8.2978619154379	-36.7479307003946
8.30641378053177	-36.8237720605592
8.31496564562564	-36.8996134207238
8.32351751071951	-36.9754547808885
8.33206937581339	-37.0512961410531
8.34062124090726	-37.1271375012177
8.34917310600113	-37.2029788613823
8.357724971095	-37.278820221547
8.36627683618887	-37.3546615817116
8.37482870128274	-37.4305029418762
8.38338056637661	-37.5063443020409
8.39193243147048	-37.5821856622055
8.40048429656436	-37.6580270223701
8.40903616165823	-37.7338683825348
8.4175880267521	-37.8097097426994
8.42613989184597	-37.885551102864
8.43469175693984	-37.9613924630286
8.44324362203371	-38.0372338231933
8.45179548712759	-38.1130751833579
8.46034735222146	-38.1889165435225
8.46889921731533	-38.2647579036871
8.4774510824092	-38.3405992638518
8.48600294750307	-38.4164406240164
8.49455481259694	-38.492281984181
8.50310667769081	-38.5681233443457
8.51165854278469	-38.6439647045103
8.51885103791161	-38.7077506280972
8.52021040787856	-38.7198060646749
8.52876227297243	-38.7956474248395
8.5373141380663	-38.8714887850042
8.54586600316017	-38.9473301451688
8.55441786825404	-39.0231715053334
8.56296973334791	-39.099012865498
8.57152159844179	-39.1748542256627
8.58007346353566	-39.2506955858273
8.58862532862953	-39.3265369459919
8.5971771937234	-39.4023783061565
8.60572905881727	-39.4782196663212
8.61428092391114	-39.5540610264858
8.62283278900501	-39.6299023866504
8.63138465409888	-39.7057437468151
8.63993651919276	-39.7815851069797
8.64848838428663	-39.8574264671443
8.6570402493805	-39.933267827309
8.66559211447437	-40.0091091874736
8.67414397956824	-40.0849505476382
8.68269584466211	-40.1607919078028
8.69124770975598	-40.2366332679675
8.69979957484986	-40.3124746281321
8.70835143994373	-40.3883159882967
8.7169033050376	-40.4641573484614
8.72545517013147	-40.539998708626
8.73400703522534	-40.6158400687906
8.74255890031921	-40.6916814289552
8.75111076541308	-40.7675227891199
8.75966263050696	-40.8433641492845
8.76821449560083	-40.9192055094491
8.7767663606947	-40.9950468696137
8.78531822578857	-41.0708882297784
8.79387009088244	-41.146729589943
8.80242195597631	-41.2225709501076
8.81097382107018	-41.2984123102723
8.81952568616406	-41.3742536704369
8.82807755125793	-41.4500950306015
8.8366294163518	-41.5259363907661
8.84518128144567	-41.6017777509308
8.85373314653954	-41.6776191110954
8.86228501163341	-41.75346047126
8.87083687672728	-41.8293018314247
8.87938874182115	-41.9051431915893
8.88794060691503	-41.9809845517539
8.8964924720089	-42.0568259119185
8.90504433710277	-42.1326672720832
8.91359620219664	-42.2085086322478
8.92214806729051	-42.2843499924124
8.93069993238438	-42.360191352577
8.93925179747825	-42.4360327127417
8.94780366257213	-42.5118740729063
8.956355527666	-42.5877154330709
8.96490739275987	-42.6635567932356
8.97345925785374	-42.7393981534002
8.98201112294761	-42.8152395135648
8.99056298804148	-42.8910808737295
8.99911485313535	-42.9669222338941
9.00766671822923	-43.0427635940587
9.0162185833231	-43.1186049542233
9.02477044841697	-43.194446314388
9.03332231351084	-43.2702876745526
9.04187417860471	-43.3461290347172
9.05042604369858	-43.4219703948818
9.05897790879245	-43.4978117550465
9.06752977388633	-43.5736531152111
9.0760816389802	-43.6494944753757
9.08463350407407	-43.7253358355403
9.09318536916794	-43.801177195705
9.10173723426181	-43.8770185558696
9.11028909935568	-43.9528599160342
9.11884096444955	-44.0287012761989
9.12739282954342	-44.1045426363635
9.1359446946373	-44.1803839965281
9.14449655973117	-44.2562253566928
9.15304842482504	-44.3320667168574
9.16160028991891	-44.407908077022
9.17015215501278	-44.4837494371866
9.17870402010665	-44.5595907973513
9.18725588520052	-44.6354321575159
9.1958077502944	-44.7112735176805
9.20435961538827	-44.7871148778452
9.21291148048214	-44.8629562380098
9.22146334557601	-44.9387975981744
9.23001521066988	-45.014638958339
9.23856707576375	-45.0904803185037
9.24711894085763	-45.1663216786683
9.2556708059515	-45.2421630388329
9.26422267104537	-45.3180043989975
9.27277453613924	-45.3938457591622
9.28132640123311	-45.4696871193268
9.28987826632698	-45.5455284794914
9.29843013142085	-45.621369839656
9.30698199651473	-45.6972111998207
9.3155338616086	-45.7730525599853
9.32408572670247	-45.8488939201499
9.33263759179634	-45.9247352803146
9.34118945689021	-46.0005766404792
9.34974132198408	-46.0764180006438
9.35829318707795	-46.1522593608084
9.36684505217182	-46.2281007209731
9.3753969172657	-46.3039420811377
9.38394878235957	-46.3797834413023
9.39250064745344	-46.455624801467
9.40105251254731	-46.5314661616316
9.40960437764118	-46.6073075217962
9.41815624273505	-46.6831488819608
9.42670810782892	-46.7589902421255
9.4352599729228	-46.8348316022901
9.44381183801667	-46.9106729624547
9.45236370311054	-46.9865143226194
9.46091556820441	-47.062355682784
9.46946743329828	-47.1381970429486
9.47801929839215	-47.2140384031132
9.48657116348602	-47.2898797632779
9.4951230285799	-47.3657211234425
9.50367489367377	-47.4415624836071
9.51222675876764	-47.5174038437718
9.52077862386151	-47.5932452039364
9.52933048895538	-47.669086564101
9.53788235404925	-47.7449279242656
9.54643421914312	-47.8207692844303
9.554986084237	-47.8966106445949
9.56353794933087	-47.9724520047595
9.57208981442474	-48.0482933649241
9.58064167951861	-48.1241347250888
9.58919354461248	-48.1999760852534
9.59774540970635	-48.275817445418


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-mean-d-Ai-2-Show-a4-3.tsv <==
1.04588031583495	-5.60021036387803
1.04843852904358	-5.6220450914388
1.10234901253362	-6.08239317087228
1.17704367241469	-6.72089641682111
1.20371164151711	-6.94904964105205
1.23986191411129	-7.25848747990033
1.32663001170916	-8.00195636684031
1.42030157220623	-8.80577510463325
1.47034379639593	-9.2357104485769
1.52454124248414	-9.70174702434354
1.70378852035291	-11.2460534641124
1.75544534076722	-11.6919554393778
1.76787493742195	-11.7993048043567
1.7991790202091	-12.0697634751245
1.84543645020513	-12.4696720834444
1.8758157263742	-12.7324765219873
1.98639985691384	-13.6902348803486
2.07586405117269	-14.4663625335421
2.15331346485077	-15.1391896470789
2.19450340709853	-15.4973718635909
2.36846277030842	-17.0128021911265
2.37069189684688	-17.0322494075966
2.43346328533576	-17.5801712149693
2.48498995350028	-18.0303660364488
2.48980053377256	-18.072416300131
2.58961007449506	-18.9456287873753
2.64196504200893	-19.4042490930579
2.73467002020231	-20.217304540682
2.84393405299523	-21.1771918127048
3.05549530660774	-23.0406981694862
3.18363366376419	-24.1725538705333
3.23702193646561	-24.6448421040024
3.34018532652548	-25.5586316801874
3.42321046105721	-26.2951685985314
3.45751248272107	-26.5997635922738
3.73165067895172	-29.0402118754132
3.79067860374527	-29.5671249359812
3.83271288604209	-29.9426531820627
3.88889955977193	-30.4450181850494
4.02760805680352	-31.6871755562857
4.38233341686129	-34.8765001485208
4.39092683804011	-34.9539894697261
4.54827278262617	-36.3747094956599
4.72193941332788	-37.9469407712965
4.73454989535579	-38.0612745971133
5.09568351151928	-41.3452041366515
5.3907908255171	-44.0425624815289
5.72107411785747	-47.0760725608938
6.05133962519706	-50.1247344194243
6.40607870576013	-53.4161812885511
6.57796642719037	-55.0172613362667
7.51560964037824	-63.821159838989
7.62027333422623	-64.8110975842864
8.51885103791161	-73.3677027541407
9.59774540970635	-83.7722204993776


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-mean-d-Ai-2-Show-a4-4.tsv <==
1.04588031583495	60.731295802298
1.04843852904358	60.7077560139598
1.10234901253362	60.2119046327757
1.17704367241469	59.5255636394313
1.20371164151711	59.2807124307449
1.23986191411129	58.9489601166219
1.32663001170916	58.1534406148335
1.42030157220623	57.2958256235251
1.47034379639593	56.8381720481979
1.52454124248414	56.3429193651514
1.70378852035291	54.7079526966208
1.75544534076722	54.237627982387
1.76787493742195	54.1245160781001
1.7991790202091	53.8397404950008
1.84543645020513	53.4191903214971
1.8758157263742	53.143163616146
1.98639985691384	52.1395133739999
2.07586405117269	51.3288325113559
2.15331346485077	50.6279548686033
2.19450340709853	50.2555593197081
2.36846277030842	48.6855072233767
2.37069189684688	48.6654168683813
2.43346328533576	48.0999751158377
2.48498995350028	47.6362517322348
2.48980053377256	47.5929776960067
2.58961007449506	46.6958883268229
2.64196504200893	46.225899047569
2.73467002020231	45.3946648430429
2.84393405299523	44.4165578242003
3.05549530660774	42.527644549478
3.18363366376419	41.3867358443209
3.23702193646561	40.9120869654593
3.34018532652548	39.9960881304727
3.42321046105721	39.2600248471953
3.45751248272107	38.956211744966
3.73165067895172	36.534325684195
3.79067860374527	36.0142722515131
3.83271288604209	35.6442468416514
3.88889955977193	35.1500400530996
4.02760805680352	33.9319525617722
4.38233341686129	30.8295844071356
4.39092683804011	30.7546539360464
4.54827278262617	29.3845604206516
4.72193941332788	27.8765014103565
4.73454989535579	27.7671656392302
5.09568351151928	24.6457404753511
5.3907908255171	22.1088394294523
5.72107411785747	19.2841808272984
6.05133962519706	16.474989453311
6.40607870576013	13.4745002177084
6.57796642719037	12.026842137361
7.51560964037824	4.19995054769468
7.62027333422623	3.3334892936735
8.51885103791161	-4.04779850205364
9.59774540970635	-12.7794143914585


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-mean-d-Ai-2-Show-a4-5.tsv <==
3.42321046105721	27.3333333333333
1.7991790202091	33.6666666666667
2.15331346485077	22
1.32663001170916	25.3333333333333
3.34018532652548	17.3333333333333
3.83271288604209	-27
1.10234901253362	36.6666666666667
7.51560964037824	-38.6666666666667
2.43346328533576	-14.6666666666667
2.58961007449506	19.3333333333333
4.54827278262617	11.3333333333333
5.09568351151928	33.6666666666667
9.59774540970635	-48.6666666666667
3.23702193646561	28.3333333333333
1.23986191411129	50
3.05549530660774	29
6.40607870576013	-42.6666666666667
1.47034379639593	51
1.8758157263742	31
1.52454124248414	3.66666666666667
2.36846277030842	-26
2.19450340709853	13
3.88889955977193	7
1.75544534076722	23.6666666666667
5.72107411785747	-12
2.07586405117269	12.3333333333333
4.73454989535579	10.6666666666667
1.76787493742195	28.3333333333333
4.39092683804011	-12
4.38233341686129	-25
2.84393405299523	42.3333333333333
5.3907908255171	24.3333333333333
1.04588031583495	36.6666666666667
8.51885103791161	-34
1.84543645020513	26
4.72193941332788	-26.3333333333333
3.18363366376419	-30
1.42030157220623	33.3333333333333
4.02760805680352	-5
1.17704367241469	28.6666666666667
6.57796642719037	-33
2.64196504200893	-11.6666666666667
2.48498995350028	-11.3333333333333
2.73467002020231	7.33333333333333
1.70378852035291	28
7.62027333422623	-32.3333333333333
2.37069189684688	18
2.48980053377256	-23.6666666666667
1.98639985691384	20
3.79067860374527	16.3333333333333
6.05133962519706	9
3.45751248272107	-25.3333333333333
1.04843852904358	28.6666666666667
3.73165067895172	13.6666666666667
1.20371164151711	18.6666666666667


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-mean-d-Ai-2-Show-a4-6.tsv <==
1.04588031583495	36.6666666666667
1.04843852904358	28.6666666666667
1.10234901253362	36.6666666666667
1.17704367241469	28.6666666666667
1.20371164151711	18.6666666666667


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Show-a4-1.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519
1.23986191411129	25.317945328682
1.32663001170916	26.470596523963
1.42030157220623	24.3536675276313
1.47034379639593	29.8770628404402
1.52454124248414	24.7408780954443
1.70378852035291	28.4191498858077
1.75544534076722	26.5957348820533
1.76787493742195	22.2706743585985
1.7991790202091	26.3506249837131
1.84543645020513	30.1393404886758
1.8758157263742	25.2525169036632
1.98639985691384	25.030013113932
2.07586405117269	25.9645090029958
2.15331346485077	25.0953719574541
2.19450340709853	26.7528617487619
2.36846277030842	22.0896233768133
2.37069189684688	25.9453719415959
2.43346328533576	23.5933282222838
2.48498995350028	23.8806670473714
2.48980053377256	20.2344678876577
2.58961007449506	27.3913718403939
2.64196504200893	23.005099975616
2.73467002020231	21.6861104196192
2.84393405299523	26.4494576831286
3.05549530660774	19.9266110251024
3.18363366376419	22.6891621318856
3.23702193646561	19.6445623658183
3.34018532652548	21.5576018244001
3.42321046105721	21.9946521190509
3.45751248272107	18.7823801812823
3.73165067895172	20.4391881222334
3.79067860374527	26.9588617887495
3.83271288604209	22.180146533128
3.88889955977193	20.2205651749125
4.02760805680352	22.8146162822168
4.38233341686129	17.2561897318999
4.39092683804011	18.5846273047731
4.54827278262617	20.0495202677809
4.72193941332788	19.4304859718055
4.73454989535579	18.4630803407637
5.09568351151928	22.6223954886056
5.3907908255171	23.1116793259269
5.72107411785747	17.1904455980051
6.05133962519706	21.9446121756708
6.40607870576013	14.5520630584757
6.57796642719037	14.1013090050551
7.51560964037824	14.465031414256
7.62027333422623	14.6991080757668
8.51885103791161	19.6719212519706
9.59774540970635	17.6669556575933


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Show-a4-2.tsv <==
1.04588031583495	26.2870415966705
1.04843852904358	26.2831151100046
1.05443218092883	26.2739157226634
1.0629840460227	26.2607898486562
1.07153591111657	26.2476639746491
1.08008777621044	26.2345381006419
1.08863964130431	26.2214122266348
1.09719150639818	26.2082863526276
1.10234901253362	26.2003703278796
1.10574337149205	26.1951604786205
1.11429523658593	26.1820346046133
1.1228471016798	26.1689087306062
1.13139896677367	26.155782856599
1.13995083186754	26.1426569825919
1.14850269696141	26.1295311085847
1.15705456205528	26.1164052345776
1.16560642714915	26.1032793605704
1.17415829224302	26.0901534865632
1.17704367241469	26.0857248460059
1.1827101573369	26.0770276125561
1.19126202243077	26.0639017385489
1.19981388752464	26.0507758645418
1.20371164151711	26.0447933768325
1.20836575261851	26.0376499905346
1.21691761771238	26.0245241165275
1.22546948280625	26.0113982425203
1.23402134790012	25.9982723685132
1.23986191411129	25.9893079455041
1.242573212994	25.985146494506
1.25112507808787	25.9720206204989
1.25967694318174	25.9588947464917
1.26822880827561	25.9457688724846
1.27678067336948	25.9326429984774
1.28533253846335	25.9195171244703
1.29388440355722	25.9063912504631
1.3024362686511	25.893265376456
1.31098813374497	25.8801395024488
1.31953999883884	25.8670136284416
1.32663001170916	25.8561314858186
1.32809186393271	25.8538877544345
1.33664372902658	25.8407618804273
1.34519559412045	25.8276360064202
1.35374745921432	25.814510132413
1.3622993243082	25.8013842584059
1.37085118940207	25.7882583843987
1.37940305449594	25.7751325103916
1.38795491958981	25.7620066363844
1.39650678468368	25.7488807623773
1.40505864977755	25.7357548883701
1.41361051487142	25.722629014363
1.42030157220623	25.71235921069
1.4221623799653	25.7095031403558
1.43071424505917	25.6963772663487
1.43926611015304	25.6832513923415
1.44781797524691	25.6701255183343
1.45636984034078	25.6569996443272
1.46492170543465	25.64387377032
1.47034379639593	25.6355516461949
1.47347357052852	25.6307478963129
1.4820254356224	25.6176220223057
1.49057730071627	25.6044961482986
1.49912916581014	25.5913702742914
1.50768103090401	25.5782444002843
1.51623289599788	25.5651185262771
1.52454124248414	25.552366418054
1.52478476109175	25.55199265227
1.53333662618562	25.5388667782628
1.5418884912795	25.5257409042557
1.55044035637337	25.5126150302485
1.55899222146724	25.4994891562414
1.56754408656111	25.4863632822342
1.57609595165498	25.473237408227
1.58464781674885	25.4601115342199
1.59319968184272	25.4469856602127
1.60175154693659	25.4338597862056
1.61030341203047	25.4207339121984
1.61885527712434	25.4076080381913
1.62740714221821	25.3944821641841
1.63595900731208	25.381356290177
1.64451087240595	25.3682304161698
1.65306273749982	25.3551045421627
1.66161460259369	25.3419786681555
1.67016646768757	25.3288527941484
1.67871833278144	25.3157269201412
1.68727019787531	25.3026010461341
1.69582206296918	25.2894751721269
1.70378852035291	25.2772478141466
1.70437392806305	25.2763492981198
1.71292579315692	25.2632234241126
1.72147765825079	25.2500975501054
1.73002952334467	25.2369716760983
1.73858138843854	25.2238458020911
1.74713325353241	25.210719928084
1.75544534076722	25.1979620783538
1.75568511862628	25.1975940540768
1.76423698372015	25.1844681800697
1.76787493742195	25.1788844481691
1.77278884881402	25.1713423060625
1.78134071390789	25.1582164320554
1.78989257900177	25.1450905580482
1.79844444409564	25.1319646840411
1.7991790202091	25.1308372161252
1.80699630918951	25.1188388100339
1.81554817428338	25.1057129360268
1.82410003937725	25.0925870620196
1.83265190447112	25.0794611880125
1.84120376956499	25.0663353140053
1.84543645020513	25.0598387624127
1.84975563465887	25.0532094399981
1.85830749975274	25.040083565991
1.86685936484661	25.0269576919838
1.87541122994048	25.0138318179767
1.8758157263742	25.0132109745505
1.88396309503435	25.0007059439695
1.89251496012822	24.9875800699624
1.90106682522209	24.9744541959552
1.90961869031597	24.9613283219481
1.91817055540984	24.9482024479409
1.92672242050371	24.9350765739338
1.93527428559758	24.9219506999266
1.94382615069145	24.9088248259195
1.95237801578532	24.8956989519123
1.96092988087919	24.8825730779052
1.96948174597307	24.869447203898
1.97803361106694	24.8563213298908
1.98639985691384	24.8434803545371
1.98658547616081	24.8431954558837
1.99513734125468	24.8300695818765
2.00368920634855	24.8169437078694
2.01224107144242	24.8038178338622
2.02079293653629	24.7906919598551
2.02934480163016	24.7775660858479
2.03789666672404	24.7644402118408
2.04644853181791	24.7513143378336
2.05500039691178	24.7381884638265
2.06355226200565	24.7250625898193
2.07210412709952	24.7119367158122
2.07586405117269	24.7061657770615
2.08065599219339	24.698810841805
2.08920785728726	24.6856849677979
2.09775972238114	24.6725590937907
2.10631158747501	24.6594332197835
2.11486345256888	24.6463073457764
2.12341531766275	24.6331814717692
2.13196718275662	24.6200555977621
2.14051904785049	24.6069297237549
2.14907091294436	24.5938038497478
2.15331346485077	24.5872921471916
2.15762277803824	24.5806779757406
2.16617464313211	24.5675521017335
2.17472650822598	24.5544262277263
2.18327837331985	24.5413003537192
2.19183023841372	24.528174479712
2.19450340709853	24.5240715530438
2.20038210350759	24.5150486057049
2.20893396860146	24.5019227316977
2.21748583369534	24.4887968576906
2.22603769878921	24.4756709836834
2.23458956388308	24.4625451096762
2.24314142897695	24.4494192356691
2.25169329407082	24.4362933616619
2.26024515916469	24.4231674876548
2.26879702425856	24.4100416136476
2.27734888935244	24.3969157396405
2.28590075444631	24.3837898656333
2.29445261954018	24.3706639916262
2.30300448463405	24.357538117619
2.31155634972792	24.3444122436119
2.32010821482179	24.3312863696047
2.32866007991566	24.3181604955976
2.33721194500954	24.3050346215904
2.34576381010341	24.2919087475833
2.35431567519728	24.2787828735761
2.36286754029115	24.265656999569
2.36846277030842	24.2570691320755
2.37069189684688	24.2536477457734
2.37141940538502	24.2525311255618
2.37997127047889	24.2394052515546
2.38852313557276	24.2262793775475
2.39707500066663	24.2131535035403
2.40562686576051	24.2000276295332
2.41417873085438	24.186901755526
2.42273059594825	24.1737758815189
2.43128246104212	24.1606500075117
2.43346328533576	24.1573027581578
2.43983432613599	24.1475241335046
2.44838619122986	24.1343982594974
2.45693805632373	24.1212723854903
2.46548992141761	24.1081465114831
2.47404178651148	24.095020637476
2.48259365160535	24.0818947634688
2.48498995350028	24.0782167872133
2.48980053377256	24.0708332434059
2.49114551669922	24.0687688894617
2.49969738179309	24.0556430154545
2.50824924688696	24.0425171414473
2.51680111198083	24.0293912674402
2.52535297707471	24.016265393433
2.53390484216858	24.0031395194259
2.54245670726245	23.9900136454187
2.55100857235632	23.9768877714116
2.55956043745019	23.9637618974044
2.56811230254406	23.9506360233973
2.57666416763793	23.9375101493901
2.58521603273181	23.924384275383
2.58961007449506	23.9176400578429
2.59376789782568	23.9112584013758
2.60231976291955	23.8981325273687
2.61087162801342	23.8850066533615
2.61942349310729	23.8718807793544
2.62797535820116	23.8587549053472
2.63652722329503	23.84562903134
2.64196504200893	23.8372827673931
2.64507908838891	23.8325031573329
2.65363095348278	23.8193772833257
2.66218281857665	23.8062514093186
2.67073468367052	23.7931255353114
2.67928654876439	23.7799996613043
2.68783841385826	23.7668737872971
2.69639027895213	23.75374791329
2.70494214404601	23.7406220392828
2.71349400913988	23.7274961652757
2.72204587423375	23.7143702912685
2.73059773932762	23.7012444172614
2.73467002020231	23.6949940560716
2.73914960442149	23.6881185432542
2.74770146951536	23.6749926692471
2.75625333460923	23.6618667952399
2.76480519970311	23.6487409212328
2.77335706479698	23.6356150472256
2.78190892989085	23.6224891732184
2.79046079498472	23.6093632992113
2.79901266007859	23.5962374252041
2.80756452517246	23.583111551197
2.81611639026633	23.5699856771898
2.8246682553602	23.5568598031827
2.83322012045408	23.5437339291755
2.84177198554795	23.5306080551684
2.84393405299523	23.5272895948563
2.85032385064182	23.5174821811612
2.85887571573569	23.5043563071541
2.86742758082956	23.4912304331469
2.87597944592343	23.4781045591398
2.8845313110173	23.4649786851326
2.89308317611118	23.4518528111255
2.90163504120505	23.4387269371183
2.91018690629892	23.4256010631111
2.91873877139279	23.412475189104
2.92729063648666	23.3993493150968
2.93584250158053	23.3862234410897
2.9443943666744	23.3730975670825
2.95294623176828	23.3599716930754
2.96149809686215	23.3468458190682
2.97004996195602	23.3337199450611
2.97860182704989	23.3205940710539
2.98715369214376	23.3074681970468
2.99570555723763	23.2943423230396
3.0042574223315	23.2812164490325
3.01280928742538	23.2680905750253
3.02136115251925	23.2549647010182
3.02991301761312	23.241838827011
3.03846488270699	23.2287129530038
3.04701674780086	23.2155870789967
3.05549530660774	23.2025737195202
3.05556861289473	23.2024612049895
3.0641204779886	23.1893353309824
3.07267234308248	23.1762094569752
3.08122420817635	23.1630835829681
3.08977607327022	23.1499577089609
3.09832793836409	23.1368318349538
3.10687980345796	23.1237059609466
3.11543166855183	23.1105800869395
3.1239835336457	23.0974542129323
3.13253539873958	23.0843283389252
3.14108726383345	23.071202464918
3.14963912892732	23.0580765909109
3.15819099402119	23.0449507169037
3.16674285911506	23.0318248428966
3.17529472420893	23.0186989688894
3.18363366376419	23.0058999047374
3.1838465893028	23.0055730948822
3.19239845439667	22.9924472208751
3.20095031949055	22.9793213468679
3.20950218458442	22.9661954728608
3.21805404967829	22.9530695988536
3.22660591477216	22.9399437248465
3.23515777986603	22.9268178508393
3.23702193646561	22.92395664052
3.2437096449599	22.9136919768322
3.25226151005378	22.900566102825
3.26081337514765	22.8874402288179
3.26936524024152	22.8743143548107
3.27791710533539	22.8611884808036
3.28646897042926	22.8480626067964
3.29502083552313	22.8349367327893
3.303572700617	22.8218108587821
3.31212456571087	22.8086849847749
3.32067643080475	22.7955591107678
3.32922829589862	22.7824332367606
3.33778016099249	22.7693073627535
3.34018532652548	22.7656157820976
3.34633202608636	22.7561814887463
3.35488389118023	22.7430556147392
3.3634357562741	22.729929740732
3.37198762136797	22.7168038667249
3.38053948646185	22.7036779927177
3.38909135155572	22.6905521187106
3.39764321664959	22.6774262447034
3.40619508174346	22.6643003706963
3.41474694683733	22.6511744966891
3.42321046105721	22.6381842284741
3.4232988119312	22.638048622682
3.43185067702507	22.6249227486748
3.44040254211895	22.6117968746676
3.44895440721282	22.5986710006605
3.45750627230669	22.5855451266533
3.45751248272107	22.585535594567
3.46605813740056	22.5724192526462
3.47461000249443	22.559293378639
3.4831618675883	22.5461675046319
3.49171373268217	22.5330416306247
3.50026559777605	22.5199157566176
3.50881746286992	22.5067898826104
3.51736932796379	22.4936640086033
3.52592119305766	22.4805381345961
3.53447305815153	22.467412260589
3.5430249232454	22.4542863865818
3.55157678833927	22.4411605125747
3.56012865343315	22.4280346385675
3.56868051852702	22.4149087645604
3.57723238362089	22.4017828905532
3.58578424871476	22.388657016546
3.59433611380863	22.3755311425389
3.6028879789025	22.3624052685317
3.61143984399637	22.3492793945246
3.61999170909024	22.3361535205174
3.62854357418412	22.3230276465103
3.63709543927799	22.3099017725031
3.64564730437186	22.296775898496
3.65419916946573	22.2836500244888
3.6627510345596	22.2705241504817
3.67130289965347	22.2573982764745
3.67985476474735	22.2442724024674
3.68840662984122	22.2311465284602
3.69695849493509	22.218020654453
3.70551036002896	22.2048947804459
3.71406222512283	22.1917689064387
3.7226140902167	22.1786430324316
3.73116595531057	22.1655171584244
3.73165067895172	22.1647731778574
3.73971782040444	22.1523912844173
3.74826968549832	22.1392654104101
3.75682155059219	22.126139536403
3.76537341568606	22.1130136623958
3.77392528077993	22.0998877883887
3.7824771458738	22.0867619143815
3.79067860374527	22.0741738646971
3.79102901096767	22.0736360403744
3.79958087606154	22.0605101663672
3.80813274115542	22.0473842923601
3.81668460624929	22.0342584183529
3.82523647134316	22.0211325443458
3.83271288604209	22.0096573308939
3.83378833643703	22.0080066703386
3.8423402015309	21.9948807963314
3.85089206662477	21.9817549223243
3.85944393171864	21.9686290483171
3.86799579681252	21.95550317431
3.87654766190639	21.9423773003028
3.88509952700026	21.9292514262957
3.88889955977193	21.9234189265034
3.89365139209413	21.9161255522885
3.902203257188	21.9029996782814
3.91075512228187	21.8898738042742
3.91930698737574	21.8767479302671
3.92785885246962	21.8636220562599
3.93641071756349	21.8504961822528
3.94496258265736	21.8373703082456
3.95351444775123	21.8242444342385
3.9620663128451	21.8111185602313
3.97061817793897	21.7979926862241
3.97917004303284	21.784866812217
3.98772190812671	21.7717409382098
3.99627377322059	21.7586150642027
4.00482563831446	21.7454891901955
4.01337750340833	21.7323633161884
4.0219293685022	21.7192374421812
4.02760805680352	21.7105214783124
4.03048123359607	21.7061115681741
4.03903309868994	21.6929856941669
4.04758496378382	21.6798598201598
4.05613682887769	21.6667339461526
4.06468869397156	21.6536080721455
4.07324055906543	21.6404821981383
4.0817924241593	21.6273563241312
4.09034428925317	21.614230450124
4.09889615434704	21.6011045761168
4.10744801944091	21.5879787021097
4.11599988453479	21.5748528281025
4.12455174962866	21.5617269540954
4.13310361472253	21.5486010800882
4.1416554798164	21.5354752060811
4.15020734491027	21.5223493320739
4.15875921000414	21.5092234580668
4.16731107509801	21.4960975840596
4.17586294019189	21.4829717100525
4.18441480528576	21.4698458360453
4.19296667037963	21.4567199620382
4.2015185354735	21.443594088031
4.21007040056737	21.4304682140239
4.21862226566124	21.4173423400167
4.22717413075511	21.4042164660096
4.23572599584899	21.3910905920024
4.24427786094286	21.3779647179952
4.25282972603673	21.3648388439881
4.2613815911306	21.3517129699809
4.26993345622447	21.3385870959738
4.27848532131834	21.3254612219666
4.28703718641221	21.3123353479595
4.29558905150609	21.2992094739523
4.30414091659996	21.2860835999452
4.31269278169383	21.272957725938
4.3212446467877	21.2598318519309
4.32979651188157	21.2467059779237
4.33834837697544	21.2335801039166
4.34690024206931	21.2204542299094
4.35545210716319	21.2073283559023
4.36400397225706	21.1942024818951
4.37255583735093	21.1810766078879
4.3811077024448	21.1679507338808
4.38233341686129	21.1660694398212
4.38965956753867	21.1548248598736
4.39092683804011	21.1528797832439
4.39821143263254	21.1416989858665
4.40676329772641	21.1285731118593
4.41531516282028	21.1154472378522
4.42386702791416	21.102321363845
4.43241889300803	21.0891954898379
4.4409707581019	21.0760696158307
4.44952262319577	21.0629437418236
4.45807448828964	21.0498178678164
4.46662635338351	21.0366919938093
4.47517821847739	21.0235661198021
4.48373008357126	21.010440245795
4.49228194866513	20.9973143717878
4.500833813759	20.9841884977807
4.50938567885287	20.9710626237735
4.51793754394674	20.9579367497663
4.52648940904061	20.9448108757592
4.53504127413448	20.931685001752
4.54359313922836	20.9185591277449
4.54827278262617	20.9113765530709
4.55214500432223	20.9054332537377
4.5606968694161	20.8923073797306
4.56924873450997	20.8791815057234
4.57780059960384	20.8660556317163
4.58635246469771	20.8529297577091
4.59490432979158	20.839803883702
4.60345619488546	20.8266780096948
4.61200805997933	20.8135521356877
4.6205599250732	20.8004262616805
4.62911179016707	20.7873003876734
4.63766365526094	20.7741745136662
4.64621552035481	20.761048639659
4.65476738544868	20.7479227656519
4.66331925054256	20.7347968916447
4.67187111563643	20.7216710176376
4.6804229807303	20.7085451436304
4.68897484582417	20.6954192696233
4.69752671091804	20.6822933956161
4.70607857601191	20.669167521609
4.71463044110578	20.6560416476018
4.72193941332788	20.6448234340945
4.72318230619966	20.6429157735947
4.73173417129353	20.6297898995875
4.73454989535579	20.6254681710669
4.7402860363874	20.6166640255804
4.74883790148127	20.6035381515732
4.75738976657514	20.5904122775661
4.76594163166901	20.5772864035589
4.77449349676288	20.5641605295517
4.78304536185676	20.5510346555446
4.79159722695063	20.5379087815374
4.8001490920445	20.5247829075303
4.80870095713837	20.5116570335231
4.81725282223224	20.498531159516
4.82580468732611	20.4854052855088
4.83435655241998	20.4722794115017
4.84290841751386	20.4591535374945
4.85146028260773	20.4460276634874
4.8600121477016	20.4329017894802
4.86856401279547	20.4197759154731
4.87711587788934	20.4066500414659
4.88566774298321	20.3935241674588
4.89421960807708	20.3803982934516
4.90277147317095	20.3672724194444
4.91132333826483	20.3541465454373
4.9198752033587	20.3410206714301
4.92842706845257	20.327894797423
4.93697893354644	20.3147689234158
4.94553079864031	20.3016430494087
4.95408266373418	20.2885171754015
4.96263452882805	20.2753913013944
4.97118639392193	20.2622654273872
4.9797382590158	20.2491395533801
4.98829012410967	20.2360136793729
4.99684198920354	20.2228878053658
5.00539385429741	20.2097619313586
5.01394571939128	20.1966360573515
5.02249758448515	20.1835101833443
5.03104944957903	20.1703843093372
5.0396013146729	20.15725843533
5.04815317976677	20.1441325613228
5.05670504486064	20.1310066873157
5.06525690995451	20.1178808133085
5.07380877504838	20.1047549393014
5.08236064014225	20.0916290652942
5.09091250523613	20.0785031912871
5.09568351151928	20.0711803878199
5.09946437033	20.0653773172799
5.10801623542387	20.0522514432728
5.11656810051774	20.0391255692656
5.12511996561161	20.0259996952585
5.13367183070548	20.0128738212513
5.14222369579935	19.9997479472442
5.15077556089323	19.986622073237
5.1593274259871	19.9734961992298
5.16787929108097	19.9603703252227
5.17643115617484	19.9472444512155
5.18498302126871	19.9341185772084
5.19353488636258	19.9209927032012
5.20208675145645	19.9078668291941
5.21063861655033	19.8947409551869
5.2191904816442	19.8816150811798
5.22774234673807	19.8684892071726
5.23629421183194	19.8553633331655
5.24484607692581	19.8422374591583
5.25339794201968	19.8291115851512
5.26194980711355	19.815985711144
5.27050167220743	19.8028598371369
5.2790535373013	19.7897339631297
5.28760540239517	19.7766080891226
5.29615726748904	19.7634822151154
5.30470913258291	19.7503563411082
5.31326099767678	19.7372304671011
5.32181286277065	19.7241045930939
5.33036472786453	19.7109787190868
5.3389165929584	19.6978528450796
5.34746845805227	19.6847269710725
5.35602032314614	19.6716010970653
5.36457218824001	19.6584752230582
5.37312405333388	19.645349349051
5.38167591842775	19.6322234750439
5.39022778352162	19.6190976010367
5.3907908255171	19.6182334131418
5.3987796486155	19.6059717270296
5.40733151370937	19.5928458530224
5.41588337880324	19.5797199790153
5.42443524389711	19.5665941050081
5.43298710899098	19.5534682310009
5.44153897408485	19.5403423569938
5.45009083917872	19.5272164829866
5.4586427042726	19.5140906089795
5.46719456936647	19.5009647349723
5.47574643446034	19.4878388609652
5.48429829955421	19.474712986958
5.49285016464808	19.4615871129509
5.50140202974195	19.4484612389437
5.50995389483582	19.4353353649366
5.5185057599297	19.4222094909294
5.52705762502357	19.4090836169223
5.53560949011744	19.3959577429151
5.54416135521131	19.382831868908
5.55271322030518	19.3697059949008
5.56126508539905	19.3565801208936
5.56981695049292	19.3434542468865
5.5783688155868	19.3303283728793
5.58692068068067	19.3172024988722
5.59547254577454	19.304076624865
5.60402441086841	19.2909507508579
5.61257627596228	19.2778248768507
5.62112814105615	19.2646990028436
5.62968000615002	19.2515731288364
5.6382318712439	19.2384472548293
5.64678373633777	19.2253213808221
5.65533560143164	19.212195506815
5.66388746652551	19.1990696328078
5.67243933161938	19.1859437588007
5.68099119671325	19.1728178847935
5.68954306180712	19.1596920107864
5.698094926901	19.1465661367792
5.70664679199487	19.133440262772
5.71519865708874	19.1203143887649
5.72107411785747	19.1112964076651
5.72375052218261	19.1071885147577
5.73230238727648	19.0940626407506
5.74085425237035	19.0809367667434
5.74940611746422	19.0678108927363
5.75795798255809	19.0546850187291
5.76650984765197	19.041559144722
5.77506171274584	19.0284332707148
5.78361357783971	19.0153073967077
5.79216544293358	19.0021815227005
5.80071730802745	18.9890556486934
5.80926917312132	18.9759297746862
5.81782103821519	18.9628039006791
5.82637290330907	18.9496780266719
5.83492476840294	18.9365521526647
5.84347663349681	18.9234262786576
5.85202849859068	18.9103004046504
5.86058036368455	18.8971745306433
5.86913222877842	18.8840486566361
5.87768409387229	18.870922782629
5.88623595896617	18.8577969086218
5.89478782406004	18.8446710346147
5.90333968915391	18.8315451606075
5.91189155424778	18.8184192866004
5.92044341934165	18.8052934125932
5.92899528443552	18.7921675385861
5.93754714952939	18.7790416645789
5.94609901462327	18.7659157905718
5.95465087971714	18.7527899165646
5.96320274481101	18.7396640425575
5.97175460990488	18.7265381685503
5.98030647499875	18.7134122945431
5.98885834009262	18.700286420536
5.99741020518649	18.6871605465288
6.00596207028037	18.6740346725217
6.01451393537424	18.6609087985145
6.02306580046811	18.6477829245074
6.03161766556198	18.6346570505002
6.04016953065585	18.6215311764931
6.04872139574972	18.6084053024859
6.05133962519706	18.6043866995881
6.05727326084359	18.5952794284788
6.06582512593747	18.5821535544716
6.07437699103134	18.5690276804645
6.08292885612521	18.5559018064573
6.09148072121908	18.5427759324502
6.10003258631295	18.529650058443
6.10858445140682	18.5165241844358
6.11713631650069	18.5033983104287
6.12568818159457	18.4902724364215
6.13424004668844	18.4771465624144
6.14279191178231	18.4640206884072
6.15134377687618	18.4508948144001
6.15989564197005	18.4377689403929
6.16844750706392	18.4246430663858
6.17699937215779	18.4115171923786
6.18555123725166	18.3983913183715
6.19410310234554	18.3852654443643
6.20265496743941	18.3721395703572
6.21120683253328	18.35901369635
6.21975869762715	18.3458878223429
6.22831056272102	18.3327619483357
6.23686242781489	18.3196360743285
6.24541429290877	18.3065102003214
6.25396615800264	18.2933843263142
6.26251802309651	18.2802584523071
6.27106988819038	18.2671325782999
6.27962175328425	18.2540067042928
6.28817361837812	18.2408808302856
6.29672548347199	18.2277549562785
6.30527734856586	18.2146290822713
6.31382921365974	18.2015032082642
6.32238107875361	18.188377334257
6.33093294384748	18.1752514602499
6.33948480894135	18.1621255862427
6.34803667403522	18.1489997122356
6.35658853912909	18.1358738382284
6.36514040422296	18.1227479642212
6.37369226931684	18.1096220902141
6.38224413441071	18.0964962162069
6.39079599950458	18.0833703421998
6.39934786459845	18.0702444681926
6.40607870576013	18.059913602109
6.40789972969232	18.0571185941855
6.41645159478619	18.0439927201783
6.42500345988006	18.0308668461712
6.43355532497394	18.017740972164
6.44210719006781	18.0046150981569
6.45065905516168	17.9914892241497
6.45921092025555	17.9783633501426
6.46776278534942	17.9652374761354
6.47631465044329	17.9521116021283
6.48486651553716	17.9389857281211
6.49341838063104	17.925859854114
6.50197024572491	17.9127339801068
6.51052211081878	17.8996081060996
6.51907397591265	17.8864822320925
6.52762584100652	17.8733563580853
6.53617770610039	17.8602304840782
6.54472957119426	17.847104610071
6.55328143628813	17.8339787360639
6.56183330138201	17.8208528620567
6.57038516647588	17.8077269880496
6.57796642719037	17.7960908511529
6.57893703156975	17.7946011140424
6.58748889666362	17.7814752400353
6.59604076175749	17.7683493660281
6.60459262685136	17.755223492021
6.61314449194523	17.7420976180138
6.62169635703911	17.7289717440067
6.63024822213298	17.7158458699995
6.63880008722685	17.7027199959923
6.64735195232072	17.6895941219852
6.65590381741459	17.676468247978
6.66445568250846	17.6633423739709
6.67300754760233	17.6502164999637
6.68155941269621	17.6370906259566
6.69011127779008	17.6239647519494
6.69866314288395	17.6108388779423
6.70721500797782	17.5977130039351
6.71576687307169	17.584587129928
6.72431873816556	17.5714612559208
6.73287060325943	17.5583353819137
6.74142246835331	17.5452095079065
6.74997433344718	17.5320836338994
6.75852619854105	17.5189577598922
6.76707806363492	17.505831885885
6.77562992872879	17.4927060118779
6.78418179382266	17.4795801378707
6.79273365891653	17.4664542638636
6.80128552401041	17.4533283898564
6.80983738910428	17.4402025158493
6.81838925419815	17.4270766418421
6.82694111929202	17.413950767835
6.83549298438589	17.4008248938278
6.84404484947976	17.3876990198207
6.85259671457363	17.3745731458135
6.86114857966751	17.3614472718064
6.86970044476138	17.3483213977992
6.87825230985525	17.3351955237921
6.88680417494912	17.3220696497849
6.89535604004299	17.3089437757777
6.90390790513686	17.2958179017706
6.91245977023073	17.2826920277634
6.92101163532461	17.2695661537563
6.92956350041848	17.2564402797491
6.93811536551235	17.243314405742
6.94666723060622	17.2301885317348
6.95521909570009	17.2170626577277
6.96377096079396	17.2039367837205
6.97232282588783	17.1908109097134
6.9808746909817	17.1776850357062
6.98942655607558	17.1645591616991
6.99797842116945	17.1514332876919
7.00653028626332	17.1383074136848
7.01508215135719	17.1251815396776
7.02363401645106	17.1120556656705
7.03218588154493	17.0989297916633
7.04073774663881	17.0858039176561
7.04928961173268	17.072678043649
7.05784147682655	17.0595521696418
7.06639334192042	17.0464262956347
7.07494520701429	17.0333004216275
7.08349707210816	17.0201745476204
7.09204893720203	17.0070486736132
7.1006008022959	16.9939227996061
7.10915266738978	16.9807969255989
7.11770453248365	16.9676710515918
7.12625639757752	16.9545451775846
7.13480826267139	16.9414193035775
7.14336012776526	16.9282934295703
7.15191199285913	16.9151675555632
7.160463857953	16.902041681556
7.16901572304688	16.8889158075488
7.17756758814075	16.8757899335417
7.18611945323462	16.8626640595345
7.19467131832849	16.8495381855274
7.20322318342236	16.8364123115202
7.21177504851623	16.8232864375131
7.2203269136101	16.8101605635059
7.22887877870398	16.7970346894988
7.23743064379785	16.7839088154916
7.24598250889172	16.7707829414845
7.25453437398559	16.7576570674773
7.26308623907946	16.7445311934702
7.27163810417333	16.731405319463
7.2801899692672	16.7182794454559
7.28874183436108	16.7051535714487
7.29729369945495	16.6920276974415
7.30584556454882	16.6789018234344
7.31439742964269	16.6657759494272
7.32294929473656	16.6526500754201
7.33150115983043	16.6395242014129
7.3400530249243	16.6263983274058
7.34860489001818	16.6132724533986
7.35715675511205	16.6001465793915
7.36570862020592	16.5870207053843
7.37426048529979	16.5738948313772
7.38281235039366	16.56076895737
7.39136421548753	16.5476430833629
7.3999160805814	16.5345172093557
7.40846794567527	16.5213913353486
7.41701981076915	16.5082654613414
7.42557167586302	16.4951395873343
7.43412354095689	16.4820137133271
7.44267540605076	16.4688878393199
7.45122727114463	16.4557619653128
7.4597791362385	16.4426360913056
7.46833100133238	16.4295102172985
7.47688286642625	16.4163843432913
7.48543473152012	16.4032584692842
7.49398659661399	16.390132595277
7.50253846170786	16.3770067212699
7.51109032680173	16.3638808472627
7.51560964037824	16.3569443556374
7.5196421918956	16.3507549732556
7.52819405698947	16.3376290992484
7.53674592208335	16.3245032252413
7.54529778717722	16.3113773512341
7.55384965227109	16.298251477227
7.56240151736496	16.2851256032198
7.57095338245883	16.2719997292126
7.5795052475527	16.2588738552055
7.58805711264657	16.2457479811983
7.59660897774045	16.2326221071912
7.60516084283432	16.219496233184
7.61371270792819	16.2063703591769
7.62027333422623	16.1963007482498
7.62226457302206	16.1932444851697
7.63081643811593	16.1801186111626
7.6393683032098	16.1669927371554
7.64792016830367	16.1538668631483
7.65647203339755	16.1407409891411
7.66502389849142	16.127615115134
7.67357576358529	16.1144892411268
7.68212762867916	16.1013633671197
7.69067949377303	16.0882374931125
7.6992313588669	16.0751116191053
7.70778322396077	16.0619857450982
7.71633508905465	16.048859871091
7.72488695414852	16.0357339970839
7.73343881924239	16.0226081230767
7.74199068433626	16.0094822490696
7.75054254943013	15.9963563750624
7.759094414524	15.9832305010553
7.76764627961787	15.9701046270481
7.77619814471174	15.956978753041
7.78475000980562	15.9438528790338
7.79330187489949	15.9307270050267
7.80185373999336	15.9176011310195
7.81040560508723	15.9044752570124
7.8189574701811	15.8913493830052
7.82750933527497	15.878223508998
7.83606120036885	15.8650976349909
7.84461306546272	15.8519717609837
7.85316493055659	15.8388458869766
7.86171679565046	15.8257200129694
7.87026866074433	15.8125941389623
7.8788205258382	15.7994682649551
7.88737239093207	15.786342390948
7.89592425602594	15.7732165169408
7.90447612111982	15.7600906429337
7.91302798621369	15.7469647689265
7.92157985130756	15.7338388949194
7.93013171640143	15.7207130209122
7.9386835814953	15.7075871469051
7.94723544658917	15.6944612728979
7.95578731168304	15.6813353988908
7.96433917677692	15.6682095248836
7.97289104187079	15.6550836508764
7.98144290696466	15.6419577768693
7.98999477205853	15.6288319028621
7.9985466371524	15.615706028855
8.00709850224627	15.6025801548478
8.01565036734014	15.5894542808407
8.02420223243402	15.5763284068335
8.03275409752789	15.5632025328264
8.04130596262176	15.5500766588192
8.04985782771563	15.5369507848121
8.0584096928095	15.5238249108049
8.06696155790337	15.5106990367978
8.07551342299724	15.4975731627906
8.08406528809111	15.4844472887835
8.09261715318499	15.4713214147763
8.10116901827886	15.4581955407691
8.10972088337273	15.445069666762
8.1182727484666	15.4319437927548
8.12682461356047	15.4188179187477
8.13537647865434	15.4056920447405
8.14392834374821	15.3925661707334
8.15248020884209	15.3794402967262
8.16103207393596	15.3663144227191
8.16958393902983	15.3531885487119
8.1781358041237	15.3400626747048
8.18668766921757	15.3269368006976
8.19523953431144	15.3138109266905
8.20379139940531	15.3006850526833
8.21234326449919	15.2875591786762
8.22089512959306	15.274433304669
8.22944699468693	15.2613074306618
8.2379988597808	15.2481815566547
8.24655072487467	15.2350556826475
8.25510258996854	15.2219298086404
8.26365445506242	15.2088039346332
8.27220632015629	15.1956780606261
8.28075818525016	15.1825521866189
8.28931005034403	15.1694263126118
8.2978619154379	15.1563004386046
8.30641378053177	15.1431745645975
8.31496564562564	15.1300486905903
8.32351751071951	15.1169228165832
8.33206937581339	15.103796942576
8.34062124090726	15.0906710685689
8.34917310600113	15.0775451945617
8.357724971095	15.0644193205546
8.36627683618887	15.0512934465474
8.37482870128274	15.0381675725402
8.38338056637661	15.0250416985331
8.39193243147048	15.0119158245259
8.40048429656436	14.9987899505188
8.40903616165823	14.9856640765116
8.4175880267521	14.9725382025045
8.42613989184597	14.9594123284973
8.43469175693984	14.9462864544902
8.44324362203371	14.933160580483
8.45179548712759	14.9200347064759
8.46034735222146	14.9069088324687
8.46889921731533	14.8937829584616
8.4774510824092	14.8806570844544
8.48600294750307	14.8675312104473
8.49455481259694	14.8544053364401
8.50310667769081	14.8412794624329
8.51165854278469	14.8281535884258
8.51885103791161	14.8171141503855
8.52021040787856	14.8150277144186
8.52876227297243	14.8019018404115
8.5373141380663	14.7887759664043
8.54586600316017	14.7756500923972
8.55441786825404	14.76252421839
8.56296973334791	14.7493983443829
8.57152159844179	14.7362724703757
8.58007346353566	14.7231465963686
8.58862532862953	14.7100207223614
8.5971771937234	14.6968948483543
8.60572905881727	14.6837689743471
8.61428092391114	14.67064310034
8.62283278900501	14.6575172263328
8.63138465409888	14.6443913523256
8.63993651919276	14.6312654783185
8.64848838428663	14.6181396043113
8.6570402493805	14.6050137303042
8.66559211447437	14.591887856297
8.67414397956824	14.5787619822899
8.68269584466211	14.5656361082827
8.69124770975598	14.5525102342756
8.69979957484986	14.5393843602684
8.70835143994373	14.5262584862613
8.7169033050376	14.5131326122541
8.72545517013147	14.500006738247
8.73400703522534	14.4868808642398
8.74255890031921	14.4737549902327
8.75111076541308	14.4606291162255
8.75966263050696	14.4475032422183
8.76821449560083	14.4343773682112
8.7767663606947	14.421251494204
8.78531822578857	14.4081256201969
8.79387009088244	14.3949997461897
8.80242195597631	14.3818738721826
8.81097382107018	14.3687479981754
8.81952568616406	14.3556221241683
8.82807755125793	14.3424962501611
8.8366294163518	14.329370376154
8.84518128144567	14.3162445021468
8.85373314653954	14.3031186281397
8.86228501163341	14.2899927541325
8.87083687672728	14.2768668801254
8.87938874182115	14.2637410061182
8.88794060691503	14.2506151321111
8.8964924720089	14.2374892581039
8.90504433710277	14.2243633840967
8.91359620219664	14.2112375100896
8.92214806729051	14.1981116360824
8.93069993238438	14.1849857620753
8.93925179747825	14.1718598880681
8.94780366257213	14.158734014061
8.956355527666	14.1456081400538
8.96490739275987	14.1324822660467
8.97345925785374	14.1193563920395
8.98201112294761	14.1062305180324
8.99056298804148	14.0931046440252
8.99911485313535	14.0799787700181
9.00766671822923	14.0668528960109
9.0162185833231	14.0537270220038
9.02477044841697	14.0406011479966
9.03332231351084	14.0274752739894
9.04187417860471	14.0143493999823
9.05042604369858	14.0012235259751
9.05897790879245	13.988097651968
9.06752977388633	13.9749717779608
9.0760816389802	13.9618459039537
9.08463350407407	13.9487200299465
9.09318536916794	13.9355941559394
9.10173723426181	13.9224682819322
9.11028909935568	13.9093424079251
9.11884096444955	13.8962165339179
9.12739282954342	13.8830906599108
9.1359446946373	13.8699647859036
9.14449655973117	13.8568389118965
9.15304842482504	13.8437130378893
9.16160028991891	13.8305871638822
9.17015215501278	13.817461289875
9.17870402010665	13.8043354158678
9.18725588520052	13.7912095418607
9.1958077502944	13.7780836678535
9.20435961538827	13.7649577938464
9.21291148048214	13.7518319198392
9.22146334557601	13.7387060458321
9.23001521066988	13.7255801718249
9.23856707576375	13.7124542978178
9.24711894085763	13.6993284238106
9.2556708059515	13.6862025498035
9.26422267104537	13.6730766757963
9.27277453613924	13.6599508017892
9.28132640123311	13.646824927782
9.28987826632698	13.6336990537749
9.29843013142085	13.6205731797677
9.30698199651473	13.6074473057605
9.3155338616086	13.5943214317534
9.32408572670247	13.5811955577462
9.33263759179634	13.5680696837391
9.34118945689021	13.5549438097319
9.34974132198408	13.5418179357248
9.35829318707795	13.5286920617176
9.36684505217182	13.5155661877105
9.3753969172657	13.5024403137033
9.38394878235957	13.4893144396962
9.39250064745344	13.476188565689
9.40105251254731	13.4630626916819
9.40960437764118	13.4499368176747
9.41815624273505	13.4368109436676
9.42670810782892	13.4236850696604
9.4352599729228	13.4105591956532
9.44381183801667	13.3974333216461
9.45236370311054	13.3843074476389
9.46091556820441	13.3711815736318
9.46946743329828	13.3580556996246
9.47801929839215	13.3449298256175
9.48657116348602	13.3318039516103
9.4951230285799	13.3186780776032
9.50367489367377	13.305552203596
9.51222675876764	13.2924263295889
9.52077862386151	13.2793004555817
9.52933048895538	13.2661745815746
9.53788235404925	13.2530487075674
9.54643421914312	13.2399228335603
9.554986084237	13.2267969595531
9.56353794933087	13.2136710855459
9.57208981442474	13.2005452115388
9.58064167951861	13.1874193375316
9.58919354461248	13.1742934635245
9.59774540970635	13.1611675895173


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Show-a4-3.tsv <==
1.04588031583495	21.7338586745332
1.04843852904358	21.7300492280803
1.10234901253362	21.6497414933941
1.17704367241469	21.5383797303301
1.20371164151711	21.4985944582212
1.23986191411129	21.4446407558345
1.32663001170916	21.3150371981425
1.42030157220623	21.1749576506021
1.47034379639593	21.1000527442111
1.52454124248414	21.0188729926289
1.70378852035291	20.7499775642405
1.75544534076722	20.6723682745954
1.76787493742195	20.6536862014708
1.7991790202091	20.6066217229401
1.84543645020513	20.5370401648706
1.8758157263742	20.4913199909449
1.98639985691384	20.3247395201379
2.07586405117269	20.1897967730679
2.15331346485077	20.0728486111689
2.19450340709853	20.0106036605126
2.36846277030842	19.7473506328453
2.37069189684688	19.7439733933976
2.43346328533576	19.648831024564
2.48498995350028	19.570673692536
2.48980053377256	19.5633741519509
2.58961007449506	19.4118199433592
2.64196504200893	19.332243051536
2.73467002020231	19.1912021817042
2.84393405299523	19.024748375643
3.05549530660774	18.7017765032937
3.18363366376419	18.5057241124178
3.23702193646561	18.4239428896028
3.34018532652548	18.2657536809774
3.42321046105721	18.1382896156981
3.45751248272107	18.0855873105375
3.73165067895172	17.6635507301797
3.79067860374527	17.5724805526844
3.83271288604209	17.5075862885786
3.88889955977193	17.4207878811851
4.02760805680352	17.2062382080942
4.38233341686129	16.6558172328258
4.39092683804011	16.642451929511
4.54827278262617	16.3974735519079
4.72193941332788	16.1265154664303
4.73454989535579	16.1068171227376
5.09568351151928	15.5413745777372
5.3907908255171	15.0774133584615
5.72107411785747	14.5561401945849
6.05133962519706	14.0327925525065
6.40607870576013	13.4683472969293
6.57796642719037	13.1939932265133
7.51560964037824	11.6877822024133
7.62027333422623	11.5186628180705
8.51885103791161	10.0587990984993
9.59774540970635	8.28801980427961


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Show-a4-4.tsv <==
1.04588031583495	30.8402245188079
1.04843852904358	30.8361809919289
1.10234901253362	30.7509991623651
1.17704367241469	30.6330699616817
1.20371164151711	30.5909922954437
1.23986191411129	30.5339751351737
1.32663001170916	30.3972257734946
1.42030157220623	30.249760770778
1.47034379639593	30.1710505481787
1.52454124248414	30.0858598434791
1.70378852035291	29.8045180640527
1.75544534076722	29.7235558821122
1.76787493742195	29.7040826948675
1.7991790202091	29.6550527093103
1.84543645020513	29.5826373599548
1.8758157263742	29.5351019581561
1.98639985691384	29.3622211889362
2.07586405117269	29.222534781055
2.15331346485077	29.1017356832142
2.19450340709853	29.037539445575
2.36846277030842	28.7667876313058
2.37069189684688	28.7633220981492
2.43346328533576	28.6657744917517
2.48498995350028	28.5857598818905
2.48980053377256	28.5782923348609
2.58961007449506	28.4234601723265
2.64196504200893	28.3423224832502
2.73467002020231	28.198785930439
2.84393405299523	28.0298308140696
3.05549530660774	27.7033709357466
3.18363366376419	27.5060756970571
3.23702193646561	27.4239703914372
3.34018532652548	27.2654778832178
3.42321046105721	27.1380788412501
3.45751248272107	27.0854838785965
3.73165067895172	26.665995625535
3.79067860374527	26.5758671767098
3.83271288604209	26.5117283732093
3.88889955977193	26.4260499718216
4.02760805680352	26.2148047485306
4.38233341686129	25.6763216468166
4.39092683804011	25.6633076369768
4.54827278262617	25.425279554234
4.72193941332788	25.1631314017586
4.73454989535579	25.1441192193963
5.09568351151928	24.6009861979026
5.3907908255171	24.1590534678221
5.72107411785747	23.6664526207453
6.05133962519706	23.1759808466698
6.40607870576013	22.6514799072886
6.57796642719037	22.3981884757926
7.51560964037824	21.0261065088616
7.62027333422623	20.8739386784292
8.51885103791161	19.5754292022717
9.59774540970635	18.0343153747551


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Show-a4-5.tsv <==
3.42321046105721	21.9946521190509
1.7991790202091	26.3506249837131
2.15331346485077	25.0953719574541
1.32663001170916	26.470596523963
3.34018532652548	21.5576018244001
3.83271288604209	22.180146533128
1.10234901253362	31.8247956891829
7.51560964037824	14.465031414256
2.43346328533576	23.5933282222838
2.58961007449506	27.3913718403939
4.54827278262617	20.0495202677809
5.09568351151928	22.6223954886056
9.59774540970635	17.6669556575933
3.23702193646561	19.6445623658183
1.23986191411129	25.317945328682
3.05549530660774	19.9266110251024
6.40607870576013	14.5520630584757
1.47034379639593	29.8770628404402
1.8758157263742	25.2525169036632
1.52454124248414	24.7408780954443
2.36846277030842	22.0896233768133
2.19450340709853	26.7528617487619
3.88889955977193	20.2205651749125
1.75544534076722	26.5957348820533
5.72107411785747	17.1904455980051
2.07586405117269	25.9645090029958
4.73454989535579	18.4630803407637
1.76787493742195	22.2706743585985
4.39092683804011	18.5846273047731
4.38233341686129	17.2561897318999
2.84393405299523	26.4494576831286
5.3907908255171	23.1116793259269
1.04588031583495	22.6273102269496
8.51885103791161	19.6719212519706
1.84543645020513	30.1393404886758
4.72193941332788	19.4304859718055
3.18363366376419	22.6891621318856
1.42030157220623	24.3536675276313
4.02760805680352	22.8146162822168
1.17704367241469	26.2069936846003
6.57796642719037	14.1013090050551
2.64196504200893	23.005099975616
2.48498995350028	23.8806670473714
2.73467002020231	21.6861104196192
1.70378852035291	28.4191498858077
7.62027333422623	14.6991080757668
2.37069189684688	25.9453719415959
2.48980053377256	20.2344678876577
1.98639985691384	25.030013113932
3.79067860374527	26.9588617887495
6.05133962519706	21.9446121756708
3.45751248272107	18.7823801812823
1.04843852904358	26.2402807852714
3.73165067895172	20.4391881222334
1.20371164151711	25.4339868273519


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Show-a4-6.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-1.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519
1.23986191411129	25.317945328682
1.25753091570937	26.1720587343047
1.32663001170916	26.470596523963
1.41432789456439	24.3265751536605
1.42030157220623	24.3536675276313
1.45193055696207	25.2500140807766
1.47034379639593	29.8770628404402
1.52454124248414	24.7408780954443
1.70378852035291	28.4191498858077
1.71331658434755	17.7981050652342
1.74600086093733	14.9589093867399
1.75544534076722	26.5957348820533
1.76787493742195	22.2706743585985
1.7991790202091	26.3506249837131
1.84543645020513	30.1393404886758
1.8758157263742	25.2525169036632
1.89045943116827	26.3807655369508
1.98639985691384	25.030013113932
2.03547095576379	14.9702594460859
2.03758350438933	27.3446226733567
2.06676902606584	25.9716839191709
2.07586405117269	25.9645090029958
2.08436175939876	26.7383801879614
2.13238611704002	25.3970046634319
2.15331346485077	25.0953719574541
2.19450340709853	26.7528617487619
2.26861126069056	25.237088327073
2.36846277030842	22.0896233768133
2.37069189684688	25.9453719415959
2.43346328533576	23.5933282222838
2.48498995350028	23.8806670473714
2.48980053377256	20.2344678876577
2.53416393132153	20.4826669512181
2.58961007449506	27.3913718403939
2.59937703059744	16.2497423087198
2.627230637135	14.0156194207844
2.64196504200893	23.005099975616
2.73467002020231	21.6861104196192
2.84393405299523	26.4494576831286
2.99656284850467	20.2865095279375
2.99994794857883	17.3497394641842
3.05549530660774	19.9266110251024
3.13070736285141	12.2352785646171
3.16242159270635	21.7680364815988
3.18363366376419	22.6891621318856
3.23702193646561	19.6445623658183
3.2428923682806	18.2172070387008
3.34018532652548	21.5576018244001
3.42321046105721	21.9946521190509
3.45751248272107	18.7823801812823
3.46618476288209	19.5761293575551
3.50428287974533	26.1708908251317
3.59512347231103	26.5969040724595
3.62277215465804	15.7043610864621
3.73165067895172	20.4391881222334
3.79067860374527	26.9588617887495
3.8032922375928	17.5308320309088
3.83271288604209	22.180146533128
3.88889955977193	20.2205651749125
3.95309498804116	17.1258273844392
4.02760805680352	22.8146162822168
4.14558547950442	31.8096253916446
4.35330815986934	19.687268930355
4.38233341686129	17.2561897318999
4.38534211364782	15.1897346943701
4.39092683804011	18.5846273047731
4.51657808417448	24.7445340981676
4.54827278262617	20.0495202677809
4.57624890955697	17.9243754232217
4.67634309899942	16.1443488726785
4.72193941332788	19.4304859718055
4.73454989535579	18.4630803407637
4.75787514223049	17.2389288841375
5.09568351151928	22.6223954886056
5.26165269841656	20.0823600659757
5.3814352395668	28.9305638736805
5.3907908255171	23.1116793259269
5.70383223223247	28.3478120599924
5.72107411785747	17.1904455980051
5.73612423061023	19.6687258306603
6.05133962519706	21.9446121756708
6.37245170383275	23.5230778827117
6.40607870576013	14.5520630584757
6.57796642719037	14.1013090050551
6.65075030607494	18.7916042740889
6.9015470708696	23.3364667611894
7.09873666337283	20.5498794527384
7.20385520036718	21.7075534810706
7.51560964037824	14.465031414256
7.62027333422623	14.6991080757668
8.51885103791161	19.6719212519706
9.33595206967267	18.1312374869456
9.59774540970635	17.6669556575933
9.68051507848568	18.5339872523783
11.3555357879272	20.9092789961318
11.9859783957175	16.7832459737719


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-10.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-2.tsv <==
1.04588031583495	24.255966709769
1.04843852904358	24.2538059934676
1.05682041391484	24.2467264915651
1.06776051199472	24.2374862733612
1.0787006100746	24.2282460551573
1.08964070815448	24.2190058369534
1.10058080623437	24.2097656187495
1.10234901253362	24.2082721575469
1.11152090431425	24.2005254005456
1.12246100239413	24.1912851823417
1.13340110047401	24.1820449641378
1.1443411985539	24.1728047459339
1.15528129663378	24.16356452773
1.16622139471366	24.1543243095261
1.17704367241469	24.1451836046905
1.17716149279354	24.1450840913222
1.18810159087343	24.1358438731183
1.19904168895331	24.1266036549144
1.20371164151711	24.1226593227543
1.20998178703319	24.1173634367105
1.22092188511307	24.1081232185066
1.23186198319296	24.0988830003027
1.23986191411129	24.0921261040882
1.24280208127284	24.0896427820988
1.25374217935272	24.0804025638949
1.25753091570937	24.0772025239686
1.2646822774326	24.071162345691
1.27562237551249	24.0619221274871
1.28656247359237	24.0526819092832
1.29750257167225	24.0434416910793
1.30844266975213	24.0342014728754
1.31938276783202	24.0249612546715
1.32663001170916	24.0188400924741
1.3303228659119	24.0157210364676
1.34126296399178	24.0064808182637
1.35220306207166	23.9972406000598
1.36314316015155	23.9880003818559
1.37408325823143	23.978760163652
1.38502335631131	23.9695199454481
1.39596345439119	23.9602797272442
1.40690355247108	23.9510395090403
1.41432789456439	23.944768766268
1.41784365055096	23.9417992908364
1.42030157220623	23.9397232827186
1.42878374863084	23.9325590726325
1.43972384671073	23.9233188544286
1.45066394479061	23.9140786362247
1.45193055696207	23.9130088311134
1.46160404287049	23.9048384180208
1.47034379639593	23.8974566533388
1.47254414095037	23.8955981998169
1.48348423903026	23.886357981613
1.49442433711014	23.8771177634091
1.50536443519002	23.8678775452052
1.5163045332699	23.8586373270013
1.52454124248414	23.8516804432635
1.52724463134979	23.8493971087974
1.53818472942967	23.8401568905935
1.54912482750955	23.8309166723895
1.56006492558943	23.8216764541856
1.57100502366932	23.8124362359817
1.5819451217492	23.8031960177778
1.59288521982908	23.7939557995739
1.60382531790896	23.78471558137
1.61476541598885	23.7754753631661
1.62570551406873	23.7662351449622
1.63664561214861	23.7569949267583
1.64758571022849	23.7477547085544
1.65852580830838	23.7385144903505
1.66946590638826	23.7292742721466
1.68040600446814	23.7200340539427
1.69134610254802	23.7107938357388
1.70228620062791	23.7015536175349
1.70378852035291	23.70028472927
1.71322629870779	23.692313399331
1.71331658434755	23.6922371423353
1.72416639678767	23.6830731811271
1.73510649486755	23.6738329629232
1.74600086093733	23.6646313708586
1.74604659294744	23.6645927447193
1.75544534076722	23.6566543807244
1.75698669102732	23.6553525265154
1.76787493742195	23.6461561032467
1.7679267891072	23.6461123083115
1.77886688718708	23.6368720901076
1.78980698526697	23.6276318719037
1.7991790202091	23.6197160701214
1.80074708334685	23.6183916536998
1.81168718142673	23.6091514354959
1.82262727950661	23.599911217292
1.8335673775865	23.5906709990881
1.84450747566638	23.5814307808842
1.84543645020513	23.5806461510408
1.85544757374626	23.5721905626803
1.86638767182614	23.5629503444764
1.8758157263742	23.5549872274526
1.87732776990603	23.5537101262725
1.88826786798591	23.5444699080686
1.89045943116827	23.5426188714632
1.89920796606579	23.5352296898647
1.91014806414567	23.5259894716608
1.92108816222556	23.5167492534569
1.93202826030544	23.507509035253
1.94296835838532	23.4982688170491
1.9539084564652	23.4890285988452
1.96484855454509	23.4797883806413
1.97578865262497	23.4705481624374
1.98639985691384	23.4615857342837
1.98672875070485	23.4613079442335
1.99766884878473	23.4520677260296
2.00860894686462	23.4428275078257
2.0195490449445	23.4335872896218
2.03048914302438	23.4243470714179
2.03547095576379	23.4201393361282
2.03758350438933	23.4183550367441
2.04142924110426	23.415106853214
2.05236933918415	23.4058666350101
2.06330943726403	23.3966264168062
2.06676902606584	23.393704381264
2.07424953534391	23.3873861986023
2.07586405117269	23.3860225473404
2.08436175939876	23.3788452187947
2.08518963342379	23.3781459803984
2.09612973150368	23.3689057621945
2.10706982958356	23.3596655439906
2.11800992766344	23.3504253257867
2.12895002574332	23.3411851075828
2.13238611704002	23.3382829184874
2.13989012382321	23.3319448893789
2.15083022190309	23.322704671175
2.15331346485077	23.3206072762045
2.16177031998297	23.3134644529711
2.17271041806285	23.3042242347672
2.18365051614274	23.2949840165633
2.19450340709853	23.2858174551813
2.19459061422262	23.2857437983594
2.2055307123025	23.2765035801555
2.21647081038239	23.2672633619516
2.22741090846227	23.2580231437477
2.23835100654215	23.2487829255438
2.24929110462203	23.2395427073399
2.26023120270192	23.230302489136
2.26861126069056	23.2232245302538
2.2711713007818	23.2210622709321
2.28211139886168	23.2118220527282
2.29305149694156	23.2025818345243
2.30399159502145	23.1933416163204
2.31493169310133	23.1841013981165
2.32587179118121	23.1748611799126
2.33681188926109	23.1656209617087
2.34775198734098	23.1563807435048
2.35869208542086	23.1471405253009
2.36846277030842	23.1388880160726
2.36963218350074	23.137900307097
2.37069189684688	23.1370052527309
2.38057228158062	23.1286600888931
2.39151237966051	23.1194198706892
2.40245247774039	23.1101796524853
2.41339257582027	23.1009394342814
2.42433267390015	23.0916992160775
2.43346328533576	23.0839873252531
2.43527277198004	23.0824589978736
2.44621287005992	23.0732187796697
2.4571529681398	23.0639785614658
2.46809306621968	23.0547383432619
2.47903316429957	23.045498125058
2.48498995350028	23.0404669058123
2.48980053377256	23.0364037967726
2.48997326237945	23.0362579068541
2.50091336045933	23.0270176886502
2.51185345853921	23.0177774704463
2.5227935566191	23.0085372522424
2.53373365469898	22.9992970340385
2.53416393132153	22.99893361409
2.54467375277886	22.9900568158346
2.55561385085874	22.9808165976307
2.56655394893863	22.9715763794268
2.57749404701851	22.9623361612229
2.58843414509839	22.953095943019
2.58961007449506	22.9521027303312
2.59937424317827	22.943855724815
2.59937703059744	22.943853370507
2.61031434125816	22.9346155066111
2.62125443933804	22.9253752884072
2.627230637135	22.9203276762862
2.63219453741792	22.9161350702033
2.64196504200893	22.907882713257
2.6431346354978	22.9068948519994
2.65407473357769	22.8976546337955
2.66501483165757	22.8884144155916
2.67595492973745	22.8791741973877
2.68689502781733	22.8699339791838
2.69783512589722	22.8606937609799
2.7087752239771	22.851453542776
2.71971532205698	22.8422133245721
2.73065542013686	22.8329731063682
2.73467002020231	22.8295822975898
2.74159551821675	22.8237328881643
2.75253561629663	22.8144926699604
2.76347571437651	22.8052524517565
2.77441581245639	22.7960122335526
2.78535591053628	22.7867720153487
2.79629600861616	22.7775317971448
2.80723610669604	22.7682915789409
2.81817620477592	22.759051360737
2.82911630285581	22.7498111425331
2.84005640093569	22.7405709243292
2.84393405299523	22.7372957844825
2.85099649901557	22.7313307061253
2.86193659709545	22.7220904879214
2.87287669517534	22.7128502697175
2.88381679325522	22.7036100515136
2.8947568913351	22.6943698333097
2.90569698941498	22.6851296151058
2.91663708749487	22.6758893969019
2.92757718557475	22.666649178698
2.93851728365463	22.6574089604941
2.94945738173451	22.6481687422902
2.9603974798144	22.6389285240863
2.97133757789428	22.6296883058824
2.98227767597416	22.6204480876785
2.99321777405405	22.6112078694746
2.99656284850467	22.6083825549659
2.99994794857883	22.6055234340422
3.00415787213393	22.6019676512707
3.01509797021381	22.5927274330668
3.02603806829369	22.5834872148629
3.03697816637358	22.574246996659
3.04791826445346	22.5650067784551
3.05549530660774	22.5586070622611
3.05885836253334	22.5557665602512
3.06979846061322	22.5465263420473
3.08073855869311	22.5372861238434
3.09167865677299	22.5280459056395
3.10261875485287	22.5188056874356
3.11355885293275	22.5095654692317
3.12449895101264	22.5003252510278
3.13070736285141	22.4950815064406
3.13543904909252	22.4910850328239
3.1463791471724	22.48184481462
3.15731924525228	22.4726045964161
3.16242159270635	22.4682950551777
3.16825934333217	22.4633643782122
3.17919944141205	22.4541241600083
3.18363366376419	22.4503789301393
3.19013953949193	22.4448839418044
3.20107963757181	22.4356437236005
3.2120197356517	22.4264035053966
3.22295983373158	22.4171632871927
3.23389993181146	22.4079230689888
3.23702193646561	22.4052861635399
3.2428923682806	22.4003278834107
3.24484002989134	22.3986828507849
3.25578012797123	22.389442632581
3.26672022605111	22.3802024143771
3.27766032413099	22.3709621961732
3.28860042221087	22.3617219779693
3.29954052029076	22.3524817597654
3.31048061837064	22.3432415415615
3.32142071645052	22.3340013233576
3.3323608145304	22.3247611051537
3.34018532652548	22.318152371151
3.34330091261029	22.3155208869498
3.35424101069017	22.3062806687459
3.36518110877005	22.297040450542
3.37612120684993	22.2878002323381
3.38706130492982	22.2785600141342
3.3980014030097	22.2693197959303
3.40894150108958	22.2600795777264
3.41988159916946	22.2508393595225
3.42321046105721	22.2480277384576
3.43082169724935	22.2415991413186
3.44176179532923	22.2323589231147
3.45270189340911	22.2231187049108
3.45751248272107	22.219055588236
3.46364199148899	22.2138784867069
3.46618476288209	22.2117308128612
3.47458208956888	22.204638268503
3.48552218764876	22.1953980502991
3.49646228572864	22.1861578320952
3.50428287974533	22.1795524072927
3.50740238380852	22.1769176138913
3.51834248188841	22.1676773956874
3.52928257996829	22.1584371774835
3.54022267804817	22.1491969592796
3.55116277612805	22.1399567410757
3.56210287420794	22.1307165228718
3.57304297228782	22.1214763046679
3.5839830703677	22.112236086464
3.59492316844758	22.1029958682601
3.59512347231103	22.1028266877471
3.60586326652747	22.0937556500562
3.61680336460735	22.0845154318523
3.62277215465804	22.0794740764568
3.62774346268723	22.0752752136484
3.63868356076711	22.0660349954445
3.649623658847	22.0567947772405
3.66056375692688	22.0475545590366
3.67150385500676	22.0383143408327
3.68244395308665	22.0290741226288
3.69338405116653	22.0198339044249
3.70432414924641	22.010593686221
3.71526424732629	22.0013534680171
3.72620434540617	21.9921132498132
3.73165067895172	21.987513171276
3.73714444348606	21.9828730316093
3.74808454156594	21.9736328134054
3.75902463964582	21.9643925952015
3.76996473772571	21.9551523769976
3.78090483580559	21.9459121587937
3.79067860374527	21.9376570455601
3.79184493388547	21.9366719405898
3.80278503196535	21.9274317223859
3.8032922375928	21.9270033267136
3.81372513004524	21.918191504182
3.82466522812512	21.9089512859781
3.83271288604209	21.9021540786185
3.835605326205	21.8997110677742
3.84654542428488	21.8904708495703
3.85748552236477	21.8812306313664
3.86842562044465	21.8719904131625
3.87936571852453	21.8627501949586
3.88889955977193	21.8546977284447
3.89030581660441	21.8535099767547
3.9012459146843	21.8442697585508
3.91218601276418	21.8350295403469
3.92312611084406	21.825789322143
3.93406620892394	21.8165491039391
3.94500630700383	21.8073088857352
3.95309498804116	21.8004770294556
3.95594640508371	21.7980686675313
3.96688650316359	21.7888284493274
3.97782660124347	21.7795882311235
3.98876669932336	21.7703480129196
3.99970679740324	21.7611077947157
4.01064689548312	21.7518675765118
4.021586993563	21.7426273583079
4.02760805680352	21.7375418519664
4.03252709164289	21.733387140104
4.04346718972277	21.7241469219001
4.05440728780265	21.7149067036962
4.06534738588253	21.7056664854923
4.07628748396242	21.6964262672884
4.0872275820423	21.6871860490845
4.09816768012218	21.6779458308806
4.10910777820206	21.6687056126767
4.12004787628195	21.6594653944728
4.13098797436183	21.6502251762689
4.14192807244171	21.640984958065
4.14558547950442	21.6378958413978
4.15286817052159	21.6317447398611
4.16380826860148	21.6225045216572
4.17474836668136	21.6132643034533
4.18568846476124	21.6040240852494
4.19662856284112	21.5947838670455
4.20756866092101	21.5855436488416
4.21850875900089	21.5763034306377
4.22944885708077	21.5670632124338
4.24038895516065	21.5578229942299
4.25132905324054	21.548582776026
4.26226915132042	21.5393425578221
4.2732092494003	21.5301023396182
4.28414934748018	21.5208621214143
4.29508944556007	21.5116219032104
4.30602954363995	21.5023816850065
4.31696964171983	21.4931414668026
4.32790973979971	21.4839012485987
4.3388498378796	21.4746610303948
4.34978993595948	21.4654208121909
4.35330815986934	21.4624492523036
4.36073003403936	21.456180593987
4.37167013211924	21.4469403757831
4.38233341686129	21.4379339594724
4.38261023019913	21.4377001575792
4.38534211364782	21.4353927560377
4.39092683804011	21.4306757899176
4.39355032827901	21.4284599393753
4.40449042635889	21.4192197211714
4.41543052443877	21.4099795029675
4.42637062251866	21.4007392847636
4.43731072059854	21.3914990665597
4.44825081867842	21.3822588483558
4.45919091675831	21.3730186301519
4.47013101483819	21.363778411948
4.48107111291807	21.3545381937441
4.49201121099795	21.3452979755402
4.50295130907783	21.3360577573363
4.51389140715772	21.3268175391324
4.51657808417448	21.3245483198167
4.5248315052376	21.3175773209285
4.53577160331748	21.3083371027246
4.54671170139737	21.2990968845207
4.54827278262617	21.2977783651543
4.55765179947725	21.2898566663168
4.56859189755713	21.2806164481129
4.57624890955697	21.2741491878423
4.57953199563701	21.271376229909
4.5904720937169	21.2621360117051
4.60141219179678	21.2528957935012
4.61235228987666	21.2436555752973
4.62329238795654	21.2344153570934
4.63423248603643	21.2251751388895
4.64517258411631	21.2159349206856
4.65611268219619	21.2066947024817
4.66705278027607	21.1974544842778
4.67634309899942	21.1896077015926
4.67799287835596	21.1882142660738
4.68893297643584	21.1789740478699
4.69987307451572	21.169733829666
4.7108131725956	21.1604936114621
4.72175327067549	21.1512533932582
4.72193941332788	21.1510961735777
4.73269336875537	21.1420131750543
4.73454989535579	21.140445116819
4.74363346683525	21.1327729568504
4.75457356491513	21.1235327386465
4.75787514223049	21.1207441626586
4.76551366299502	21.1142925204426
4.7764537610749	21.1050523022387
4.78739385915478	21.0958120840348
4.79833395723466	21.0865718658309
4.80927405531455	21.077331647627
4.82021415339443	21.0680914294231
4.83115425147431	21.0588512112192
4.84209434955419	21.0496109930153
4.85303444763408	21.0403707748114
4.86397454571396	21.0311305566075
4.87491464379384	21.0218903384036
4.88585474187372	21.0126501201997
4.89679483995361	21.0034099019958
4.90773493803349	20.9941696837919
4.91867503611337	20.984929465588
4.92961513419325	20.9756892473841
4.94055523227314	20.9664490291802
4.95149533035302	20.9572088109763
4.9624354284329	20.9479685927724
4.97337552651278	20.9387283745685
4.98431562459267	20.9294881563646
4.99525572267255	20.9202479381607
5.00619582075243	20.9110077199568
5.01713591883231	20.9017675017529
5.0280760169122	20.892527283549
5.03901611499208	20.8832870653451
5.04995621307196	20.8740468471412
5.06089631115184	20.8648066289373
5.07183640923173	20.8555664107334
5.08277650731161	20.8463261925295
5.09371660539149	20.8370859743256
5.09568351151928	20.8354246874089
5.10465670347137	20.8278457561217
5.11559680155126	20.8186055379178
5.12653689963114	20.8093653197139
5.13747699771102	20.80012510151
5.14841709579091	20.7908848833061
5.15935719387079	20.7816446651022
5.17029729195067	20.7724044468983
5.18123739003055	20.7631642286944
5.19217748811043	20.7539240104905
5.20311758619032	20.7446837922866
5.2140576842702	20.7354435740827
5.22499778235008	20.7262033558788
5.23593788042997	20.7169631376749
5.24687797850985	20.707722919471
5.25781807658973	20.6984827012671
5.26165269841656	20.6952439055862
5.26875817466961	20.6892424830632
5.27969827274949	20.6800022648593
5.29063837082938	20.6707620466554
5.30157846890926	20.6615218284515
5.31251856698914	20.6522816102476
5.32345866506903	20.6430413920437
5.33439876314891	20.6338011738398
5.34533886122879	20.6245609556359
5.35627895930867	20.615320737432
5.36721905738856	20.6060805192281
5.37815915546844	20.5968403010242
5.3814352395668	20.5940732570999
5.38909925354832	20.5876000828203
5.3907908255171	20.5861713484538
5.4000393516282	20.5783598646164
5.41097944970809	20.5691196464125
5.42191954778797	20.5598794282086
5.43285964586785	20.5506392100047
5.44379974394773	20.5413989918008
5.45473984202762	20.5321587735969
5.4656799401075	20.522918555393
5.47662003818738	20.5136783371891
5.48756013626726	20.5044381189852
5.49850023434715	20.4951979007813
5.50944033242703	20.4859576825774
5.52038043050691	20.4767174643735
5.53132052858679	20.4674772461696
5.54226062666668	20.4582370279657
5.55320072474656	20.4489968097618
5.56414082282644	20.4397565915579
5.57508092090632	20.430516373354
5.58602101898621	20.4212761551501
5.59696111706609	20.4120359369462
5.60790121514597	20.4027957187423
5.61884131322585	20.3935555005384
5.62978141130574	20.3843152823345
5.64072150938562	20.3750750641306
5.6516616074655	20.3658348459267
5.66260170554538	20.3565946277228
5.67354180362527	20.3473544095189
5.68448190170515	20.338114191315
5.69542199978503	20.3288739731111
5.70383223223247	20.321770528298
5.70636209786491	20.3196337549072
5.7173021959448	20.3103935367033
5.72107411785747	20.3072076985813
5.72824229402468	20.3011533184993
5.73612423061023	20.2944960825781
5.73918239210456	20.2919131002954
5.75012249018444	20.2826728820915
5.76106258826433	20.2734326638876
5.77200268634421	20.2641924456837
5.78294278442409	20.2549522274798
5.79388288250397	20.2457120092759
5.80482298058386	20.236471791072
5.81576307866374	20.2272315728681
5.82670317674362	20.2179913546642
5.8376432748235	20.2087511364603
5.84858337290339	20.1995109182564
5.85952347098327	20.1902707000525
5.87046356906315	20.1810304818486
5.88140366714303	20.1717902636447
5.89234376522292	20.1625500454408
5.9032838633028	20.1533098272369
5.91422396138268	20.144069609033
5.92516405946257	20.1348293908291
5.93610415754245	20.1255891726252
5.94704425562233	20.1163489544213
5.95798435370221	20.1071087362174
5.96892445178209	20.0978685180135
5.97986454986198	20.0886282998096
5.99080464794186	20.0793880816057
6.00174474602174	20.0701478634018
6.01268484410163	20.0609076451979
6.02362494218151	20.051667426994
6.03456504026139	20.0424272087901
6.04550513834127	20.0331869905862
6.05133962519706	20.028259070264
6.05644523642116	20.0239467723823
6.06738533450104	20.0147065541784
6.07832543258092	20.0054663359745
6.0892655306608	19.9962261177706
6.10020562874069	19.9869858995667
6.11114572682057	19.9777456813628
6.12208582490045	19.9685054631589
6.13302592298033	19.959265244955
6.14396602106022	19.9500250267511
6.1549061191401	19.9407848085472
6.16584621721998	19.9315445903433
6.17678631529986	19.9223043721394
6.18772641337975	19.9130641539355
6.19866651145963	19.9038239357316
6.20960660953951	19.8945837175277
6.22054670761939	19.8853434993238
6.23148680569928	19.8761032811199
6.24242690377916	19.866863062916
6.25336700185904	19.8576228447121
6.26430709993892	19.8483826265082
6.27524719801881	19.8391424083043
6.28618729609869	19.8299021901004
6.29712739417857	19.8206619718965
6.30806749225845	19.8114217536926
6.31900759033834	19.8021815354887
6.32994768841822	19.7929413172848
6.3408877864981	19.7837010990809
6.35182788457798	19.774460880877
6.36276798265787	19.7652206626731
6.37245170383275	19.7570416046767
6.37370808073775	19.7559804444692
6.38464817881763	19.7467402262653
6.39558827689751	19.7375000080614
6.40607870576013	19.7286395891661
6.4065283749774	19.7282597898575
6.41746847305728	19.7190195716536
6.42840857113716	19.7097793534497
6.43934866921704	19.7005391352458
6.45028876729693	19.6912989170419
6.46122886537681	19.682058698838
6.47216896345669	19.6728184806341
6.48310906153657	19.6635782624302
6.49404915961646	19.6543380442263
6.50498925769634	19.6450978260224
6.51592935577622	19.6358576078185
6.5268694538561	19.6266173896146
6.53780955193599	19.6173771714107
6.54874965001587	19.6081369532068
6.55968974809575	19.5988967350029
6.57062984617563	19.589656516799
6.57796642719037	19.5834598987292
6.58156994425552	19.5804162985951
6.5925100423354	19.5711760803912
6.60345014041528	19.5619358621873
6.61439023849516	19.5526956439834
6.62533033657505	19.5434554257795
6.63627043465493	19.5342152075756
6.64721053273481	19.5249749893717
6.65075030607494	19.5219852284192
6.65815063081469	19.5157347711678
6.66909072889458	19.5064945529639
6.68003082697446	19.49725433476
6.69097092505434	19.4880141165561
6.70191102313423	19.4787738983522
6.71285112121411	19.4695336801483
6.72379121929399	19.4602934619444
6.73473131737387	19.4510532437405
6.74567141545375	19.4418130255366
6.75661151353364	19.4325728073327
6.76755161161352	19.4233325891288
6.7784917096934	19.4140923709248
6.78943180777329	19.4048521527209
6.80037190585317	19.395611934517
6.81131200393305	19.3863717163131
6.82225210201293	19.3771314981092
6.83319220009282	19.3678912799053
6.8441322981727	19.3586510617014
6.85507239625258	19.3494108434975
6.86601249433246	19.3401706252936
6.87695259241235	19.3309304070897
6.88789269049223	19.3216901888858
6.89883278857211	19.3124499706819
6.9015470708696	19.3101574354128
6.90977288665199	19.303209752478
6.92071298473188	19.2939695342741
6.93165308281176	19.2847293160702
6.94259318089164	19.2754890978663
6.95353327897152	19.2662488796624
6.96447337705141	19.2570086614585
6.97541347513129	19.2477684432546
6.98635357321117	19.2385282250507
6.99729367129105	19.2292880068468
7.00823376937094	19.2200477886429
7.01917386745082	19.210807570439
7.0301139655307	19.2015673522351
7.04105406361058	19.1923271340312
7.05199416169047	19.1830869158273
7.06293425977035	19.1738466976234
7.07387435785023	19.1646064794195
7.08481445593011	19.1553662612156
7.09575455401	19.1461260430117
7.09873666337283	19.1436072958287
7.10669465208988	19.1368858248078
7.11763475016976	19.1276456066039
7.12857484824964	19.1184053884
7.13951494632953	19.1091651701961
7.15045504440941	19.0999249519922
7.16139514248929	19.0906847337883
7.17233524056917	19.0814445155844
7.18327533864906	19.0722042973805
7.19421543672894	19.0629640791766
7.20385520036718	19.0548221485649
7.20515553480882	19.0537238609727
7.2160956328887	19.0444836427688
7.22703573096859	19.0352434245649
7.23797582904847	19.026003206361
7.24891592712835	19.0167629881571
7.25985602520823	19.0075227699532
7.27079612328812	18.9982825517493
7.281736221368	18.9890423335454
7.29267631944788	18.9798021153415
7.30361641752776	18.9705618971376
7.31455651560765	18.9613216789337
7.32549661368753	18.9520814607298
7.33643671176741	18.9428412425259
7.34737680984729	18.933601024322
7.35831690792718	18.9243608061181
7.36925700600706	18.9151205879142
7.38019710408694	18.9058803697103
7.39113720216682	18.8966401515064
7.40207730024671	18.8873999333025
7.41301739832659	18.8781597150986
7.42395749640647	18.8689194968947
7.43489759448635	18.8596792786908
7.44583769256624	18.8504390604869
7.45677779064612	18.841198842283
7.467717888726	18.8319586240791
7.47865798680589	18.8227184058752
7.48959808488577	18.8134781876713
7.50053818296565	18.8042379694674
7.51147828104553	18.7949977512635
7.51560964037824	18.7915083253521
7.52241837912541	18.7857575330596
7.5333584772053	18.7765173148557
7.54429857528518	18.7672770966518
7.55523867336506	18.7580368784479
7.56617877144495	18.748796660244
7.57711886952483	18.7395564420401
7.58805896760471	18.7303162238362
7.59899906568459	18.7210760056323
7.60993916376448	18.7118357874284
7.62027333422623	18.7031073473974
7.62087926184436	18.7025955692245
7.63181935992424	18.6933553510206
7.64275945800412	18.6841151328167
7.65369955608401	18.6748749146128
7.66463965416389	18.6656346964089
7.67557975224377	18.656394478205
7.68651985032365	18.6471542600011
7.69745994840354	18.6379140417972
7.70840004648342	18.6286738235933
7.7193401445633	18.6194336053894
7.73028024264318	18.6101933871855
7.74122034072307	18.6009531689816
7.75216043880295	18.5917129507777
7.76310053688283	18.5824727325738
7.77404063496271	18.5732325143699
7.7849807330426	18.563992296166
7.79592083112248	18.5547520779621
7.80686092920236	18.5455118597582
7.81780102728224	18.5362716415543
7.82874112536213	18.5270314233503
7.83968122344201	18.5177912051464
7.85062132152189	18.5085509869425
7.86156141960177	18.4993107687386
7.87250151768166	18.4900705505347
7.88344161576154	18.4808303323308
7.89438171384142	18.4715901141269
7.9053218119213	18.462349895923
7.91626191000119	18.4531096777191
7.92720200808107	18.4438694595152
7.93814210616095	18.4346292413113
7.94908220424083	18.4253890231074
7.96002230232072	18.4161488049035
7.9709624004006	18.4069085866996
7.98190249848048	18.3976683684957
7.99284259656036	18.3884281502918
8.00378269464025	18.3791879320879
8.01472279272013	18.369947713884
8.02566289080001	18.3607074956801
8.03660298887989	18.3514672774762
8.04754308695978	18.3422270592723
8.05848318503966	18.3329868410684
8.06942328311954	18.3237466228645
8.08036338119942	18.3145064046606
8.09130347927931	18.3052661864567
8.10224357735919	18.2960259682528
8.11318367543907	18.2867857500489
8.12412377351895	18.277545531845
8.13506387159884	18.2683053136411
8.14600396967872	18.2590650954372
8.1569440677586	18.2498248772333
8.16788416583848	18.2405846590294
8.17882426391837	18.2313444408255
8.18976436199825	18.2221042226216
8.20070446007813	18.2128640044177
8.21164455815801	18.2036237862138
8.2225846562379	18.1943835680099
8.23352475431778	18.185143349806
8.24446485239766	18.1759031316021
8.25540495047754	18.1666629133982
8.26634504855743	18.1574226951943
8.27728514663731	18.1481824769904
8.28822524471719	18.1389422587865
8.29916534279707	18.1297020405826
8.31010544087696	18.1204618223787
8.32104553895684	18.1112216041748
8.33198563703672	18.1019813859709
8.34292573511661	18.092741167767
8.35386583319649	18.0835009495631
8.36480593127637	18.0742607313592
8.37574602935625	18.0650205131553
8.38668612743614	18.0557802949514
8.39762622551602	18.0465400767475
8.4085663235959	18.0372998585436
8.41950642167578	18.0280596403397
8.43044651975566	18.0188194221358
8.44138661783555	18.0095792039319
8.45232671591543	18.000338985728
8.46326681399531	17.9910987675241
8.47420691207519	17.9818585493202
8.48514701015508	17.9726183311163
8.49608710823496	17.9633781129124
8.50702720631484	17.9541378947085
8.51796730439473	17.9448976765046
8.51885103791161	17.9441512581023
8.52890740247461	17.9356574583007
8.53984750055449	17.9264172400968
8.55078759863437	17.9171770218929
8.56172769671426	17.907936803689
8.57266779479414	17.8986965854851
8.58360789287402	17.8894563672812
8.5945479909539	17.8802161490773
8.60548808903379	17.8709759308734
8.61642818711367	17.8617357126695
8.62736828519355	17.8524954944656
8.63830838327343	17.8432552762617
8.64924848135332	17.8340150580578
8.6601885794332	17.8247748398539
8.67112867751308	17.81553462165
8.68206877559296	17.8062944034461
8.69300887367285	17.7970541852422
8.70394897175273	17.7878139670383
8.71488906983261	17.7785737488344
8.72582916791249	17.7693335306305
8.73676926599238	17.7600933124266
8.74770936407226	17.7508530942227
8.75864946215214	17.7416128760188
8.76958956023202	17.7323726578149
8.78052965831191	17.723132439611
8.79146975639179	17.7138922214071
8.80240985447167	17.7046520032032
8.81334995255155	17.6954117849993
8.82429005063144	17.6861715667954
8.83523014871132	17.6769313485915
8.8461702467912	17.6676911303876
8.85711034487108	17.6584509121837
8.86805044295097	17.6492106939798
8.87899054103085	17.6399704757758
8.88993063911073	17.6307302575719
8.90087073719061	17.621490039368
8.9118108352705	17.6122498211641
8.92275093335038	17.6030096029602
8.93369103143026	17.5937693847563
8.94463112951014	17.5845291665524
8.95557122759003	17.5752889483485
8.96651132566991	17.5660487301446
8.97745142374979	17.5568085119407
8.98839152182967	17.5475682937368
8.99933161990956	17.5383280755329
9.01027171798944	17.529087857329
9.02121181606932	17.5198476391251
9.03215191414921	17.5106074209212
9.04309201222909	17.5013672027173
9.05403211030897	17.4921269845134
9.06497220838885	17.4828867663095
9.07591230646873	17.4736465481056
9.08685240454862	17.4644063299017
9.0977925026285	17.4551661116978
9.10873260070838	17.4459258934939
9.11967269878826	17.43668567529
9.13061279686815	17.4274454570861
9.14155289494803	17.4182052388822
9.15249299302791	17.4089650206783
9.16343309110779	17.3997248024744
9.17437318918768	17.3904845842705
9.18531328726756	17.3812443660666
9.19625338534744	17.3720041478627
9.20719348342733	17.3627639296588
9.21813358150721	17.3535237114549
9.22907367958709	17.344283493251
9.24001377766697	17.3350432750471
9.25095387574686	17.3258030568432
9.26189397382674	17.3165628386393
9.27283407190662	17.3073226204354
9.2837741699865	17.2980824022315
9.29471426806638	17.2888421840276
9.30565436614627	17.2796019658237
9.31659446422615	17.2703617476198
9.32753456230603	17.2611215294159
9.33595206967267	17.2540119400655
9.33847466038591	17.251881311212
9.3494147584658	17.2426410930081
9.36035485654568	17.2334008748042
9.37129495462556	17.2241606566003
9.38223505270544	17.2149204383964
9.39317515078533	17.2056802201925
9.40411524886521	17.1964400019886
9.41505534694509	17.1871997837847
9.42599544502498	17.1779595655808
9.43693554310486	17.1687193473769
9.44787564118474	17.159479129173
9.45881573926462	17.1502389109691
9.46975583734451	17.1409986927652
9.48069593542439	17.1317584745613
9.49163603350427	17.1225182563574
9.50257613158415	17.1132780381535
9.51351622966403	17.1040378199496
9.52445632774392	17.0947976017457
9.5353964258238	17.0855573835418
9.54633652390368	17.0763171653379
9.55727662198356	17.067076947134
9.56821672006345	17.0578367289301
9.57915681814333	17.0485965107262
9.59009691622321	17.0393562925223
9.59774540970635	17.0328962271555
9.6010370143031	17.0301160743184
9.61197711238298	17.0208758561145
9.62291721046286	17.0116356379106
9.63385730854274	17.0023954197067
9.64479740662263	16.9931552015028
9.65573750470251	16.9839149832989
9.66667760278239	16.974674765095
9.67761770086227	16.9654345468911
9.68051507848568	16.9629873657722
9.68855779894216	16.9561943286872
9.69949789702204	16.9469541104833
9.71043799510192	16.9377138922794
9.7213780931818	16.9284736740755
9.73231819126169	16.9192334558716
9.74325828934157	16.9099932376677
9.75419838742145	16.9007530194638
9.76513848550133	16.8915128012599
9.77607858358122	16.882272583056
9.7870186816611	16.8730323648521
9.79795877974098	16.8637921466482
9.80889887782086	16.8545519284443
9.81983897590075	16.8453117102404
9.83077907398063	16.8360714920365
9.84171917206051	16.8268312738326
9.85265927014039	16.8175910556287
9.86359936822028	16.8083508374248
9.87453946630016	16.7991106192209
9.88547956438004	16.789870401017
9.89641966245992	16.780630182813
9.90735976053981	16.7713899646091
9.91829985861969	16.7621497464052
9.92923995669957	16.7529095282014
9.94018005477945	16.7436693099975
9.95112015285934	16.7344290917935
9.96206025093922	16.7251888735896
9.9730003490191	16.7159486553857
9.98394044709898	16.7067084371818
9.99488054517887	16.6974682189779
10.0058206432587	16.688228000774
10.0167607413386	16.6789877825701
10.0277008394185	16.6697475643662
10.0386409374984	16.6605073461623
10.0495810355783	16.6512671279584
10.0605211336582	16.6420269097545
10.071461231738	16.6327866915506
10.0824013298179	16.6235464733467
10.0933414278978	16.6143062551428
10.1042815259777	16.6050660369389
10.1152216240576	16.595825818735
10.1261617221375	16.5865856005311
10.1371018202173	16.5773453823272
10.1480419182972	16.5681051641233
10.1589820163771	16.5588649459194
10.169922114457	16.5496247277155
10.1808622125369	16.5403845095116
10.1918023106168	16.5311442913077
10.2027424086966	16.5219040731038
10.2136825067765	16.5126638548999
10.2246226048564	16.503423636696
10.2355627029363	16.4941834184921
10.2465028010162	16.4849432002882
10.257442899096	16.4757029820843
10.2683829971759	16.4664627638804
10.2793230952558	16.4572225456765
10.2902631933357	16.4479823274726
10.3012032914156	16.4387421092687
10.3121433894955	16.4295018910648
10.3230834875753	16.4202616728609
10.3340235856552	16.411021454657
10.3449636837351	16.4017812364531
10.355903781815	16.3925410182492
10.3668438798949	16.3833008000453
10.3777839779748	16.3740605818414
10.3887240760546	16.3648203636375
10.3996641741345	16.3555801454336
10.4106042722144	16.3463399272297
10.4215443702943	16.3370997090258
10.4324844683742	16.3278594908219
10.4434245664541	16.318619272618
10.4543646645339	16.3093790544141
10.4653047626138	16.3001388362102
10.4762448606937	16.2908986180063
10.4871849587736	16.2816583998024
10.4981250568535	16.2724181815985
10.5090651549333	16.2631779633946
10.5200052530132	16.2539377451907
10.5309453510931	16.2446975269868
10.541885449173	16.2354573087829
10.5528255472529	16.226217090579
10.5637656453328	16.2169768723751
10.5747057434126	16.2077366541712
10.5856458414925	16.1984964359673
10.5965859395724	16.1892562177634
10.6075260376523	16.1800159995595
10.6184661357322	16.1707757813556
10.6294062338121	16.1615355631517
10.6403463318919	16.1522953449478
10.6512864299718	16.1430551267439
10.6622265280517	16.13381490854
10.6731666261316	16.1245746903361
10.6841067242115	16.1153344721322
10.6950468222913	16.1060942539283
10.7059869203712	16.0968540357244
10.7169270184511	16.0876138175205
10.727867116531	16.0783735993166
10.7388072146109	16.0691333811127
10.7497473126908	16.0598931629088
10.7606874107706	16.0506529447049
10.7716275088505	16.041412726501
10.7825676069304	16.0321725082971
10.7935077050103	16.0229322900932
10.8044478030902	16.0136920718893
10.8153879011701	16.0044518536854
10.8263279992499	15.9952116354815
10.8372680973298	15.9859714172776
10.8482081954097	15.9767311990737
10.8591482934896	15.9674909808698
10.8700883915695	15.9582507626659
10.8810284896494	15.949010544462
10.8919685877292	15.9397703262581
10.9029086858091	15.9305301080542
10.913848783889	15.9212898898503
10.9247888819689	15.9120496716464
10.9357289800488	15.9028094534425
10.9466690781286	15.8935692352386
10.9576091762085	15.8843290170347
10.9685492742884	15.8750887988307
10.9794893723683	15.8658485806268
10.9904294704482	15.8566083624229
11.0013695685281	15.847368144219
11.0123096666079	15.8381279260151
11.0232497646878	15.8288877078112
11.0341898627677	15.8196474896073
11.0451299608476	15.8104072714034
11.0560700589275	15.8011670531995
11.0670101570074	15.7919268349956
11.0779502550872	15.7826866167917
11.0888903531671	15.7734463985878
11.099830451247	15.7642061803839
11.1107705493269	15.75496596218
11.1217106474068	15.7457257439761
11.1326507454867	15.7364855257722
11.1435908435665	15.7272453075683
11.1545309416464	15.7180050893644
11.1654710397263	15.7087648711605
11.1764111378062	15.6995246529566
11.1873512358861	15.6902844347527
11.1982913339659	15.6810442165488
11.2092314320458	15.6718039983449
11.2201715301257	15.662563780141
11.2311116282056	15.6533235619371
11.2420517262855	15.6440833437332
11.2529918243654	15.6348431255293
11.2639319224452	15.6256029073254
11.2748720205251	15.6163626891215
11.285812118605	15.6071224709176
11.2967522166849	15.5978822527137
11.3076923147648	15.5886420345098
11.3186324128447	15.5794018163059
11.3295725109245	15.570161598102
11.3405126090044	15.5609213798981
11.3514527070843	15.5516811616942
11.3555357879272	15.5482325127281
11.3623928051642	15.5424409434903
11.3733329032441	15.5332007252864
11.3842730013239	15.5239605070825
11.3952130994038	15.5147202888786
11.4061531974837	15.5054800706747
11.4170932955636	15.4962398524708
11.4280333936435	15.4869996342669
11.4389734917234	15.477759416063
11.4499135898032	15.4685191978591
11.4608536878831	15.4592789796552
11.471793785963	15.4500387614513
11.4827338840429	15.4407985432474
11.4936739821228	15.4315583250435
11.5046140802027	15.4223181068396
11.5155541782825	15.4130778886357
11.5264942763624	15.4038376704318
11.5374343744423	15.3945974522279
11.5483744725222	15.385357234024
11.5593145706021	15.3761170158201
11.570254668682	15.3668767976162
11.5811947667618	15.3576365794123
11.5921348648417	15.3483963612084
11.6030749629216	15.3391561430045
11.6140150610015	15.3299159248006
11.6249551590814	15.3206757065967
11.6358952571612	15.3114354883928
11.6468353552411	15.3021952701889
11.657775453321	15.292955051985
11.6687155514009	15.2837148337811
11.6796556494808	15.2744746155772
11.6905957475607	15.2652343973733
11.7015358456405	15.2559941791694
11.7124759437204	15.2467539609655
11.7234160418003	15.2375137427616
11.7343561398802	15.2282735245577
11.7452962379601	15.2190333063538
11.75623633604	15.2097930881499
11.7671764341198	15.200552869946
11.7781165321997	15.1913126517421
11.7890566302796	15.1820724335382
11.7999967283595	15.1728322153343
11.8109368264394	15.1635919971304
11.8218769245193	15.1543517789265
11.8328170225991	15.1451115607226
11.843757120679	15.1358713425187
11.8546972187589	15.1266311243148
11.8656373168388	15.1173909061109
11.8765774149187	15.108150687907
11.8875175129985	15.0989104697031
11.8984576110784	15.0896702514992
11.9093977091583	15.0804300332953
11.9203378072382	15.0711898150914
11.9312779053181	15.0619495968875
11.942218003398	15.0527093786836
11.9531581014778	15.0434691604797
11.9640981995577	15.0342289422758
11.9750382976376	15.0249887240719
11.9859783957175	15.015748505868


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-3.tsv <==
1.04588031583495	17.5867610142969
1.04843852904358	17.5846851738973
1.10234901253362	17.5409217734919
1.17704367241469	17.4802287600355
1.20371164151711	17.458543569414
1.23986191411129	17.4291341956316
1.25753091570937	17.4147542143239
1.32663001170916	17.3584817195137
1.41432789456439	17.286980358332
1.42030157220623	17.2821065722778
1.45193055696207	17.2562940670707
1.47034379639593	17.2412614328003
1.52454124248414	17.1969907878283
1.70378852035291	17.0503226262894
1.71331658434755	17.0425155027967
1.74600086093733	17.0157262794805
1.75544534076722	17.0079828407191
1.76787493742195	16.9977902934452
1.7991790202091	16.9721119870077
1.84543645020513	16.9341460070672
1.8758157263742	16.9091980344983
1.89045943116827	16.8971683966226
1.98639985691384	16.8182903255082
2.03547095576379	16.7779031759771
2.03758350438933	16.7761638241483
2.06676902606584	16.7521286076332
2.07586405117269	16.7446364553497
2.08436175939876	16.7376354464935
2.13238611704002	16.6980531798485
2.15331346485077	16.6807958671599
2.19450340709853	16.6468139234983
2.26861126069056	16.5856227483713
2.36846277030842	16.5030696344609
2.37069189684688	16.5012253045029
2.43346328533576	16.4492648921308
2.48498995350028	16.4065768047883
2.48980053377256	16.4025897578431
2.53416393132153	16.3658077768364
2.58961007449506	16.3198034077317
2.59937703059744	16.3116957707725
2.627230637135	16.288567877503
2.64196504200893	16.2763295355868
2.73467002020231	16.1992685797832
2.84393405299523	16.1083087167901
2.99656284850467	15.9810054166334
2.99994794857883	15.9781787866026
3.05549530660774	15.931775634575
3.13070736285141	15.8688850844421
3.16242159270635	15.8423457331197
3.18363366376419	15.8245880403058
3.23702193646561	15.7798697582861
3.2428923682806	15.7749505353973
3.34018532652548	15.6933611547132
3.42321046105721	15.6236454308211
3.45751248272107	15.5948176830984
3.46618476288209	15.5875271431653
3.50428287974533	15.5554882709431
3.59512347231103	15.4790238208155
3.62277215465804	15.4557307499913
3.73165067895172	15.3639136434796
3.79067860374527	15.3140750227214
3.8032922375928	15.3034195323887
3.83271288604209	15.2785586089783
3.88889955977193	15.2310506221204
3.95309498804116	15.1767237889439
4.02760805680352	15.1136023796939
4.14558547950442	15.0135230092384
4.35330815986934	14.8369009013322
4.38233341686129	14.8121794669832
4.38534211364782	14.8096163080182
4.39092683804011	14.8048582957309
4.51657808417448	14.6977068550789
4.54827278262617	14.6706482320919
4.57624890955697	14.6467540879932
4.67634309899942	14.5611865421304
4.72193941332788	14.5221671737963
4.73454989535579	14.5113711979042
4.75787514223049	14.4913970908935
5.09568351151928	14.201379932829
5.26165269841656	14.0583833332918
5.3814352395668	13.9549729091036
5.3907908255171	13.9468887430569
5.70383223223247	13.6757788414212
5.72107411785747	13.6608120643877
5.73612423061023	13.6477449164107
6.05133962519706	13.3734338069906
6.37245170383275	13.0927623806902
6.40607870576013	13.0632988103523
6.57796642719037	12.9124815675361
6.65075030607494	12.8485133615165
6.9015470708696	12.6276098724741
7.09873666337283	12.4533990928157
7.20385520036718	12.3603419769931
7.51560964037824	12.0835917826743
7.62027333422623	11.9904235849026
8.51885103791161	11.1852865976799
9.33595206967267	10.4451024811146
9.59774540970635	10.2063585475489
9.68051507848568	10.1307170884823
11.3555357879272	8.58386539368821
11.9859783957175	7.99393937170076


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-4.tsv <==
1.04588031583495	30.9251724052411
1.04843852904358	30.9229268130379
1.10234901253362	30.8756225416019
1.17704367241469	30.8101384493454
1.20371164151711	30.7867750760945
1.23986191411129	30.7551180125449
1.25753091570937	30.7396508336134
1.32663001170916	30.6791984654346
1.41432789456439	30.602557174204
1.42030157220623	30.5973399931594
1.45193055696207	30.569723595156
1.47034379639593	30.5536518738773
1.52454124248414	30.5063700986986
1.70378852035291	30.3502468322505
1.71331658434755	30.341958781874
1.74600086093733	30.3135364622367
1.75544534076722	30.3053259207298
1.76787493742195	30.2945219130482
1.7991790202091	30.2673201532351
1.84543645020513	30.2271462950143
1.8758157263742	30.2007764204069
1.89045943116827	30.1880693463038
1.98639985691384	30.1048811430593
2.03547095576379	30.0623754962794
2.03758350438933	30.0605462493399
2.06676902606584	30.0352801548948
2.07586405117269	30.0274086393312
2.08436175939876	30.0200549910959
2.13238611704002	29.9785126571263
2.15331346485077	29.960418685249
2.19450340709853	29.9248209868642
2.26861126069056	29.8608263121363
2.36846277030842	29.7747063976843
2.37069189684688	29.7727852009589
2.43346328533576	29.7187097583754
2.48498995350028	29.6743570068363
2.48980053377256	29.6702178357021
2.53416393132153	29.6320594513436
2.58961007449506	29.5844020529308
2.59937703059744	29.5760109702414
2.627230637135	29.5520874750694
2.64196504200893	29.5394358909272
2.73467002020231	29.4598960153964
2.84393405299523	29.3662828521749
2.99656284850467	29.2357596932983
2.99994794857883	29.2328680814818
3.05549530660774	29.1854384899472
3.13070736285141	29.1212779284391
3.16242159270635	29.0942443772356
3.18363366376419	29.0761698199728
3.23702193646561	29.0307025687938
3.2428923682806	29.025705231424
3.34018532652548	28.9429435875888
3.42321046105721	28.8724100460941
3.45751248272107	28.8432934933736
3.46618476288209	28.8359344825572
3.50428287974533	28.8036165436423
3.59512347231103	28.7266295546786
3.62277215465804	28.7032174029223
3.73165067895172	28.6111126990725
3.79067860374527	28.5612390683987
3.8032922375928	28.5505871210386
3.83271288604209	28.5257495482588
3.88889955977193	28.478344834769
3.95309498804116	28.4242302699673
4.02760805680352	28.3614813242389
4.14558547950442	28.2622686735571
4.35330815986934	28.0879976032749
4.38233341686129	28.0636884519617
4.38534211364782	28.0611692040572
4.39092683804011	28.0564932841043
4.51657808417448	27.9513897845545
4.54827278262617	27.9249084982167
4.57624890955697	27.9015442876914
4.67634309899942	27.8180288610547
4.72193941332788	27.7800251733591
4.73454989535579	27.7695190357338
4.75787514223049	27.7500912344237
5.09568351151928	27.4694694419889
5.26165269841656	27.3321044778807
5.3814352395668	27.2331736050961
5.3907908255171	27.2254539538507
5.70383223223247	26.9677622151748
5.72107411785747	26.9536033327749
5.73612423061023	26.9412472487455
6.05133962519706	26.6830843335373
6.37245170383275	26.4213208286631
6.40607870576013	26.3939803679799
6.57796642719037	26.2544382299223
6.65075030607494	26.195457095322
6.9015470708696	25.9927049983515
7.09873666337283	25.8338154988417
7.20385520036718	25.7493023201368
7.51560964037824	25.4994248680299
7.62027333422623	25.4157911098923
8.51885103791161	24.7030159185246
9.33595206967267	24.0629213990165
9.59774540970635	23.859433906762
9.68051507848568	23.7952576430622
11.3555357879272	22.5125996317679
11.9859783957175	22.0375576400351


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-5.tsv <==
4.14558547950442	31.8096253916446
2.13238611704002	25.3970046634319
5.3814352395668	28.9305638736805
5.70383223223247	28.3478120599924
3.50428287974533	26.1708908251317
1.25753091570937	26.1720587343047
1.89045943116827	26.3807655369508
3.59512347231103	26.5969040724595
4.51657808417448	24.7445340981676
1.41432789456439	24.3265751536605
2.06676902606584	25.9716839191709
2.08436175939876	26.7383801879614
2.03758350438933	27.3446226733567
2.26861126069056	25.237088327073
1.45193055696207	25.2500140807766


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-6.tsv <==
2.03547095576379	14.9702594460859
7.09873666337283	20.5498794527384
3.8032922375928	17.5308320309088
3.95309498804116	17.1258273844392
1.74600086093733	14.9589093867399
4.38534211364782	15.1897346943701
4.75787514223049	17.2389288841375
2.59937703059744	16.2497423087198
3.46618476288209	19.5761293575551
7.20385520036718	21.7075534810706
1.71331658434755	17.7981050652342
3.2428923682806	18.2172070387008
2.53416393132153	20.4826669512181
3.62277215465804	15.7043610864621
4.67634309899942	16.1443488726785
2.99994794857883	17.3497394641842


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-7.tsv <==
2.99656284850467	20.2865095279375
7.20385520036718	21.7075534810706


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-8.tsv <==
3.16242159270635	21.7680364815988
5.26165269841656	20.0823600659757
9.68051507848568	18.5339872523783
4.35330815986934	19.687268930355
6.65075030607494	18.7916042740889
9.33595206967267	18.1312374869456
6.9015470708696	23.3364667611894
4.57624890955697	17.9243754232217
6.37245170383275	23.5230778827117
5.73612423061023	19.6687258306603
2.627230637135	14.0156194207844
11.3555357879272	20.9092789961318
11.9859783957175	16.7832459737719
3.13070736285141	12.2352785646171


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-9.tsv <==
3.42321046105721	21.9946521190509
1.7991790202091	26.3506249837131
2.15331346485077	25.0953719574541
1.32663001170916	26.470596523963
3.34018532652548	21.5576018244001
3.83271288604209	22.180146533128
1.10234901253362	31.8247956891829
7.51560964037824	14.465031414256
2.43346328533576	23.5933282222838
2.58961007449506	27.3913718403939
4.54827278262617	20.0495202677809
5.09568351151928	22.6223954886056
9.59774540970635	17.6669556575933
3.23702193646561	19.6445623658183
1.23986191411129	25.317945328682
3.05549530660774	19.9266110251024
6.40607870576013	14.5520630584757
1.47034379639593	29.8770628404402
1.8758157263742	25.2525169036632
1.52454124248414	24.7408780954443
2.36846277030842	22.0896233768133
2.19450340709853	26.7528617487619
3.88889955977193	20.2205651749125
1.75544534076722	26.5957348820533
5.72107411785747	17.1904455980051
2.07586405117269	25.9645090029958
4.73454989535579	18.4630803407637
1.76787493742195	22.2706743585985
4.39092683804011	18.5846273047731
4.38233341686129	17.2561897318999
2.84393405299523	26.4494576831286
5.3907908255171	23.1116793259269
1.04588031583495	22.6273102269496
8.51885103791161	19.6719212519706
1.84543645020513	30.1393404886758
4.72193941332788	19.4304859718055
3.18363366376419	22.6891621318856
1.42030157220623	24.3536675276313
4.02760805680352	22.8146162822168
1.17704367241469	26.2069936846003
6.57796642719037	14.1013090050551
2.64196504200893	23.005099975616
2.48498995350028	23.8806670473714
2.73467002020231	21.6861104196192
1.70378852035291	28.4191498858077
7.62027333422623	14.6991080757668
2.37069189684688	25.9453719415959
2.48980053377256	20.2344678876577
1.98639985691384	25.030013113932
3.79067860374527	26.9588617887495
6.05133962519706	21.9446121756708
3.45751248272107	18.7823801812823
1.04843852904358	26.2402807852714
3.73165067895172	20.4391881222334
1.20371164151711	25.4339868273519


==> tiks/ROM-signal/745-ownerror-marked-1.tsv <==
1.07842274125249	50.7907228212813
0.687261341955469	69.816035949734
0.797407454470993	56.9685250431129
0.644043749214492	60.2562374947987
0.141414745809072	10.815892226798
0.290497559769204	21.2736806864163
0.470104807692115	27.7359497532684
0.762018408487302	63.398440376618
0.524847562035406	34.1102850155953
0.861772112746141	69.6761528398921
0.708641975971001	35.0093779884266
0.551160867774687	27.4335269673165
0.677341578816343	74.0140771932308
0.460253381273782	54.7142720587394
1.03770697840118	48.6670340336512


==> tiks/ROM-signal/745-ownerror-marked-2.tsv <==
0.609674554239205	55.4438656969654
0.663029246492901	65.4558472754851
0.591710266480869	54.6937822705663
0.7662388344622	61.7049050363638
0.623386637898759	66.5558073008942
0.615636418435429	60.769459819069
0.854624336406267	69.4898036890948
0.73684098870279	59.5429163913765
0.766852467093697	51.7630948988041
0.718849066714586	59.0527669767095
0.680204796733282	57.5710503832103
0.654832226300633	63.3224379963864
0.661211118768026	53.4548062514683
0.74908487403521	56.5493377426301
0.577721826925157	59.1127027555605
0.655001074373474	53.5106148579072
0.754637674045748	56.7041590922733
0.605127803357898	60.3818708404144
0.707757320272406	54.1433129149765
0.613639778636734	54.4587646396877
0.654986337233156	53.1919453404258
0.628221633507527	59.1958791432069
0.973490069967814	69.6872303437594
0.636880905492564	53.2998780736384
0.78470598358334	57.7724972130282
0.662517619024206	60.9308666806152
0.606864652222942	57.8621963767022
0.869685529610485	62.6650961927676
0.605482424360682	56.0159504944225
0.654290712929664	70.3960870810461
0.912829116107803	67.8645113639938
0.721845734803647	56.7092508362514
0.749014673977414	55.7653252715043
0.696256707917008	63.5223063865188
0.557496505904643	58.8989611743168
0.591275886026214	57.8657615431995
0.750036762531352	56.2736000074542
0.693298601823107	53.5276739930911
0.697971025851107	54.3934331331878
0.604214443693391	56.63297269318


==> tiks/ROM-signal/745-ownerror-marked-3.tsv <==
1.34921627528303	70.1032467811772
0.747820109463357	57.1209958993733
0.583465257682986	50.5249168782352
0.744740328412728	82.7396992204465
0.571572076808974	66.4951620898433
0.540691726202413	54.212738120599
0.656299133563657	56.2847845405104
0.678515421055548	54.7450584745046
0.524116994479507	56.8463778869044
0.668202312778786	57.2058951833622
0.596066723445177	49.5971805769567
0.530139500764953	58.6584829944323


==> tiks/ROM-signal/745-ownerror-marked-4.tsv <==
0.772	61.405
0.99144913132248	55.2314825950097
0.363990739154513	24.9516652393039
1.7372811312087	82.6157629373129
0.210739544705445	26.8617492250332
0.510332185550991	34.5531647816603
1.22819649418801	76.3564698119475
0.868157191700497	70.0622529943397
1.37799565861546	58.8706310935864
1.09740963307267	52.0486722761905
1.09873199116891	81.022020816213
0.414262046801038	87.3473185253642
0.506307408081689	86.1211135345368
1.25713023744373	97.2297071648225
0.735608343994178	76.6429430751083
1.47903829267251	67.0057922602858
1.50285797335734	57.9760418498144
1.06038823229235	47.826414828598
0.984368482926815	35.1347135780881
1.31996452452346	86.8707407486219
0.837226932471823	99.3140161935867
0.763886750348416	85.1589368580052
0.825386833804783	52.9765109674629
0.894625690684513	86.0875869391168
0.814991485253651	81.604468540113
1.07209340775585	50.7911152065848
1.11277973063895	57.5439563352598
0.649450328061464	80.1086064129727
0.757293334659227	47.9872478410373
0.700176003155227	84.4361339373477
0.719981835827352	59.0161953407707
0.563610534829999	37.9412518149535
1.30190873375407	63.1622759106596
1.47541197684876	52.2398635075334
0.487007886342304	55.6215828805946
1.66228811170971	47.5406693376464
0.748520513121976	85.0675879920532
0.736084123921702	91.9085285759706
1.30158928366389	53.9809644855084
0.546351865802212	36.0769482693391
1.51723908844942	45.5729530925024
0.98584541365859	94.0949154159929
0.713452683651068	49.7922995875295
1.56531571195415	65.1964577121663
0.998935972290241	56.0663787079973
0.772556158812382	86.3566731642668
0.92454267853096	68.7935931272465
0.555786051633747	29.2393733749057
0.772465184354198	52.1474580773461
0.659825226089303	85.3231421672087
0.811730582198445	78.4292660163102
0.70721268440873	74.9880466664997
0.823263499952267	88.7047094699197
1.24032063155798	50.4691962275718
0.982131455856442	85.682281361351
1.52037672512388	83.4931334858485
0.855242300260961	43.4282029619002
0.805557029020694	97.8190153694932
0.728891521747623	41.8487811309106
0.801231339622541	65.4372345812601
1.35891709425163	50.8506028725324
0.957039926616779	91.5704952384461
0.515025547877155	83.5700405028193
0.775862655966694	43.780883079425
1.01350437077092	79.1308816365105
1.55087802677847	71.6247147837752
0.727451091393702	39.0703060200455
0.819392762931644	62.3486157338603
1.09956826256288	69.5166338650583
1.13726923613434	65.8716952952589
0.673325435511546	41.6056215080538
0.899862588950676	83.4122393275882
0.805564793029365	38.9539548468995
0.809742039902936	53.1617792013881
1.01864022537381	70.8286043659521
0.641894913326529	85.7831360383346
0.667945176340255	29.4049883401731
0.851304932032452	93.3379688953001
0.544572808508182	87.0875668200855
1.21329652876423	69.6595154893736
0.647122728682226	39.8867773695566
1.05921630007715	81.1455482451132
0.47537528455538	84.7761211852388
0.791314860524762	76.8194024854026
0.824792038466147	57.7983852653836
1.03269526225566	50.6381585191868
1.85085516655591	71.4831632274342
0.771256470886042	77.4734163508453
1.28319532759944	64.9305279152814
0.613376376975742	39.103979291481
0.888042580589509	96.6825426515637
1.72883172013855	85.4700560555734
0.608987362338427	95.415503663114
0.732419748948777	44.4615403627514
1.02441360951879	49.4685302201597
1.65752494321423	64.1473192848195
0.809461484799065	88.0179148769483
0.802266540994425	73.429679674794
1.17479393663243	91.4050691681969
0.512119172400216	98.2103149132368
0.769573732031191	82.5991611856406
0.254345815610902	26.5126206469943
0.858601734015789	74.9804117872509
0.623135730353415	51.5082495126474
0.956656435590907	83.3378423303946
1.12003731749518	56.7310845600288
0.896999645500765	71.2180446511175
0.80245920776754	85.3527923951106
1.02854517515855	60.2682713107462
0.591125032786906	96.8725672966442
1.13442293405568	74.216560591767
0.781948385196551	46.5577394018898
0.656802614496716	86.2098050232272
1.30113881130237	86.7351579522399
1.10261640757487	81.5877909064831
0.281722661251768	25.4342991141602
0.963941811077059	76.7170388738475
1.62663113436292	76.2750084281496
1.1378584841686	62.4133380605231
0.885788582691585	85.3525043569314
2.06049917358405	89.0927138976182
0.897846235976166	49.8348343459243
0.873101197304772	82.7080925389322
0.920375768414585	37.4917198001296
1.71813131020049	73.5710736295183
0.659977894400255	102.718153476255
1.83641491803685	66.8255208814075
1.22084547990998	90.8856608012821
1.06230524124956	84.7729306315238
0.710573833798298	83.4593456955455
0.792430182684307	84.3411327268188
0.791926385014615	43.5110167699761
0.509927019003365	36.3139289736046
0.561960809908798	99.87289068933
1.02344704628403	87.3277366038829
0.633888100837869	107.333005425039
1.51007755929903	53.3222995096798
0.993086113686419	49.359112905174
1.14287230411041	91.1462509024448
0.847710409955007	78.1879146671658
0.659489468694243	61.885099103673
0.957191181134666	98.2337039829726
0.597813223897596	76.4320722579393
0.991149936836137	66.3696359145398
1.99798054994724	65.4061905927653
1.00606603024548	98.0906189540351
1.11886551823197	89.6715541573804
1.4094642222606	62.5505643317012
1.24750407980722	86.9977312409435
0.951647367140787	46.1456675531796
1.02358248378195	47.0728336691436
0.307611995054409	31.1830886516577
1.23144979816658	49.8422201623712
1.53214717690085	84.9906731752709
1.10839625260304	62.9812708838338
0.577732953505423	76.9711418557074
1.60380839162207	68.9382419012015
0.137911503549427	0
1.48765152870573	70.3579555609334
1.42261911113715	71.0896282871137
1.12536180139022	52.4488844699566
2.09969732080289	82.8666556885217
0.548462864446258	90.3950964121237
1.14040476083038	81.5611894530726
0.8183564130915	82.2212463309471
0.739750110721764	71.931427353219
1.42508034734832	60.6689788936653


==> tiks/ROM-signal/745-ownerror-marked-5.tsv <==
0.510332185550991	34.5531647816603
1.09740963307267	52.0486722761905
0.613376376975742	39.103979291481
0.137911503549427	0
0.739750110721764	71.931427353219


==> tiks/ROM-signal/Combo-Comparison-AP15-1.tsv <==
1	1.24470369660127
1	2.03409866317597


==> tiks/ROM-signal/Combo-Comparison-AP15-10.tsv <==
10	0.798312389559184
10	1.20027881676548


==> tiks/ROM-signal/Combo-Comparison-AP15-100.tsv <==
0.5	0
14.5	0


==> tiks/ROM-signal/Combo-Comparison-AP15-101.tsv <==
2.5	4
2.5	0


==> tiks/ROM-signal/Combo-Comparison-AP15-102.tsv <==
6.5	4
6.5	0


==> tiks/ROM-signal/Combo-Comparison-AP15-103.tsv <==
9.5	4
9.5	0


==> tiks/ROM-signal/Combo-Comparison-AP15-104.tsv <==
11.5	4
11.5	0


==> tiks/ROM-signal/Combo-Comparison-AP15-11.tsv <==
11	0.636675686612922
11	0.914071116364039


==> tiks/ROM-signal/Combo-Comparison-AP15-12.tsv <==
12	0.966759662704257
12	1.44731803094498


==> tiks/ROM-signal/Combo-Comparison-AP15-13.tsv <==
13	0.842077962390418
13	1.49853226185748


==> tiks/ROM-signal/Combo-Comparison-AP15-14.tsv <==
14	1.05986704077086
14	1.54827525895317


==> tiks/ROM-signal/Combo-Comparison-AP15-15.tsv <==
1	0.298781049299841
1	0.509484641985579


==> tiks/ROM-signal/Combo-Comparison-AP15-16.tsv <==
2	0.436003073012536
2	0.72594013894441


==> tiks/ROM-signal/Combo-Comparison-AP15-17.tsv <==
3	0.148893794597203
3	0.35912568792059


==> tiks/ROM-signal/Combo-Comparison-AP15-18.tsv <==
4	0.262153743778983
4	0.321718213986767


==> tiks/ROM-signal/Combo-Comparison-AP15-19.tsv <==
5	0.186660703251343
5	0.394438419932956


==> tiks/ROM-signal/Combo-Comparison-AP15-2.tsv <==
2	1.65914891462282
2	2.60858533247635


==> tiks/ROM-signal/Combo-Comparison-AP15-20.tsv <==
6	0.227944355005502
6	0.368708196723051


==> tiks/ROM-signal/Combo-Comparison-AP15-21.tsv <==
7	0.525006162914487
7	0.63968591712169


==> tiks/ROM-signal/Combo-Comparison-AP15-22.tsv <==
8	0.170356366607969
8	0.369692618034673


==> tiks/ROM-signal/Combo-Comparison-AP15-23.tsv <==
9	0.350266497904201
9	0.557618854395204


==> tiks/ROM-signal/Combo-Comparison-AP15-24.tsv <==
10	0.259735398546421
10	0.391712308960083


==> tiks/ROM-signal/Combo-Comparison-AP15-25.tsv <==
11	0.245932494612194
11	0.34616751040117


==> tiks/ROM-signal/Combo-Comparison-AP15-26.tsv <==
12	0.20222622698783
12	0.34393788652805


==> tiks/ROM-signal/Combo-Comparison-AP15-27.tsv <==
13	0.190089894736546
13	0.362615063574799


==> tiks/ROM-signal/Combo-Comparison-AP15-28.tsv <==
14	0.206198675315606
14	0.322697373444455


==> tiks/ROM-signal/Combo-Comparison-AP15-29.tsv <==
0.875	2.03409866317597
1.125	2.03409866317597


==> tiks/ROM-signal/Combo-Comparison-AP15-3.tsv <==
3	0.548361643418085
3	0.599200290754085


==> tiks/ROM-signal/Combo-Comparison-AP15-30.tsv <==
1.875	2.60858533247635
2.125	2.60858533247635


==> tiks/ROM-signal/Combo-Comparison-AP15-31.tsv <==
2.875	0.599200290754085
3.125	0.599200290754085


==> tiks/ROM-signal/Combo-Comparison-AP15-32.tsv <==
3.875	1.29228928911159
4.125	1.29228928911159


==> tiks/ROM-signal/Combo-Comparison-AP15-33.tsv <==
4.875	1.31713671817967
5.125	1.31713671817967


==> tiks/ROM-signal/Combo-Comparison-AP15-34.tsv <==
5.875	1.5470492647627
6.125	1.5470492647627


==> tiks/ROM-signal/Combo-Comparison-AP15-35.tsv <==
6.875	2.23557562325324
7.125	2.23557562325324


==> tiks/ROM-signal/Combo-Comparison-AP15-36.tsv <==
7.875	1.81617777532449
8.125	1.81617777532449


==> tiks/ROM-signal/Combo-Comparison-AP15-37.tsv <==
8.875	1.5124002354352
9.125	1.5124002354352


==> tiks/ROM-signal/Combo-Comparison-AP15-38.tsv <==
9.875	1.20027881676548
10.125	1.20027881676548


==> tiks/ROM-signal/Combo-Comparison-AP15-39.tsv <==
10.875	0.914071116364039
11.125	0.914071116364039


==> tiks/ROM-signal/Combo-Comparison-AP15-4.tsv <==
4	0.857885433064293
4	1.29228928911159


==> tiks/ROM-signal/Combo-Comparison-AP15-40.tsv <==
11.875	1.44731803094498
12.125	1.44731803094498


==> tiks/ROM-signal/Combo-Comparison-AP15-41.tsv <==
12.875	1.49853226185748
13.125	1.49853226185748


==> tiks/ROM-signal/Combo-Comparison-AP15-42.tsv <==
13.875	1.54827525895317
14.125	1.54827525895317


==> tiks/ROM-signal/Combo-Comparison-AP15-43.tsv <==
0.875	0.298781049299841
1.125	0.298781049299841


==> tiks/ROM-signal/Combo-Comparison-AP15-44.tsv <==
1.875	0.436003073012536
2.125	0.436003073012536


==> tiks/ROM-signal/Combo-Comparison-AP15-45.tsv <==
2.875	0.148893794597203
3.125	0.148893794597203


==> tiks/ROM-signal/Combo-Comparison-AP15-46.tsv <==
3.875	0.262153743778983
4.125	0.262153743778983


==> tiks/ROM-signal/Combo-Comparison-AP15-47.tsv <==
4.875	0.186660703251343
5.125	0.186660703251343


==> tiks/ROM-signal/Combo-Comparison-AP15-48.tsv <==
5.875	0.227944355005502
6.125	0.227944355005502


==> tiks/ROM-signal/Combo-Comparison-AP15-49.tsv <==
6.875	0.525006162914487
7.125	0.525006162914487


==> tiks/ROM-signal/Combo-Comparison-AP15-5.tsv <==
5	0.910101378863452
5	1.31713671817967


==> tiks/ROM-signal/Combo-Comparison-AP15-50.tsv <==
7.875	0.170356366607969
8.125	0.170356366607969


==> tiks/ROM-signal/Combo-Comparison-AP15-51.tsv <==
8.875	0.350266497904201
9.125	0.350266497904201


==> tiks/ROM-signal/Combo-Comparison-AP15-52.tsv <==
9.875	0.259735398546421
10.125	0.259735398546421


==> tiks/ROM-signal/Combo-Comparison-AP15-53.tsv <==
10.875	0.245932494612194
11.125	0.245932494612194


==> tiks/ROM-signal/Combo-Comparison-AP15-54.tsv <==
11.875	0.20222622698783
12.125	0.20222622698783


==> tiks/ROM-signal/Combo-Comparison-AP15-55.tsv <==
12.875	0.190089894736546
13.125	0.190089894736546


==> tiks/ROM-signal/Combo-Comparison-AP15-56.tsv <==
13.875	0.206198675315606
14.125	0.206198675315606


==> tiks/ROM-signal/Combo-Comparison-AP15-57.tsv <==
0.75	0.509484641985579
0.75	1.24470369660127
1.25	1.24470369660127
1.25	0.509484641985579
0.75	0.509484641985579


==> tiks/ROM-signal/Combo-Comparison-AP15-58.tsv <==
1.75	0.72594013894441
1.75	1.65914891462282
2.25	1.65914891462282
2.25	0.72594013894441
1.75	0.72594013894441


==> tiks/ROM-signal/Combo-Comparison-AP15-59.tsv <==
2.75	0.35912568792059
2.75	0.548361643418085
3.25	0.548361643418085
3.25	0.35912568792059
2.75	0.35912568792059


==> tiks/ROM-signal/Combo-Comparison-AP15-6.tsv <==
6	0.843370682631074
6	1.5470492647627


==> tiks/ROM-signal/Combo-Comparison-AP15-60.tsv <==
3.75	0.321718213986767
3.75	0.857885433064293
4.25	0.857885433064293
4.25	0.321718213986767
3.75	0.321718213986767


==> tiks/ROM-signal/Combo-Comparison-AP15-61.tsv <==
4.75	0.394438419932956
4.75	0.910101378863452
5.25	0.910101378863452
5.25	0.394438419932956
4.75	0.394438419932956


==> tiks/ROM-signal/Combo-Comparison-AP15-62.tsv <==
5.75	0.368708196723051
5.75	0.843370682631074
6.25	0.843370682631074
6.25	0.368708196723051
5.75	0.368708196723051


==> tiks/ROM-signal/Combo-Comparison-AP15-63.tsv <==
6.75	0.63968591712169
6.75	1.48440580963292
7.25	1.48440580963292
7.25	0.63968591712169
6.75	0.63968591712169


==> tiks/ROM-signal/Combo-Comparison-AP15-64.tsv <==
7.75	0.369692618034673
7.75	1.35149892610028
8.25	1.35149892610028
8.25	0.369692618034673
7.75	0.369692618034673


==> tiks/ROM-signal/Combo-Comparison-AP15-65.tsv <==
8.75	0.557618854395204
8.75	1.06393162090729
9.25	1.06393162090729
9.25	0.557618854395204
8.75	0.557618854395204


==> tiks/ROM-signal/Combo-Comparison-AP15-66.tsv <==
9.75	0.391712308960083
9.75	0.798312389559184
10.25	0.798312389559184
10.25	0.391712308960083
9.75	0.391712308960083


==> tiks/ROM-signal/Combo-Comparison-AP15-67.tsv <==
10.75	0.34616751040117
10.75	0.636675686612922
11.25	0.636675686612922
11.25	0.34616751040117
10.75	0.34616751040117


==> tiks/ROM-signal/Combo-Comparison-AP15-68.tsv <==
11.75	0.34393788652805
11.75	0.966759662704257
12.25	0.966759662704257
12.25	0.34393788652805
11.75	0.34393788652805


==> tiks/ROM-signal/Combo-Comparison-AP15-69.tsv <==
12.75	0.362615063574799
12.75	0.842077962390418
13.25	0.842077962390418
13.25	0.362615063574799
12.75	0.362615063574799


==> tiks/ROM-signal/Combo-Comparison-AP15-7.tsv <==
7	1.48440580963292
7	2.23557562325324


==> tiks/ROM-signal/Combo-Comparison-AP15-70.tsv <==
13.75	0.322697373444455
13.75	1.05986704077086
14.25	1.05986704077086
14.25	0.322697373444455
13.75	0.322697373444455


==> tiks/ROM-signal/Combo-Comparison-AP15-71.tsv <==
0.75	0.639955850246055
1.25	0.639955850246055


==> tiks/ROM-signal/Combo-Comparison-AP15-72.tsv <==
1.75	0.868553190550592
2.25	0.868553190550592


==> tiks/ROM-signal/Combo-Comparison-AP15-73.tsv <==
2.75	0.418132366622308
3.25	0.418132366622308


==> tiks/ROM-signal/Combo-Comparison-AP15-74.tsv <==
3.75	0.505340219371295
4.25	0.505340219371295


==> tiks/ROM-signal/Combo-Comparison-AP15-75.tsv <==
4.75	0.466124493571934
5.25	0.466124493571934


==> tiks/ROM-signal/Combo-Comparison-AP15-76.tsv <==
5.75	0.44792015062487
6.25	0.44792015062487


==> tiks/ROM-signal/Combo-Comparison-AP15-77.tsv <==
6.75	0.947770401275373
7.25	0.947770401275373


==> tiks/ROM-signal/Combo-Comparison-AP15-78.tsv <==
7.75	0.752286531687069
8.25	0.752286531687069


==> tiks/ROM-signal/Combo-Comparison-AP15-79.tsv <==
8.75	0.692966858452402
9.25	0.692966858452402


==> tiks/ROM-signal/Combo-Comparison-AP15-8.tsv <==
8	1.35149892610028
8	1.81617777532449


==> tiks/ROM-signal/Combo-Comparison-AP15-80.tsv <==
9.75	0.526258374819379
10.25	0.526258374819379


==> tiks/ROM-signal/Combo-Comparison-AP15-81.tsv <==
10.75	0.451167954735942
11.25	0.451167954735942


==> tiks/ROM-signal/Combo-Comparison-AP15-82.tsv <==
11.75	0.541351765810086
12.25	0.541351765810086


==> tiks/ROM-signal/Combo-Comparison-AP15-83.tsv <==
12.75	0.574786940244277
13.25	0.574786940244277


==> tiks/ROM-signal/Combo-Comparison-AP15-84.tsv <==
13.75	0.480977002632114
14.25	0.480977002632114


==> tiks/ROM-signal/Combo-Comparison-AP15-85.tsv <==
1	3.89826267132975


==> tiks/ROM-signal/Combo-Comparison-AP15-86.tsv <==
2	3.85641908501688


==> tiks/ROM-signal/Combo-Comparison-AP15-87.tsv <==
3	0.835294303220762
3	2.08450941859977


==> tiks/ROM-signal/Combo-Comparison-AP15-88.tsv <==
4	1.81480555848979


==> tiks/ROM-signal/Combo-Comparison-AP15-89.tsv <==
5	1.82726411408985


==> tiks/ROM-signal/Combo-Comparison-AP15-9.tsv <==
9	1.06393162090729
9	1.5124002354352


==> tiks/ROM-signal/Combo-Comparison-AP15-90.tsv <==
6	4.30206992313053


==> tiks/ROM-signal/Combo-Comparison-AP15-91.tsv <==
7	6.68696411019863


==> tiks/ROM-signal/Combo-Comparison-AP15-92.tsv <==
8	3.43083124336206


==> tiks/ROM-signal/Combo-Comparison-AP15-93.tsv <==
9	3.21915785507963
9	4.60435084654516


==> tiks/ROM-signal/Combo-Comparison-AP15-94.tsv <==
nan	nan


==> tiks/ROM-signal/Combo-Comparison-AP15-95.tsv <==
11	1.24239236095328


==> tiks/ROM-signal/Combo-Comparison-AP15-96.tsv <==
12	2.93808898362577


==> tiks/ROM-signal/Combo-Comparison-AP15-97.tsv <==
13	4.40141395134526


==> tiks/ROM-signal/Combo-Comparison-AP15-98.tsv <==
14	3.41514192953738


==> tiks/ROM-signal/Combo-Comparison-AP15-99.tsv <==
1	1.04843852904358
2	1.30282397341019
3	0.539417920147733
4	0.64281071412053
5	0.690230633526331
6	0.846909806289119
7	1.4456227960061
8	0.984822384139314
9	1.15615913849946
10	0.589868995649863
11	0.539659885194291
12	0.786641538858017
13	0.867819294784519
14	0.806147967904738


==> tiks/ROM-signal/Combo-Comparison-AP15-99625.tsv <==
1	1.04843852904358
2	1.30282397341019



==> tiks/ROM-signal/Combo-Comparison-AP15-99_Kopie.tsv <==
1	1.04843852904358
2	1.30282397341019
3	0.539417920147733
4	0.64281071412053
5	0.690230633526331
6	0.846909806289119
7	1.4456227960061
8	0.984822384139314
9	1.15615913849946
10	0.589868995649863
11	0.539659885194291
12	0.786641538858017
13	0.867819294784519
14	0.806147967904738


==> tiks/ROM-signal/Combo-Comparison-AP15-99b.tsv <==
3	0.539417920147733
4	0.64281071412053



==> tiks/ROM-signal/Combo-Comparison-AP15-99loose.tsv <==
7	1.4456227960061
8	0.984822384139314
9	1.15615913849946



==> tiks/ROM-signal/Combo-Comparison-AP15-99mid.tsv <==
12	0.786641538858017
13	0.867819294784519
14	0.806147967904738


==> tiks/ROM-signal/Combo-Comparison-AP15-99mid795.tsv <==
4	0.64281071412053



==> tiks/ROM-signal/Combo-Comparison-AP15-99midfar.tsv <==
10	0.589868995649863
11	0.539659885194291


==> tiks/ROM-signal/Combo-Comparison-AP15-99win.tsv <==
3	0.539417920147733
5	0.690230633526331
6	0.846909806289119


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-1.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.08900345315821	22.6663645451782
1.10234901253362	31.8247956891829
1.16476151204559	26.2387962850379
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519
1.22442648459514	27.4087984791557
1.23986191411129	25.317945328682
1.25753091570937	26.1720587343047
1.32663001170916	26.470596523963
1.35896309285699	24.1586485122265
1.40448246366356	24.3545721670416
1.41432789456439	24.3265751536605
1.41971000052476	26.2527375736887
1.42030157220623	24.3536675276313
1.45193055696207	25.2500140807766
1.47034379639593	29.8770628404402
1.52454124248414	24.7408780954443
1.70378852035291	28.4191498858077
1.71331658434755	17.7981050652342
1.74600086093733	14.9589093867399
1.75544534076722	26.5957348820533
1.76787493742195	22.2706743585985
1.7991790202091	26.3506249837131
1.84543645020513	30.1393404886758
1.8758157263742	25.2525169036632
1.89045943116827	26.3807655369508
1.94510087710573	26.4924502705487
1.94904053213815	25.2710424324942
1.98639985691384	25.030013113932
2.03547095576379	14.9702594460859
2.03758350438933	27.3446226733567
2.06676902606584	25.9716839191709
2.07586405117269	25.9645090029958
2.08384267053953	26.0436951455445
2.08436175939876	26.7383801879614
2.13238611704002	25.3970046634319
2.15331346485077	25.0953719574541
2.19450340709853	26.7528617487619
2.26861126069056	25.237088327073
2.36846277030842	22.0896233768133
2.37069189684688	25.9453719415959
2.43346328533576	23.5933282222838
2.48498995350028	23.8806670473714
2.48980053377256	20.2344678876577
2.53416393132153	20.4826669512181
2.54291453616263	25.4493769210047
2.58961007449506	27.3913718403939
2.59937703059744	16.2497423087198
2.627230637135	14.0156194207844
2.64196504200893	23.005099975616
2.69045855732969	22.0205262124679
2.71603056025985	26.6275906847111
2.73467002020231	21.6861104196192
2.84393405299523	26.4494576831286
2.99656284850467	20.2865095279375
2.99994794857883	17.3497394641842
3.05549530660774	19.9266110251024
3.12601070772654	31.8499742085681
3.13070736285141	12.2352785646171
3.16242159270635	21.7680364815988
3.18113264078129	30.3511243202179
3.18363366376419	22.6891621318856
3.21794403173248	17.1171283864727
3.23702193646561	19.6445623658183
3.2428923682806	18.2172070387008
3.30801877788233	27.8727178497323
3.34018532652548	21.5576018244001
3.38878063637608	24.7995633376549
3.42321046105721	21.9946521190509
3.45751248272107	18.7823801812823
3.46618476288209	19.5761293575551
3.50428287974533	26.1708908251317
3.5679963804065	17.7103085847707
3.59512347231103	26.5969040724595
3.62277215465804	15.7043610864621
3.73165067895172	20.4391881222334
3.75985027002471	27.0999280308328
3.79067860374527	26.9588617887495
3.8032922375928	17.5308320309088
3.83271288604209	22.180146533128
3.86559333497937	27.5808268768055
3.88889955977193	20.2205651749125
3.95309498804116	17.1258273844392
4.02760805680352	22.8146162822168
4.14558547950442	31.8096253916446
4.35330815986934	19.687268930355
4.38233341686129	17.2561897318999
4.38534211364782	15.1897346943701
4.39092683804011	18.5846273047731
4.51657808417448	24.7445340981676
4.54827278262617	20.0495202677809
4.57624890955697	17.9243754232217
4.67634309899942	16.1443488726785
4.72193941332788	19.4304859718055
4.73454989535579	18.4630803407637
4.75787514223049	17.2389288841375
4.88375054484681	14.5929239470967
5.09568351151928	22.6223954886056
5.09969851495092	14.4697655167947
5.26165269841656	20.0823600659757
5.3814352395668	28.9305638736805
5.3907908255171	23.1116793259269
5.68407606981942	26.8057601289688
5.70383223223247	28.3478120599924
5.72107411785747	17.1904455980051
5.73612423061023	19.6687258306603
6.05133962519706	21.9446121756708
6.37245170383275	23.5230778827117
6.40607870576013	14.5520630584757
6.57796642719037	14.1013090050551
6.65075030607494	18.7916042740889
6.9015470708696	23.3364667611894
7.09873666337283	20.5498794527384
7.20385520036718	21.7075534810706
7.51560964037824	14.465031414256
7.62027333422623	14.6991080757668
8.51885103791161	19.6719212519706
9.33595206967267	18.1312374869456
9.59774540970635	17.6669556575933
9.68051507848568	18.5339872523783
11.3555357879272	20.9092789961318
11.9859783957175	16.7832459737719
12.2986440209085	17.893242752303


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-10.tsv <==
1.35896309285699	24.1586485122265
5.09969851495092	14.4697655167947


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-11.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-2.tsv <==
1.04588031583495	24.6690315775499
1.04843852904358	24.6668020428166
1.05713307954003	24.6592245655929
1.0683858432451	24.6494175536359
1.07963860695017	24.639610541679
1.08900345315821	24.6314488881382
1.09089137065525	24.629803529722
1.10214413436032	24.619996517765
1.10234901253362	24.6198179622787
1.1133968980654	24.610189505808
1.12464966177047	24.6003824938511
1.13590242547554	24.5905754818941
1.14715518918062	24.5807684699371
1.15840795288569	24.5709614579801
1.16476151204559	24.5654242022194
1.16966071659076	24.5611544460232
1.17704367241469	24.5547200501769
1.18091348029584	24.5513474340662
1.19216624400091	24.5415404221092
1.20341900770598	24.5317334101522
1.20371164151711	24.5314783738465
1.21467177141106	24.5219263981953
1.22442648459514	24.513424967672
1.22592453511613	24.5121193862383
1.2371772988212	24.5023123742813
1.23986191411129	24.4999726775686
1.24843006252628	24.4925053623243
1.25753091570937	24.4845737840628
1.25968282623135	24.4826983503673
1.27093558993643	24.4728913384104
1.2821883536415	24.4630843264534
1.29344111734657	24.4532773144964
1.30469388105165	24.4434703025394
1.31594664475672	24.4336632905825
1.32663001170916	24.424352519452
1.32719940846179	24.4238562786255
1.33845217216687	24.4140492666685
1.34970493587194	24.4042422547115
1.35896309285699	24.3961735829939
1.36095769957701	24.3944352427546
1.37221046328209	24.3846282307976
1.38346322698716	24.3748212188406
1.39471599069223	24.3650142068836
1.40448246366356	24.3565025274671
1.40596875439731	24.3552071949266
1.41432789456439	24.3479220346125
1.41722151810238	24.3454001829697
1.41971000052476	24.3432314200319
1.42030157220623	24.3427158533049
1.42847428180746	24.3355931710127
1.43972704551253	24.3257861590557
1.4509798092176	24.3159791470987
1.45193055696207	24.3151505511429
1.46223257292268	24.3061721351418
1.47034379639593	24.2991030392581
1.47348533662775	24.2963651231848
1.48473810033282	24.2865581112278
1.4959908640379	24.2767510992708
1.50724362774297	24.2669440873139
1.51849639144804	24.2571370753569
1.52454124248414	24.2518688649916
1.52974915515312	24.2473300633999
1.54100191885819	24.2375230514429
1.55225468256326	24.227716039486
1.56350744626834	24.217909027529
1.57476020997341	24.208102015572
1.58601297367849	24.198295003615
1.59726573738356	24.1884879916581
1.60851850108863	24.1786809797011
1.61977126479371	24.1688739677441
1.63102402849878	24.1590669557871
1.64227679220385	24.1492599438301
1.65352955590893	24.1394529318732
1.664782319614	24.1296459199162
1.67603508331907	24.1198389079592
1.68728784702415	24.1100318960022
1.69854061072922	24.1002248840453
1.70378852035291	24.0956512242958
1.70979337443429	24.0904178720883
1.71331658434755	24.0873473231412
1.72104613813937	24.0806108601313
1.73229890184444	24.0708038481743
1.74355166554952	24.0609968362174
1.74600086093733	24.0588623127276
1.75480442925459	24.0511898242604
1.75544534076722	24.0506312568691
1.76605719295966	24.0413828123034
1.76787493742195	24.0397986111113
1.77730995666474	24.0315758003464
1.78856272036981	24.0217687883894
1.7991790202091	24.0125164676093
1.79981548407488	24.0119617764325
1.81106824777996	24.0021547644755
1.82232101148503	23.9923477525185
1.8335737751901	23.9825407405615
1.84482653889518	23.9727337286046
1.84543645020513	23.9722021785191
1.85607930260025	23.9629267166476
1.86733206630533	23.9531197046906
1.8758157263742	23.9457260227548
1.8785848300104	23.9433126927336
1.88983759371547	23.9335056807767
1.89045943116827	23.9329637368156
1.90109035742055	23.9236986688197
1.91234312112562	23.9138916568627
1.92359588483069	23.9040846449057
1.93484864853577	23.8942776329488
1.94510087710573	23.8853426076691
1.94610141224084	23.8844706209918
1.94904053213815	23.8819091183484
1.95735417594591	23.8746636090348
1.96860693965099	23.8648565970778
1.97985970335606	23.8550495851208
1.98639985691384	23.8493497085552
1.99111246706113	23.8452425731639
2.00236523076621	23.8354355612069
2.01361799447128	23.8256285492499
2.02487075817635	23.8158215372929
2.03547095576379	23.8065832499521
2.03612352188143	23.806014525336
2.03758350438933	23.8047421209483
2.0473762855865	23.796207513379
2.05862904929158	23.786400501422
2.06676902606584	23.7793063464529
2.06988181299665	23.776593489465
2.07586405117269	23.7713798474781
2.08113457670172	23.7667864775081
2.08384267053953	23.7644263187645
2.08436175939876	23.7639739222881
2.0923873404068	23.7569794655511
2.10364010411187	23.7471724535941
2.11489286781694	23.7373654416371
2.12614563152202	23.7275584296802
2.13238611704002	23.7221197198933
2.13739839522709	23.7177514177232
2.14865115893216	23.7079444057662
2.15331346485077	23.7038811115312
2.15990392263724	23.6981373938092
2.17115668634231	23.6883303818522
2.18240945004738	23.6785233698953
2.19366221375246	23.6687163579383
2.19450340709853	23.6679832408642
2.20491497745753	23.6589093459813
2.21616774116261	23.6491023340243
2.22742050486768	23.6392953220674
2.23867326857275	23.6294883101104
2.24992603227783	23.6196812981534
2.2611787959829	23.6098742861964
2.26861126069056	23.6033967423531
2.27243155968797	23.6000672742395
2.28368432339305	23.5902602622825
2.29493708709812	23.5804532503255
2.30618985080319	23.5706462383685
2.31744261450827	23.5608392264116
2.32869537821334	23.5510322144546
2.33994814191841	23.5412252024976
2.35120090562349	23.5314181905406
2.36245366932856	23.5216111785836
2.36846277030842	23.516374125118
2.37069189684688	23.514431396097
2.37370643303364	23.5118041666267
2.38495919673871	23.5019971546697
2.39621196044378	23.4921901427127
2.40746472414886	23.4823831307557
2.41871748785393	23.4725761187988
2.429970251559	23.4627691068418
2.43346328533576	23.4597248570101
2.44122301526408	23.4529620948848
2.45247577896915	23.4431550829278
2.46372854267422	23.4333480709709
2.4749813063793	23.4235410590139
2.48498995350028	23.4148183199107
2.48623407008437	23.4137340470569
2.48980053377256	23.4106258015671
2.49748683378944	23.4039270350999
2.50873959749452	23.394120023143
2.51999236119959	23.384313011186
2.53124512490467	23.374505999229
2.53416393132153	23.3719622001961
2.54249788860974	23.364698987272
2.54291453616263	23.3643358704733
2.55375065231481	23.354891975315
2.56500341601989	23.3450849633581
2.57625617972496	23.3352779514011
2.58750894343003	23.3254709394441
2.58961007449506	23.323639761076
2.59876170713511	23.3156639274871
2.59937703059744	23.315127660601
2.61001447084018	23.3058569155302
2.62126723454525	23.2960499035732
2.627230637135	23.290852677182
2.63251999825033	23.2862428916162
2.64196504200893	23.2780113442824
2.6437727619554	23.2764358796592
2.65502552566048	23.2666288677023
2.66627828936555	23.2568218557453
2.67753105307062	23.2470148437883
2.6887838167757	23.2372078318313
2.69045855732969	23.2357482614477
2.70003658048077	23.2274008198744
2.71128934418584	23.2175938079174
2.71603056025985	23.2134617418804
2.72254210789092	23.2077867959604
2.73379487159599	23.1979797840034
2.73467002020231	23.1972170742308
2.74504763530106	23.1881727720464
2.75630039900614	23.1783657600895
2.76755316271121	23.1685587481325
2.77880592641628	23.1587517361755
2.79005869012136	23.1489447242185
2.80131145382643	23.1391377122616
2.8125642175315	23.1293307003046
2.82381698123658	23.1195236883476
2.83506974494165	23.1097166763906
2.84393405299523	23.1019912520104
2.84632250864673	23.0999096644337
2.8575752723518	23.0901026524767
2.86882803605687	23.0802956405197
2.88008079976195	23.0704886285627
2.89133356346702	23.0606816166057
2.90258632717209	23.0508746046488
2.91383909087717	23.0410675926918
2.92509185458224	23.0312605807348
2.93634461828731	23.0214535687778
2.94759738199239	23.0116465568209
2.95885014569746	23.0018395448639
2.97010290940254	22.9920325329069
2.98135567310761	22.9822255209499
2.99260843681268	22.972418508993
2.99656284850467	22.968972158944
2.99994794857883	22.9660219755248
3.00386120051776	22.962611497036
3.01511396422283	22.952804485079
3.0263667279279	22.942997473122
3.03761949163298	22.9331904611651
3.04887225533805	22.9233834492081
3.05549530660774	22.917611325604
3.06012501904312	22.9135764372511
3.0713777827482	22.9037694252941
3.08263054645327	22.8939624133371
3.09388331015834	22.8841554013802
3.10513607386342	22.8743483894232
3.11638883756849	22.8645413774662
3.12601070772654	22.8561557223364
3.12764160127356	22.8547343655092
3.13070736285141	22.8520624920709
3.13889436497864	22.8449273535523
3.15014712868371	22.8351203415953
3.16139989238879	22.8253133296383
3.16242159270635	22.8244228970749
3.17265265609386	22.8155063176813
3.18113264078129	22.808115838915
3.18363366376419	22.8059361466242
3.18390541979893	22.8056993057244
3.19515818350401	22.7958922937674
3.20641094720908	22.7860852818104
3.21766371091415	22.7762782698534
3.21794403173248	22.7760339645708
3.22891647461923	22.7664712578965
3.23702193646561	22.7594071833875
3.2401692383243	22.7566642459395
3.2428923682806	22.7542909829135
3.25142200202937	22.7468572339825
3.26267476573445	22.7370502220255
3.27392752943952	22.7272432100685
3.2851802931446	22.7174361981116
3.29643305684967	22.7076291861546
3.30768582055474	22.6978221741976
3.30801877788233	22.6975319951289
3.31893858425982	22.6880151622406
3.33019134796489	22.6782081502837
3.34018532652548	22.6694981951286
3.34144411166996	22.6684011383267
3.35269687537504	22.6585941263697
3.36394963908011	22.6487871144127
3.37520240278518	22.6389801024558
3.38645516649026	22.6291730904988
3.38878063637608	22.6271463962952
3.39770793019533	22.6193660785418
3.4089606939004	22.6095590665848
3.42021345760548	22.5997520546279
3.42321046105721	22.597140105292
3.43146622131055	22.5899450426709
3.44271898501563	22.5801380307139
3.4539717487207	22.5703310187569
3.45751248272107	22.5672451972123
3.46522451242577	22.5605240067999
3.46618476288209	22.5596871290379
3.47647727613085	22.550716994843
3.48773003983592	22.540909982886
3.49898280354099	22.531102970929
3.50428287974533	22.5264838469457
3.51023556724607	22.521295958972
3.52148833095114	22.5114889470151
3.53274109465621	22.5016819350581
3.54399385836129	22.4918749231011
3.55524662206636	22.4820679111441
3.56649938577143	22.4722608991872
3.5679963804065	22.4709562379794
3.57775214947651	22.4624538872302
3.58900491318158	22.4526468752732
3.59512347231103	22.4473144268086
3.60025767688666	22.4428398633162
3.61151044059173	22.4330328513593
3.6227632042968	22.4232258394023
3.62277215465804	22.4232180389808
3.63401596800188	22.4134188274453
3.64526873170695	22.4036118154883
3.65652149541202	22.3938048035313
3.6677742591171	22.3839977915744
3.67902702282217	22.3741907796174
3.69027978652724	22.3643837676604
3.70153255023232	22.3545767557034
3.71278531393739	22.3447697437465
3.72403807764247	22.3349627317895
3.73165067895172	22.3283281952418
3.73529084134754	22.3251557198325
3.74654360505261	22.3153487078755
3.75779636875769	22.3055416959186
3.75985027002471	22.303751679278
3.76904913246276	22.2957346839616
3.78030189616783	22.2859276720046
3.79067860374527	22.2768841607434
3.79155465987291	22.2761206600476
3.80280742357798	22.2663136480907
3.8032922375928	22.2658911228369
3.81406018728305	22.2565066361337
3.82531295098813	22.2466996241767
3.83271288604209	22.2402504305868
3.8365657146932	22.2368926122197
3.84781847839827	22.2270856002627
3.85907124210335	22.2172785883058
3.86559333497937	22.2115944519908
3.87032400580842	22.2074715763488
3.88157676951349	22.1976645643918
3.88889955977193	22.191282604057
3.89282953321857	22.1878575524348
3.90408229692364	22.1780505404779
3.91533506062872	22.1682435285209
3.92658782433379	22.1584365165639
3.93784058803886	22.1486295046069
3.94909335174394	22.13882249265
3.95309498804116	22.135334985399
3.96034611544901	22.129015480693
3.97159887915408	22.119208468736
3.98285164285916	22.109401456779
3.99410440656423	22.099594444822
4.0053571702693	22.0897874328651
4.01660993397438	22.0799804209081
4.02760805680352	22.0703953336427
4.02786269767945	22.0701734089511
4.03911546138453	22.0603663969941
4.0503682250896	22.0505593850372
4.06162098879467	22.0407523730802
4.07287375249975	22.0309453611232
4.08412651620482	22.0211383491662
4.09537927990989	22.0113313372093
4.10663204361497	22.0015243252523
4.11788480732004	21.9917173132953
4.12913757102511	21.9819103013383
4.14039033473019	21.9721032893814
4.14558547950442	21.9675756152691
4.15164309843526	21.9622962774244
4.16289586214033	21.9524892654674
4.17414862584541	21.9426822535104
4.18540138955048	21.9328752415535
4.19665415325555	21.9230682295965
4.20790691696063	21.9132612176395
4.2191596806657	21.9034542056825
4.23041244437078	21.8936471937255
4.24166520807585	21.8838401817686
4.25291797178092	21.8740331698116
4.264170735486	21.8642261578546
4.27542349919107	21.8544191458976
4.28667626289614	21.8446121339407
4.29792902660122	21.8348051219837
4.30918179030629	21.8249981100267
4.32043455401136	21.8151910980697
4.33168731771644	21.8053840861128
4.34294008142151	21.7955770741558
4.35330815986934	21.7865410833562
4.35419284512658	21.7857700621988
4.36544560883166	21.7759630502418
4.37669837253673	21.7661560382848
4.38233341686129	21.7612449827862
4.38534211364782	21.7586228424717
4.38795113624181	21.7563490263279
4.39092683804011	21.7537556418153
4.39920389994688	21.7465420143709
4.41045666365195	21.7367350024139
4.42170942735703	21.7269279904569
4.4329621910621	21.7171209785
4.44421495476717	21.707313966543
4.45546771847225	21.697506954586
4.46672048217732	21.687699942629
4.47797324588239	21.6778929306721
4.48922600958747	21.6680859187151
4.50047877329254	21.6582789067581
4.51173153699761	21.6484718948011
4.51657808417448	21.6442480305701
4.52298430070269	21.6386648828442
4.53423706440776	21.6288578708872
4.54548982811284	21.6190508589302
4.54827278262617	21.6166254575885
4.55674259181791	21.6092438469732
4.56799535552298	21.5994368350162
4.57624890955697	21.5922436951601
4.57924811922806	21.5896298230593
4.59050088293313	21.5798228111023
4.6017536466382	21.5700157991453
4.61300641034328	21.5602087871883
4.62425917404835	21.5504017752314
4.63551193775342	21.5405947632744
4.6467647014585	21.5307877513174
4.65801746516357	21.5209807393604
4.66927022886864	21.5111737274035
4.67634309899942	21.5050095775323
4.68052299257372	21.5013667154465
4.69177575627879	21.4915597034895
4.70302851998387	21.4817526915325
4.71428128368894	21.4719456795756
4.72193941332788	21.4652714641645
4.72553404739401	21.4621386676186
4.73454989535579	21.4542811731327
4.73678681109909	21.4523316556616
4.74803957480416	21.4425246437046
4.75787514223049	21.4339527470682
4.75929233850923	21.4327176317476
4.77054510221431	21.4229106197907
4.78179786591938	21.4131036078337
4.79305062962445	21.4032965958767
4.80430339332953	21.3934895839197
4.8155561570346	21.3836825719628
4.82680892073968	21.3738755600058
4.83806168444475	21.3640685480488
4.84931444814982	21.3542615360918
4.8605672118549	21.3444545241349
4.87181997555997	21.3346475121779
4.88307273926504	21.3248405002209
4.88375054484681	21.3242497788995
4.89432550297012	21.3150334882639
4.90557826667519	21.305226476307
4.91683103038026	21.29541946435
4.92808379408534	21.285612452393
4.93933655779041	21.275805440436
4.95058932149548	21.265998428479
4.96184208520056	21.2561914165221
4.97309484890563	21.2463844045651
4.9843476126107	21.2365773926081
4.99560037631578	21.2267703806511
5.00685314002085	21.2169633686942
5.01810590372593	21.2071563567372
5.029358667431	21.1973493447802
5.04061143113607	21.1875423328232
5.05186419484115	21.1777353208663
5.06311695854622	21.1679283089093
5.07436972225129	21.1581212969523
5.08562248595637	21.1483142849953
5.09568351151928	21.139545897017
5.09687524966144	21.1385072730383
5.09969851495092	21.1360467400371
5.10812801336651	21.1287002610814
5.11938077707159	21.1188932491244
5.13063354077666	21.1090862371674
5.14188630448174	21.0992792252104
5.15313906818681	21.0894722132535
5.16439183189188	21.0796652012965
5.17564459559696	21.0698581893395
5.18689735930203	21.0600511773825
5.1981501230071	21.0502441654256
5.20940288671218	21.0404371534686
5.22065565041725	21.0306301415116
5.23190841412232	21.0208231295546
5.2431611778274	21.0110161175977
5.25441394153247	21.0012091056407
5.26165269841656	20.9949003820972
5.26566670523754	20.9914020936837
5.27691946894262	20.9815950817267
5.28817223264769	20.9717880697698
5.29942499635277	20.9619810578128
5.31067776005784	20.9521740458558
5.32193052376291	20.9423670338988
5.33318328746799	20.9325600219418
5.34443605117306	20.9227530099849
5.35568881487813	20.9129459980279
5.36694157858321	20.9031389860709
5.37819434228828	20.8933319741139
5.3814352395668	20.8905074663579
5.38944710599335	20.883524962157
5.3907908255171	20.8823538833197
5.40069986969843	20.8737179502
5.4119526334035	20.863910938243
5.42320539710857	20.854103926286
5.43445816081365	20.8442969143291
5.44571092451872	20.8344899023721
5.4569636882238	20.8246828904151
5.46821645192887	20.8148758784581
5.47946921563394	20.8050688665011
5.49072197933902	20.7952618545442
5.50197474304409	20.7854548425872
5.51322750674916	20.7756478306302
5.52448027045424	20.7658408186732
5.53573303415931	20.7560338067163
5.54698579786438	20.7462267947593
5.55823856156946	20.7364197828023
5.56949132527453	20.7266127708453
5.58074408897961	20.7168057588884
5.59199685268468	20.7069987469314
5.60324961638975	20.6971917349744
5.61450238009483	20.6873847230174
5.6257551437999	20.6775777110605
5.63700790750497	20.6677706991035
5.64826067121005	20.6579636871465
5.65951343491512	20.6481566751895
5.67076619862019	20.6383496632325
5.68201896232527	20.6285426512756
5.68407606981942	20.626749840343
5.69327172603034	20.6187356393186
5.70383223223247	20.6095319438256
5.70452448973541	20.6089286273616
5.71577725344049	20.5991216154046
5.72107411785747	20.5945052905592
5.72703001714556	20.5893146034477
5.73612423061023	20.5813888118355
5.73828278085063	20.5795075914907
5.74953554455571	20.5697005795337
5.76078830826078	20.5598935675767
5.77204107196586	20.5500865556198
5.78329383567093	20.5402795436628
5.794546599376	20.5304725317058
5.80579936308108	20.5206655197488
5.81705212678615	20.5108585077919
5.82830489049122	20.5010514958349
5.8395576541963	20.4912444838779
5.85081041790137	20.4814374719209
5.86206318160644	20.4716304599639
5.87331594531152	20.461823448007
5.88456870901659	20.45201643605
5.89582147272167	20.442209424093
5.90707423642674	20.432402412136
5.91832700013181	20.4225954001791
5.92957976383689	20.4127883882221
5.94083252754196	20.4029813762651
5.95208529124703	20.3931743643081
5.96333805495211	20.3833673523512
5.97459081865718	20.3735603403942
5.98584358236225	20.3637533284372
5.99709634606733	20.3539463164802
6.0083491097724	20.3441393045233
6.01960187347747	20.3343322925663
6.03085463718255	20.3245252806093
6.04210740088762	20.3147182686523
6.05133962519706	20.3066721977879
6.05336016459269	20.3049112566953
6.06461292829777	20.2951042447384
6.07586569200284	20.2852972327814
6.08711845570792	20.2754902208244
6.09837121941299	20.2656832088674
6.10962398311806	20.2558761969105
6.12087674682314	20.2460691849535
6.13212951052821	20.2362621729965
6.14338227423328	20.2264551610395
6.15463503793836	20.2166481490826
6.16588780164343	20.2068411371256
6.1771405653485	20.1970341251686
6.18839332905358	20.1872271132116
6.19964609275865	20.1774201012547
6.21089885646373	20.1676130892977
6.2221516201688	20.1578060773407
6.23340438387387	20.1479990653837
6.24465714757895	20.1381920534267
6.25590991128402	20.1283850414698
6.26716267498909	20.1185780295128
6.27841543869417	20.1087710175558
6.28966820239924	20.0989640055988
6.30092096610431	20.0891569936419
6.31217372980939	20.0793499816849
6.32342649351446	20.0695429697279
6.33467925721953	20.0597359577709
6.34593202092461	20.049928945814
6.35718478462968	20.040121933857
6.36843754833475	20.0303149219
6.37245170383275	20.0268165039115
6.37969031203983	20.020507909943
6.3909430757449	20.0107008979861
6.40219583944998	20.0008938860291
6.40607870576013	19.9975098892325
6.41344860315505	19.9910868740721
6.42470136686012	19.9812798621151
6.4359541305652	19.9714728501581
6.44720689427027	19.9616658382012
6.45845965797534	19.9518588262442
6.46971242168042	19.9420518142872
6.48096518538549	19.9322448023302
6.49221794909056	19.9224377903733
6.50347071279564	19.9126307784163
6.51472347650071	19.9028237664593
6.52597624020579	19.8930167545023
6.53722900391086	19.8832097425454
6.54848176761593	19.8734027305884
6.55973453132101	19.8635957186314
6.57098729502608	19.8537887066744
6.57796642719037	19.8477062513436
6.58224005873115	19.8439816947174
6.59349282243623	19.8341746827605
6.6047455861413	19.8243676708035
6.61599834984637	19.8145606588465
6.62725111355145	19.8047536468895
6.63850387725652	19.7949466349326
6.64975664096159	19.7851396229756
6.65075030607494	19.7842736236617
6.66100940466667	19.7753326110186
6.67226216837174	19.7655255990616
6.68351493207682	19.7557185871047
6.69476769578189	19.7459115751477
6.70602045948696	19.7361045631907
6.71727322319204	19.7262975512337
6.72852598689711	19.7164905392768
6.73977875060218	19.7066835273198
6.75103151430726	19.6968765153628
6.76228427801233	19.6870695034058
6.7735370417174	19.6772624914489
6.78478980542248	19.6674554794919
6.79604256912755	19.6576484675349
6.80729533283262	19.6478414555779
6.8185480965377	19.6380344436209
6.82980086024277	19.628227431664
6.84105362394784	19.618420419707
6.85230638765292	19.60861340775
6.86355915135799	19.598806395793
6.87481191506307	19.5889993838361
6.88606467876814	19.5791923718791
6.89731744247321	19.5693853599221
6.9015470708696	19.5656991529294
6.90857020617829	19.5595783479651
6.91982296988336	19.5497713360082
6.93107573358843	19.5399643240512
6.94232849729351	19.5301573120942
6.95358126099858	19.5203503001372
6.96483402470365	19.5105432881802
6.97608678840873	19.5007362762233
6.9873395521138	19.4909292642663
6.99859231581888	19.4811222523093
7.00984507952395	19.4713152403523
7.02109784322902	19.4615082283954
7.0323506069341	19.4517012164384
7.04360337063917	19.4418942044814
7.05485613434424	19.4320871925244
7.06610889804932	19.4222801805675
7.07736166175439	19.4124731686105
7.08861442545946	19.4026661566535
7.09873666337283	19.3938444208693
7.09986718916454	19.3928591446965
7.11111995286961	19.3830521327396
7.12237271657468	19.3732451207826
7.13362548027976	19.3634381088256
7.14487824398483	19.3536310968686
7.1561310076899	19.3438240849116
7.16738377139498	19.3340170729547
7.17863653510005	19.3242100609977
7.18988929880513	19.3144030490407
7.2011420625102	19.3045960370837
7.20385520036718	19.3022314823751
7.21239482621527	19.2947890251268
7.22364758992035	19.2849820131698
7.23490035362542	19.2751750012128
7.24615311733049	19.2653679892558
7.25740588103557	19.2555609772989
7.26865864474064	19.2457539653419
7.27991140844571	19.2359469533849
7.29116417215079	19.2261399414279
7.30241693585586	19.216332929471
7.31366969956094	19.206525917514
7.32492246326601	19.196718905557
7.33617522697108	19.1869118936
7.34742799067616	19.177104881643
7.35868075438123	19.1672978696861
7.3699335180863	19.1574908577291
7.38118628179138	19.1476838457721
7.39243904549645	19.1378768338151
7.40369180920152	19.1280698218582
7.4149445729066	19.1182628099012
7.42619733661167	19.1084557979442
7.43745010031674	19.0986487859872
7.44870286402182	19.0888417740303
7.45995562772689	19.0790347620733
7.47120839143197	19.0692277501163
7.48246115513704	19.0594207381593
7.49371391884211	19.0496137262024
7.50496668254719	19.0398067142454
7.51560964037824	19.0305311604843
7.51621944625226	19.0299997022884
7.52747220995733	19.0201926903314
7.53872497366241	19.0103856783744
7.54997773736748	19.0005786664175
7.56123050107255	18.9907716544605
7.57248326477763	18.9809646425035
7.5837360284827	18.9711576305465
7.59498879218777	18.9613506185896
7.60624155589285	18.9515436066326
7.61749431959792	18.9417365946756
7.62027333422623	18.9393146270237
7.628747083303	18.9319295827186
7.63999984700807	18.9221225707617
7.65125261071314	18.9123155588047
7.66250537441822	18.9025085468477
7.67375813812329	18.8927015348907
7.68501090182836	18.8828945229337
7.69626366553344	18.8730875109768
7.70751642923851	18.8632804990198
7.71876919294358	18.8534734870628
7.73002195664866	18.8436664751058
7.74127472035373	18.8338594631489
7.7525274840588	18.8240524511919
7.76378024776388	18.8142454392349
7.77503301146895	18.8044384272779
7.78628577517403	18.794631415321
7.7975385388791	18.784824403364
7.80879130258417	18.775017391407
7.82004406628925	18.76521037945
7.83129682999432	18.7554033674931
7.84254959369939	18.7455963555361
7.85380235740447	18.7357893435791
7.86505512110954	18.7259823316221
7.87630788481461	18.7161753196652
7.88756064851969	18.7063683077082
7.89881341222476	18.6965612957512
7.91006617592983	18.6867542837942
7.92131893963491	18.6769472718372
7.93257170333998	18.6671402598803
7.94382446704506	18.6573332479233
7.95507723075013	18.6475262359663
7.9663299944552	18.6377192240093
7.97758275816028	18.6279122120524
7.98883552186535	18.6181052000954
8.00008828557042	18.6082981881384
8.0113410492755	18.5984911761814
8.02259381298057	18.5886841642245
8.03384657668564	18.5788771522675
8.04509934039072	18.5690701403105
8.05635210409579	18.5592631283535
8.06760486780087	18.5494561163965
8.07885763150594	18.5396491044396
8.09011039521101	18.5298420924826
8.10136315891608	18.5200350805256
8.11261592262116	18.5102280685686
8.12386868632623	18.5004210566117
8.13512145003131	18.4906140446547
8.14637421373638	18.4808070326977
8.15762697744145	18.4710000207407
8.16887974114653	18.4611930087838
8.1801325048516	18.4513859968268
8.19138526855667	18.4415789848698
8.20263803226175	18.4317719729128
8.21389079596682	18.4219649609559
8.22514355967189	18.4121579489989
8.23639632337697	18.4023509370419
8.24764908708204	18.3925439250849
8.25890185078712	18.3827369131279
8.27015461449219	18.372929901171
8.28140737819726	18.363122889214
8.29266014190234	18.353315877257
8.30391290560741	18.3435088653
8.31516566931248	18.3337018533431
8.32641843301756	18.3238948413861
8.33767119672263	18.3140878294291
8.3489239604277	18.3042808174721
8.36017672413278	18.2944738055152
8.37142948783785	18.2846667935582
8.38268225154292	18.2748597816012
8.393935015248	18.2650527696442
8.40518777895307	18.2552457576873
8.41644054265815	18.2454387457303
8.42769330636322	18.2356317337733
8.43894607006829	18.2258247218163
8.45019883377337	18.2160177098593
8.46145159747844	18.2062106979024
8.47270436118351	18.1964036859454
8.48395712488859	18.1865966739884
8.49520988859366	18.1767896620314
8.50646265229873	18.1669826500745
8.51771541600381	18.1571756381175
8.51885103791161	18.1561859205761
8.52896817970888	18.1473686261605
8.54022094341395	18.1375616142035
8.55147370711903	18.1277546022466
8.5627264708241	18.1179475902896
8.57397923452918	18.1081405783326
8.58523199823425	18.0983335663756
8.59648476193932	18.0885265544187
8.6077375256444	18.0787195424617
8.61899028934947	18.0689125305047
8.63024305305454	18.0591055185477
8.64149581675962	18.0492985065907
8.65274858046469	18.0394914946338
8.66400134416976	18.0296844826768
8.67525410787484	18.0198774707198
8.68650687157991	18.0100704587628
8.69775963528499	18.0002634468059
8.70901239899006	17.9904564348489
8.72026516269513	17.9806494228919
8.7315179264002	17.9708424109349
8.74277069010528	17.961035398978
8.75402345381035	17.951228387021
8.76527621751543	17.941421375064
8.7765289812205	17.931614363107
8.78778174492557	17.9218073511501
8.79903450863065	17.9120003391931
8.81028727233572	17.9021933272361
8.82154003604079	17.8923863152791
8.83279279974587	17.8825793033221
8.84404556345094	17.8727722913652
8.85529832715602	17.8629652794082
8.86655109086109	17.8531582674512
8.87780385456616	17.8433512554942
8.88905661827124	17.8335442435373
8.90030938197631	17.8237372315803
8.91156214568138	17.8139302196233
8.92281490938646	17.8041232076663
8.93406767309153	17.7943161957094
8.9453204367966	17.7845091837524
8.95657320050168	17.7747021717954
8.96782596420675	17.7648951598384
8.97907872791182	17.7550881478815
8.9903314916169	17.7452811359245
9.00158425532197	17.7354741239675
9.01283701902704	17.7256671120105
9.02408978273212	17.7158601000535
9.03534254643719	17.7060530880966
9.04659531014227	17.6962460761396
9.05784807384734	17.6864390641826
9.06910083755241	17.6766320522256
9.08035360125749	17.6668250402687
9.09160636496256	17.6570180283117
9.10285912866763	17.6472110163547
9.11411189237271	17.6374040043977
9.12536465607778	17.6275969924408
9.13661741978285	17.6177899804838
9.14787018348793	17.6079829685268
9.159122947193	17.5981759565698
9.17037571089807	17.5883689446128
9.18162847460315	17.5785619326559
9.19288123830822	17.5687549206989
9.20413400201329	17.5589479087419
9.21538676571837	17.5491408967849
9.22663952942344	17.539333884828
9.23789229312852	17.529526872871
9.24914505683359	17.519719860914
9.26039782053866	17.509912848957
9.27165058424374	17.5001058370001
9.28290334794881	17.4902988250431
9.29415611165388	17.4804918130861
9.30540887535896	17.4706848011291
9.31666163906403	17.4608777891722
9.3279144027691	17.4510707772152
9.33595206967267	17.4440657873749
9.33916716647418	17.4412637652582
9.35041993017925	17.4314567533012
9.36167269388432	17.4216497413443
9.3729254575894	17.4118427293873
9.38417822129447	17.4020357174303
9.39543098499955	17.3922287054733
9.40668374870462	17.3824216935163
9.41793651240969	17.3726146815594
9.42918927611477	17.3628076696024
9.44044203981984	17.3530006576454
9.45169480352491	17.3431936456884
9.46294756722999	17.3333866337315
9.47420033093506	17.3235796217745
9.48545309464013	17.3137726098175
9.49670585834521	17.3039655978605
9.50795862205028	17.2941585859036
9.51921138575536	17.2843515739466
9.53046414946043	17.2745445619896
9.5417169131655	17.2647375500326
9.55296967687058	17.2549305380756
9.56422244057565	17.2451235261187
9.57547520428072	17.2353165141617
9.5867279679858	17.2255095022047
9.59774540970635	17.2159075781334
9.59798073169087	17.2157024902477
9.60923349539594	17.2058954782908
9.62048625910102	17.1960884663338
9.63173902280609	17.1862814543768
9.64299178651116	17.1764744424198
9.65424455021624	17.1666674304629
9.66549731392131	17.1568604185059
9.67675007762639	17.1470534065489
9.68051507848568	17.1437721318849
9.68800284133146	17.1372463945919
9.69925560503653	17.127439382635
9.71050836874161	17.117632370678
9.72176113244668	17.107825358721
9.73301389615175	17.098018346764
9.74426665985683	17.088211334807
9.7555194235619	17.0784043228501
9.76677218726697	17.0685973108931
9.77802495097205	17.0587902989361
9.78927771467712	17.0489832869791
9.80053047838219	17.0391762750222
9.81178324208727	17.0293692630652
9.82303600579234	17.0195622511082
9.83428876949742	17.0097552391512
9.84554153320249	16.9999482271943
9.85679429690756	16.9901412152373
9.86804706061264	16.9803342032803
9.87929982431771	16.9705271913233
9.89055258802278	16.9607201793664
9.90180535172786	16.9509131674094
9.91305811543293	16.9411061554524
9.924310879138	16.9312991434954
9.93556364284308	16.9214921315385
9.94681640654815	16.9116851195815
9.95806917025322	16.9018781076245
9.9693219339583	16.8920710956675
9.98057469766337	16.8822640837105
9.99182746136844	16.8724570717536
10.0030802250735	16.8626500597966
10.0143329887786	16.8528430478396
10.0255857524837	16.8430360358826
10.0368385161887	16.8332290239257
10.0480912798938	16.8234220119687
10.0593440435989	16.8136150000117
10.070596807304	16.8038079880547
10.081849571009	16.7940009760978
10.0931023347141	16.7841939641408
10.1043550984192	16.7743869521838
10.1156078621243	16.7645799402268
10.1268606258293	16.7547729282698
10.1381133895344	16.7449659163129
10.1493661532395	16.7351589043559
10.1606189169445	16.7253518923989
10.1718716806496	16.7155448804419
10.1831244443547	16.705737868485
10.1943772080598	16.695930856528
10.2056299717648	16.686123844571
10.2168827354699	16.676316832614
10.228135499175	16.6665098206571
10.2393882628801	16.6567028087001
10.2506410265851	16.6468957967431
10.2618937902902	16.6370887847861
10.2731465539953	16.6272817728291
10.2843993177004	16.6174747608722
10.2956520814054	16.6076677489152
10.3069048451105	16.5978607369582
10.3181576088156	16.5880537250012
10.3294103725207	16.5782467130443
10.3406631362257	16.5684397010873
10.3519158999308	16.5586326891303
10.3631686636359	16.5488256771733
10.3744214273409	16.5390186652164
10.385674191046	16.5292116532594
10.3969269547511	16.5194046413024
10.4081797184562	16.5095976293454
10.4194324821612	16.4997906173885
10.4306852458663	16.4899836054315
10.4419380095714	16.4801765934745
10.4531907732765	16.4703695815175
10.4644435369815	16.4605625695606
10.4756963006866	16.4507555576036
10.4869490643917	16.4409485456466
10.4982018280968	16.4311415336896
10.5094545918018	16.4213345217326
10.5207073555069	16.4115275097757
10.531960119212	16.4017204978187
10.5432128829171	16.3919134858617
10.5544656466221	16.3821064739047
10.5657184103272	16.3722994619478
10.5769711740323	16.3624924499908
10.5882239377373	16.3526854380338
10.5994767014424	16.3428784260768
10.6107294651475	16.3330714141199
10.6219822288526	16.3232644021629
10.6332349925576	16.3134573902059
10.6444877562627	16.3036503782489
10.6557405199678	16.293843366292
10.6669932836729	16.284036354335
10.6782460473779	16.274229342378
10.689498811083	16.264422330421
10.7007515747881	16.254615318464
10.7120043384932	16.2448083065071
10.7232571021982	16.2350012945501
10.7345098659033	16.2251942825931
10.7457626296084	16.2153872706361
10.7570153933134	16.2055802586792
10.7682681570185	16.1957732467222
10.7795209207236	16.1859662347652
10.7907736844287	16.1761592228082
10.8020264481337	16.1663522108513
10.8132792118388	16.1565451988943
10.8245319755439	16.1467381869373
10.835784739249	16.1369311749803
10.847037502954	16.1271241630233
10.8582902666591	16.1173171510664
10.8695430303642	16.1075101391094
10.8807957940693	16.0977031271524
10.8920485577743	16.0878961151954
10.9033013214794	16.0780891032385
10.9145540851845	16.0682820912815
10.9258068488896	16.0584750793245
10.9370596125946	16.0486680673675
10.9483123762997	16.0388610554106
10.9595651400048	16.0290540434536
10.9708179037098	16.0192470314966
10.9820706674149	16.0094400195396
10.99332343112	15.9996330075827
11.0045761948251	15.9898259956257
11.0158289585301	15.9800189836687
11.0270817222352	15.9702119717117
11.0383344859403	15.9604049597547
11.0495872496454	15.9505979477978
11.0608400133504	15.9407909358408
11.0720927770555	15.9309839238838
11.0833455407606	15.9211769119268
11.0945983044657	15.9113698999699
11.1058510681707	15.9015628880129
11.1171038318758	15.8917558760559
11.1283565955809	15.8819488640989
11.139609359286	15.872141852142
11.150862122991	15.862334840185
11.1621148866961	15.852527828228
11.1733676504012	15.842720816271
11.1846204141062	15.8329138043141
11.1958731778113	15.8231067923571
11.2071259415164	15.8132997804001
11.2183787052215	15.8034927684431
11.2296314689265	15.7936857564861
11.2408842326316	15.7838787445292
11.2521369963367	15.7740717325722
11.2633897600418	15.7642647206152
11.2746425237468	15.7544577086582
11.2858952874519	15.7446506967013
11.297148051157	15.7348436847443
11.3084008148621	15.7250366727873
11.3196535785671	15.7152296608303
11.3309063422722	15.7054226488734
11.3421591059773	15.6956156369164
11.3534118696823	15.6858086249594
11.3555357879272	15.6839575871016
11.3646646333874	15.6760016130024
11.3759173970925	15.6661946010455
11.3871701607976	15.6563875890885
11.3984229245026	15.6465805771315
11.4096756882077	15.6367735651745
11.4209284519128	15.6269665532175
11.4321812156179	15.6171595412606
11.4434339793229	15.6073525293036
11.454686743028	15.5975455173466
11.4659395067331	15.5877385053896
11.4771922704382	15.5779314934327
11.4884450341432	15.5681244814757
11.4996977978483	15.5583174695187
11.5109505615534	15.5485104575617
11.5222033252585	15.5387034456048
11.5334560889635	15.5288964336478
11.5447088526686	15.5190894216908
11.5559616163737	15.5092824097338
11.5672143800787	15.4994753977769
11.5784671437838	15.4896683858199
11.5897199074889	15.4798613738629
11.600972671194	15.4700543619059
11.612225434899	15.4602473499489
11.6234781986041	15.450440337992
11.6347309623092	15.440633326035
11.6459837260143	15.430826314078
11.6572364897193	15.421019302121
11.6684892534244	15.4112122901641
11.6797420171295	15.4014052782071
11.6909947808346	15.3915982662501
11.7022475445396	15.3817912542931
11.7135003082447	15.3719842423362
11.7247530719498	15.3621772303792
11.7360058356548	15.3523702184222
11.7472585993599	15.3425632064652
11.758511363065	15.3327561945082
11.7697641267701	15.3229491825513
11.7810168904751	15.3131421705943
11.7922696541802	15.3033351586373
11.8035224178853	15.2935281466803
11.8147751815904	15.2837211347234
11.8260279452954	15.2739141227664
11.8372807090005	15.2641071108094
11.8485334727056	15.2543000988524
11.8597862364107	15.2444930868955
11.8710390001157	15.2346860749385
11.8822917638208	15.2248790629815
11.8935445275259	15.2150720510245
11.904797291231	15.2052650390676
11.916050054936	15.1954580271106
11.9273028186411	15.1856510151536
11.9385555823462	15.1758440031966
11.9498083460512	15.1660369912396
11.9610611097563	15.1562299792827
11.9723138734614	15.1464229673257
11.9835666371665	15.1366159553687
11.9859783957175	15.134514058842
11.9948194008715	15.1268089434117
12.0060721645766	15.1170019314548
12.0173249282817	15.1071949194978
12.0285776919868	15.0973879075408
12.0398304556918	15.0875808955838
12.0510832193969	15.0777738836269
12.062335983102	15.0679668716699
12.0735887468071	15.0581598597129
12.0848415105121	15.0483528477559
12.0960942742172	15.038545835799
12.1073470379223	15.028738823842
12.1185998016274	15.018931811885
12.1298525653324	15.009124799928
12.1411053290375	14.999317787971
12.1523580927426	14.9895107760141
12.1636108564476	14.9797037640571
12.1748636201527	14.9698967521001
12.1861163838578	14.9600897401431
12.1973691475629	14.9502827281862
12.2086219112679	14.9404757162292
12.219874674973	14.9306687042722
12.2311274386781	14.9208616923152
12.2423802023832	14.9110546803583
12.2536329660882	14.9012476684013
12.2648857297933	14.8914406564443
12.2761384934984	14.8816336444873
12.2873912572035	14.8718266325304
12.2986440209085	14.8620196205734


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-3.tsv <==
1.04588031583495	17.8660970195542
1.04843852904358	17.8639346960716
1.08900345315821	17.8296386336719
1.10234901253362	17.8183519211554
1.16476151204559	17.765544505567
1.17704367241469	17.7551479846306
1.20371164151711	17.7325691118154
1.22442648459514	17.7150256843378
1.23986191411129	17.7019506319431
1.25753091570937	17.6869806628352
1.32663001170916	17.6284070666007
1.35896309285699	17.600982833123
1.40448246366356	17.56235666871
1.41432789456439	17.5539994684902
1.41971000052476	17.549430511894
1.42030157220623	17.5489282995877
1.45193055696207	17.5220719405086
1.47034379639593	17.5064325693106
1.52454124248414	17.460380147127
1.70378852035291	17.3078626906266
1.71331658434755	17.2997465192104
1.74600086093733	17.2718986060784
1.75544534076722	17.2638496634449
1.76787493742195	17.2532553361778
1.7991790202091	17.2265665752935
1.84543645020513	17.1871112249226
1.8758157263742	17.1611875585271
1.89045943116827	17.1486882992098
1.94510087710573	17.1020297323464
1.94904053213815	17.0986644918706
1.98639985691384	17.0667445750404
2.03547095576379	17.0247969033546
2.03758350438933	17.0229904836506
2.06676902606584	16.9980296653647
2.07586405117269	16.9902494364244
2.08384267053953	16.9834235425125
2.08436175939876	16.982979427911
2.13238611704002	16.9418797851812
2.15331346485077	16.9239627746302
2.19450340709853	16.888685091023
2.26861126069056	16.8251716813794
2.36846277030842	16.7395080073299
2.37069189684688	16.7375944768974
2.43346328533576	16.6836897291998
2.48498995350028	16.6394118567134
2.48980053377256	16.6352766735026
2.53416393132153	16.5971308894344
2.54291453616263	16.5896043693999
2.58961007449506	16.5494278954029
2.59937703059744	16.5410217191506
2.627230637135	16.5170435598463
2.64196504200893	16.504356099431
2.69045855732969	16.4625840645679
2.71603056025985	16.4405469908464
2.73467002020231	16.4244800115719
2.84393405299523	16.3302256896676
2.99656284850467	16.1983630810309
2.99994794857883	16.1954358958846
3.05549530660774	16.1473861975004
3.12601070772654	16.0863441727644
3.13070736285141	16.0822767147876
3.16242159270635	16.0548053479781
3.18113264078129	16.0385928037394
3.18363366376419	16.0364254782375
3.21794403173248	16.0066866062879
3.23702193646561	15.9901455155977
3.2428923682806	15.9850549470959
3.30801877788233	15.928557091388
3.34018532652548	15.9006365440509
3.38878063637608	15.8584361217516
3.42321046105721	15.8285227180615
3.45751248272107	15.7987085056624
3.46618476288209	15.7911689663255
3.50428287974533	15.7580381289977
3.5679963804065	15.7025990753959
3.59512347231103	15.6789825843224
3.62277215465804	15.6549043924209
3.73165067895172	15.5600114985763
3.75985027002471	15.5354147661087
3.79067860374527	15.5085160014534
3.8032922375928	15.497507425227
3.83271288604209	15.4718242758915
3.86559333497937	15.4431105531071
3.88889955977193	15.4227511946353
3.95309498804116	15.3666444849891
4.02760805680352	15.3014682397351
4.14558547950442	15.1981598263377
4.35330815986934	15.0159250363855
4.38233341686129	14.9904267183886
4.38534211364782	14.9877831328028
4.39092683804011	14.9828758846513
4.51657808417448	14.8723844751296
4.54827278262617	14.8444887195286
4.57624890955697	14.8198574502769
4.67634309899942	14.7316663359967
4.72193941332788	14.6914589652934
4.73454989535579	14.6803352126523
4.75787514223049	14.6597557245852
4.88375054484681	14.5486037711234
5.09568351151928	14.3611017063552
5.09969851495092	14.3575451990499
5.26165269841656	14.2139510574239
5.3814352395668	14.1075790754027
5.3907908255171	14.0992648837095
5.68407606981942	13.8381831451042
5.70383223223247	13.8205654350262
5.72107411785747	13.8051866739177
5.73612423061023	13.7917604271581
6.05133962519706	13.510038130558
6.37245170383275	13.2220316579541
6.40607870576013	13.1918124346985
6.57796642719037	13.0371693865874
6.65075030607494	12.9715996884584
6.9015470708696	12.7452617512655
7.09873666337283	12.5668690246642
7.20385520036718	12.4716150971915
7.51560964037824	12.1884818127065
7.62027333422623	12.0932146830708
8.51885103791161	11.270953171496
9.33595206967267	10.5165538324578
9.59774540970635	10.2735201364127
9.68051507848568	10.1965485854082
11.3555357879272	8.62537581262018
11.9859783957175	8.02751198563651
12.2986440209085	7.72971920901128


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-4.tsv <==
1.04588031583495	31.4719661355455
1.04843852904358	31.4696693895617
1.08900345315821	31.4332591426044
1.10234901253362	31.4212840034021
1.16476151204559	31.3653038988717
1.17704367241469	31.3542921157231
1.20371164151711	31.3303876358775
1.22442648459514	31.3118242510062
1.23986191411129	31.2979947231941
1.25753091570937	31.2821669052904
1.32663001170916	31.2202979723033
1.35896309285699	31.1913643328649
1.40448246366356	31.1506483862242
1.41432789456439	31.1418446007348
1.41971000052476	31.1370323281699
1.42030157220623	31.136503407022
1.45193055696207	31.1082291617772
1.47034379639593	31.0917735092056
1.52454124248414	31.0433575828562
1.70378852035291	30.8834397579649
1.71331658434755	30.874948127072
1.74600086093733	30.8458260193768
1.75544534076722	30.8374128502933
1.76787493742195	30.8263418860447
1.7991790202091	30.798466359925
1.84543645020513	30.7572931321156
1.8758157263742	30.7302644869825
1.89045943116827	30.7172391744214
1.94510087710573	30.6686554829917
1.94904053213815	30.6651537448262
1.98639985691384	30.6319548420699
2.03547095576379	30.5883695965496
2.03758350438933	30.5864937582459
2.06676902606584	30.5605830275411
2.07586405117269	30.5525102585317
2.08384267053953	30.5454290950165
2.08436175939876	30.5449684166652
2.13238611704002	30.5023596546054
2.15331346485077	30.4837994484322
2.19450340709853	30.4472813907054
2.26861126069056	30.3816218033269
2.36846277030842	30.293240242906
2.37069189684688	30.2912683152965
2.43346328533576	30.2357599848205
2.48498995350028	30.1902247831081
2.48980053377256	30.1859749296316
2.53416393132153	30.1467935109578
2.54291453616263	30.1390673715468
2.58961007449506	30.0978516267492
2.59937703059744	30.0892336020514
2.627230637135	30.0646617945177
2.64196504200893	30.0516665891338
2.69045855732969	30.0089124583275
2.71603056025985	29.9863764929143
2.73467002020231	29.9699541368898
2.84393405299523	29.8737568143533
2.99656284850467	29.739581236857
2.99994794857883	29.7366080551649
3.05549530660774	29.6878364537076
3.12601070772654	29.6259672719083
3.13070736285141	29.6218482693542
3.16242159270635	29.5940404461718
3.18113264078129	29.5776388740907
3.18363366376419	29.575446815011
3.21794403173248	29.5453813228538
3.23702193646561	29.5286688511773
3.2428923682806	29.523527018731
3.30801877788233	29.4665068988697
3.34018532652548	29.4383598462064
3.38878063637608	29.3958566708388
3.42321046105721	29.3657574925224
3.45751248272107	29.3357818887622
3.46618476288209	29.3282052917502
3.50428287974533	29.2949295648937
3.5679963804065	29.239313400563
3.59512347231103	29.2156462692948
3.62277215465804	29.1915316855407
3.73165067895172	29.0966448919074
3.75985027002471	29.0720885924473
3.79067860374527	29.0452523200335
3.8032922375928	29.0342748204468
3.83271288604209	29.0086765852822
3.86559333497937	28.9800783508746
3.88889955977193	28.9598140134787
3.95309498804116	28.904025485809
4.02760805680352	28.8393224275504
4.14558547950442	28.7369914042005
4.35330815986934	28.5571571303269
4.38233341686129	28.5320632471838
4.38534211364782	28.5294625521406
4.39092683804011	28.5246353989793
4.51657808417448	28.4161115860107
4.54827278262617	28.3887621956485
4.57624890955697	28.3646299400433
4.67634309899942	28.2783528190679
4.72193941332788	28.2390839630357
4.73454989535579	28.2282271336131
4.75787514223049	28.2081497695513
4.88375054484681	28.0998957866757
5.09568351151928	27.9179900876788
5.09969851495092	27.9145482810243
5.26165269841656	27.7758497067704
5.3814352395668	27.6734358573131
5.3907908255171	27.6654428829298
5.68407606981942	27.4153165355818
5.70383223223247	27.398498452625
5.72107411785747	27.3838239072007
5.73612423061023	27.3710171965129
6.05133962519706	27.1033062650177
6.37245170383275	26.8316013498689
6.40607870576013	26.8032073437664
6.57796642719037	26.6582431160997
6.65075030607494	26.596947558865
6.9015470708696	26.3861365545933
7.09873666337283	26.2208198170745
7.20385520036718	26.1328478675586
7.51560964037824	25.8725805082621
7.62027333422623	25.7854145709766
8.51885103791161	25.0414186696561
9.33595206967267	24.3715777422919
9.59774540970635	24.1582950198541
9.68051507848568	24.0909956783617
11.3555357879272	22.742539361583
11.9859783957175	22.2415161320476
12.2986440209085	21.9943200321355


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-5.tsv <==
3.18113264078129	30.3511243202179
2.69045855732969	22.0205262124679
3.12601070772654	31.8499742085681
2.54291453616263	25.4493769210047
1.08900345315821	22.6663645451782
1.41971000052476	26.2527375736887
1.16476151204559	26.2387962850379
1.94510087710573	26.4924502705487
2.71603056025985	26.6275906847111
3.38878063637608	24.7995633376549
1.40448246366356	24.3545721670416
2.08384267053953	26.0436951455445
5.68407606981942	26.8057601289688
1.22442648459514	27.4087984791557
1.94904053213815	25.2710424324942
4.14558547950442	31.8096253916446
2.13238611704002	25.3970046634319
5.3814352395668	28.9305638736805
5.70383223223247	28.3478120599924
3.50428287974533	26.1708908251317
1.25753091570937	26.1720587343047
1.89045943116827	26.3807655369508
3.59512347231103	26.5969040724595
4.51657808417448	24.7445340981676
1.41432789456439	24.3265751536605
2.06676902606584	25.9716839191709
2.08436175939876	26.7383801879614
2.03758350438933	27.3446226733567
2.26861126069056	25.237088327073
1.45193055696207	25.2500140807766


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-6.tsv <==
2.03547095576379	14.9702594460859
7.09873666337283	20.5498794527384
3.8032922375928	17.5308320309088
3.95309498804116	17.1258273844392
1.74600086093733	14.9589093867399
4.38534211364782	15.1897346943701
4.75787514223049	17.2389288841375
2.59937703059744	16.2497423087198
3.46618476288209	19.5761293575551
7.20385520036718	21.7075534810706
1.71331658434755	17.7981050652342
3.2428923682806	18.2172070387008
2.53416393132153	20.4826669512181
3.62277215465804	15.7043610864621
4.67634309899942	16.1443488726785
2.99994794857883	17.3497394641842


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-7.tsv <==
2.99656284850467	20.2865095279375
7.20385520036718	21.7075534810706


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-8.tsv <==
3.16242159270635	21.7680364815988
5.26165269841656	20.0823600659757
9.68051507848568	18.5339872523783
4.35330815986934	19.687268930355
6.65075030607494	18.7916042740889
9.33595206967267	18.1312374869456
6.9015470708696	23.3364667611894
4.57624890955697	17.9243754232217
6.37245170383275	23.5230778827117
5.73612423061023	19.6687258306603
2.627230637135	14.0156194207844
11.3555357879272	20.9092789961318
11.9859783957175	16.7832459737719
3.13070736285141	12.2352785646171


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-9.tsv <==
2.07	14.895
1.212 	26.132
2.468 	23.518
2.174 	22.959
3.42321046105721	21.9946521190509
1.7991790202091	26.3506249837131
2.15331346485077	25.0953719574541
1.32663001170916	26.470596523963
3.34018532652548	21.5576018244001
3.83271288604209	22.180146533128
1.10234901253362	31.8247956891829
7.51560964037824	14.465031414256
2.43346328533576	23.5933282222838
2.58961007449506	27.3913718403939
4.54827278262617	20.0495202677809
5.09568351151928	22.6223954886056
9.59774540970635	17.6669556575933
3.23702193646561	19.6445623658183
1.23986191411129	25.317945328682
3.05549530660774	19.9266110251024
6.40607870576013	14.5520630584757
3.30801877788233	27.8727178497323
1.47034379639593	29.8770628404402
1.8758157263742	25.2525169036632
1.52454124248414	24.7408780954443
2.36846277030842	22.0896233768133
3.75985027002471	27.0999280308328
2.19450340709853	26.7528617487619
3.88889955977193	20.2205651749125
1.75544534076722	26.5957348820533
5.72107411785747	17.1904455980051
2.07586405117269	25.9645090029958
3.5679963804065	17.7103085847707
4.73454989535579	18.4630803407637
1.76787493742195	22.2706743585985
4.39092683804011	18.5846273047731
4.38233341686129	17.2561897318999
2.84393405299523	26.4494576831286
5.3907908255171	23.1116793259269
1.04588031583495	22.6273102269496
8.51885103791161	19.6719212519706
1.84543645020513	30.1393404886758
3.86559333497937	27.5808268768055
4.72193941332788	19.4304859718055
3.18363366376419	22.6891621318856
1.42030157220623	24.3536675276313
4.02760805680352	22.8146162822168
1.17704367241469	26.2069936846003
6.57796642719037	14.1013090050551
2.64196504200893	23.005099975616
2.48498995350028	23.8806670473714
4.88375054484681	14.5929239470967
2.73467002020231	21.6861104196192
3.21794403173248	17.1171283864727
1.70378852035291	28.4191498858077
7.62027333422623	14.6991080757668
2.37069189684688	25.9453719415959
2.48980053377256	20.2344678876577
1.98639985691384	25.030013113932
3.79067860374527	26.9588617887495
6.05133962519706	21.9446121756708
3.45751248272107	18.7823801812823
1.04843852904358	26.2402807852714
12.2986440209085	17.893242752303
3.73165067895172	20.4391881222334
1.20371164151711	25.4339868273519


==> tiks/ROM-signal/TimeEval-1050bestcombo-1.tsv <==
0	279.15
5	279.151040973964
10	279.150614004886
15	279.149848821016
20	279.150172133551
25	279.149996335426
30	279.148977772962
35	279.146809531865
40	279.143554679815
45	279.140538806462
50	279.140231606589
55	279.145840597788
60	279.160801920925
65	279.188317980643
70	279.23094810242
75	279.290399291203
80	279.367530165246
85	279.462460363811
90	279.57470202655
95	279.703297181021
100	279.846976638803
105	280.004328967139
110	280.173960049673
115	280.354627580344
120	280.545339686337
125	280.745409178102
130	280.954465011747
135	281.172416207034
140	281.3993751889
145	281.635558668681
150	281.881180470017
155	282.13634675071
160	282.400974533414
165	282.674740050623
170	282.95706742577
175	283.247158664696
180	283.544054008005
185	283.846721389161
190	284.154161015589
195	284.465507202708
200	284.780107647572
205	285.097566848889
210	285.417772846725
215	285.740830964983
220	286.067024183422
225	286.396752362313
230	286.730448484988
235	287.068489427904
240	287.411117521224
245	287.758385110898
250	288.110127763484
255	288.465970526062
260	288.825367497737
265	289.187662577794
270	289.552163441685
275	289.918226446667
280	290.285325602034
285	290.653112586945
290	291.021448786742
295	291.390405847249
300	291.760238230909
305	292.131332159471
310	292.504139460368
315	292.879101662562
320	293.256577398615
325	293.636784532546
330	294.019764138988
335	294.405368701037
340	294.793277913676
345	295.183040026937
350	295.574131751336
355	295.966028196802
360	296.358271909902
365	296.750531322372
370	297.142641508748
375	297.53462129483
380	297.926664647643
385	298.319107992567
390	298.712377788107
395	299.106925915472
400	299.503162138731
405	299.901393306593
410	300.301777783317
415	300.704301642473
420	301.108779618509
425	301.514878221131
430	301.922161947691
435	302.330152557573
440	302.738392376576
445	303.146503350047
450	303.554233941622
455	303.961487284354
460	304.368326615012
465	304.774957369575
470	305.18168866962
475	305.588879705627
480	305.996879024048
485	306.405965273861
490	306.816297829952
495	307.227884248005
500	307.640569189021
505	308.054046157009
510	308.467889791099
515	308.881603890738
520	309.294678003444
525	309.706644386987
530	310.117127521895
535	310.525879164159
540	310.932794116127
545	311.337904764485
550	311.741355454573
555	312.14336081393
560	312.54415266603
565	312.943925731244
570	313.342788497668
575	313.740726117423
580	314.137580950797
585	314.53305344476
590	314.926722921
595	315.318084593499
600	315.706597926524
605	316.091739074185
610	316.473049705617
615	316.850176619865
620	317.222896157552
625	317.591118797868
630	317.954875070165
635	318.314285331147
640	318.66951713823
645	319.020738859063
650	319.36806796924
655	319.711530917494
660	320.051039853924
665	320.386384663496
670	320.717241092592
675	321.043197306554
680	321.363794332581
685	321.678572624818
690	321.987123533903
695	322.289132434493
700	322.584364465201
705	322.872737056607
710	323.154339868292
715	323.429352547132
720	323.697990570475
725	323.960518709102
730	324.217193550707
735	324.468206329601
740	324.713666609079
745	324.953591730583
750	325.187910325851
755	325.416472036345
760	325.639062369123
765	325.85544436573
770	326.065465312117
775	326.268977766055
780	326.465905103323
785	326.656297900752
790	326.840359491937
795	327.018405636875
800	327.19083525342
805	327.358100607125
810	327.520673356278
815	327.679009085876
820	327.833510271694
825	327.984498321081
830	328.13220146371
835	328.27675925683
840	328.418241405734
845	328.556677552392
850	328.692093628877
855	328.824549801917
860	328.954174534369
865	329.081189726581
870	329.205922969907
875	329.328805173056
880	329.45035411777
885	329.571146232684
890	329.691779704124
895	329.812837311963
900	329.934860113688
905	330.058305759209
910	330.183519834356
915	330.31079204446
920	330.440243543092
925	330.571910760414
930	330.705789645524
935	330.841869732915
940	330.980163254302
945	331.120764116463
950	331.263800909313
955	331.40948265466
960	331.558072744319
965	331.709863973496
970	331.865179105584
975	332.02434220874
980	332.187600530863
985	332.355106244974
990	332.526921435838
995	332.702982989782
1000	332.883095404519
1005	333.066958364901
1010	333.254200911093
1015	333.44441230084
1020	333.637176108542
1025	333.832101705488
1030	334.028848191143
1035	334.227137500539
1040	334.426755022807
1045	334.627539459597
1050	334.829358536821
1055	335.032081228399
1060	335.23554761898
1065	335.439540251148
1070	335.643761878987
1075	335.847823697038
1080	336.051245409558
1085	336.253466100974
1090	336.453868716791
1095	336.651811443982
1100	336.846662176136
1105	337.037834677568
1110	337.224809361513
1115	337.407159886265
1120	337.584553294912
1125	337.756755628158
1130	337.923639800697
1135	338.085068101332
1140	338.240989308226
1145	338.391330663245
1150	338.536219876728
1155	338.675427447831
1160	338.808866077394
1165	338.936449519239
1170	339.058055802494
1175	339.173483889184
1180	339.28256139685
1185	339.385129205545
1190	339.481096587116
1195	339.570490847383
1200	339.653452969653
1205	339.73033207129
1210	339.801596324192
1215	339.867679781458
1220	339.929099404029
1225	339.98650026974
1230	340.040574204135
1235	340.09193921735
1240	340.141107862277
1245	340.188516099704
1250	340.234554576725
1255	340.279595320335
1260	340.324007956185
1265	340.368162974982
1270	340.412438901082
1275	340.457233514232
1280	340.503010256649
1285	340.550285848179
1290	340.59962626225
1295	340.651629134826
1300	340.706912449799
1305	340.766137000189
1310	340.829838901911
1315	340.898385388283
1320	340.972022677748
1325	341.050875829417
1330	341.134949619899
1335	341.224202488712
1340	341.318496713245
1345	341.417622510688
1350	341.521304833557
1355	341.629233764083
1360	341.741097088953
1365	341.856598142568
1370	341.975458441716
1375	342.09740988753
1380	342.22218021933
1385	342.34947515873
1390	342.478961782988
1395	342.610235544986
1400	342.742806081033


==> tiks/ROM-signal/TimeEval-1050bestcombo-2.tsv <==
0	279.15
5	279.485066589428
10	281.054597326993
15	282.823465723716
20	284.449511765412
25	285.918835478641
30	287.277317437157
35	288.490650674134
40	289.542697587455
45	290.435489691721
50	291.183576472697
55	291.810331351811
60	292.345344452182
65	292.821851317464
70	293.273707420559
75	293.731963269864
80	294.221522098327
85	294.758475434687
90	295.348567298025
95	295.987015668414
100	296.659706365738
105	297.345591473702
110	298.019961229604
115	298.658127992127
120	299.239009421909
125	299.748118551239
130	300.179561760017
135	300.536801042164
140	300.832112378877
145	301.084848116042
150	301.318771814296
155	301.55884322572
160	301.827899115132
165	302.143679157077
170	302.516586422424
175	302.948476679596
180	303.43262661716
185	303.954874484026
190	304.495766941141
195	305.033397720527
200	305.546526610338
205	306.017546489974
210	306.434912743158
215	306.794675428435
220	307.100885799946
225	307.36487996242
230	307.603109292712
235	307.834677809278
240	308.078750031586
245	308.352066996202
250	308.666753182866
255	309.028736601848
260	309.437072647542
265	309.884261581283
270	310.357464973251
275	310.840417314951
280	311.315764097208
285	311.767509080808
290	312.183232014998
295	312.55577155959
300	312.884144323266
305	313.173589303182
310	313.434749201924
315	313.682117039106
320	313.931976840793
325	314.200130088707
330	314.499722864348
335	314.839471280301
340	315.222519369373
345	315.646079376509
350	316.101893217448
355	316.577445634743
360	317.057751601707
365	317.527461570206
370	317.972987929314
375	318.384350675426
380	318.756492362739
385	319.089885488571
390	319.390357497295
395	319.668173310045
400	319.936511712994
405	320.209558274341
410	320.500487550983
415	320.819610115202
420	321.172943816363
425	321.561394723437
430	321.980659781483
435	322.42185102907
440	322.872753681425
445	323.319533873291
450	323.74865208893
455	324.148712033226
460	324.511983762641
465	324.835392068269
470	325.120835984334
475	325.374804895331
480	325.607357565515
485	325.830616382033
490	326.056995744461
495	326.297413945691
500	326.559738589885
505	326.847677354485
510	327.160262118981
515	327.49199463351
520	327.83362739996
525	328.173468361843
530	328.499015190522
535	328.798690402713
540	329.063424751929
545	329.287866512648
550	329.471051933083
555	329.616449761974
560	329.731387714294
565	329.82594793091
570	329.911498755699
575	329.999069075574
580	330.097794597959
585	330.213652238779
590	330.348655022841
595	330.500612866836
600	330.663492412437
605	330.828317854562
610	330.984482366832
615	331.121279781813
620	331.229437710096
625	331.302435271784
630	331.337418226116
635	331.335591249365
640	331.302039653235
645	331.245014833115
650	331.174790785403
655	331.10225567412
660	331.037438291792
665	330.988176884787
670	330.959115460246
675	330.951165005189
680	330.961496853797
685	330.984065968526
690	331.010585262105
695	331.031811150534
700	331.038957634055
705	331.025037073299
710	330.985937756714
715	330.921089037703
720	330.833627649163
725	330.730027587751
730	330.619237985488
735	330.511479146505
740	330.416905111798
745	330.344348255002
750	330.300259819084
755	330.287926033509
760	330.307127904682
765	330.354308993099
770	330.423199395435
775	330.505831986796
780	330.593801541052
785	330.679575788947
790	330.75766391662
795	330.825466387963
800	330.883692137074
805	330.936300062501
810	330.989976942617
815	331.053230846955
820	331.135225505182
825	331.244526354723
830	331.387930189609
835	331.569539739238
840	331.790208414679
845	332.04744682118
850	332.335783310902
855	332.647540497502
860	332.973911447819
865	333.306162075385
870	333.636797500519
875	333.960532255741
880	334.274932101062
885	334.580631657044
890	334.881094648
895	335.181959905417
900	335.490073276451
905	335.812345861803
910	336.154600316692
915	336.520568296854
920	336.911186572894
925	337.324286159916
930	337.754722246111
935	338.194922705435
940	338.635780069995
945	339.067751035157
950	339.482006310069
955	339.871461798458
960	340.23154987061
965	340.56062611116
970	340.859959796525
975	341.133320069748
980	341.386220350971
985	341.624932734585
990	341.85541780235
995	342.082316625378
1000	342.308151126305
1005	342.532841000274
1010	342.753611162794
1015	342.965295095747
1020	343.160993251894
1025	343.332986974159
1030	343.473780963509
1035	343.577120975342
1040	343.638847885183
1045	343.657469780402
1050	343.634374833041
1055	343.573661330728
1060	343.481609162983
1065	343.365872457887
1070	343.23450434458
1075	343.094953453049
1080	342.953169499127
1085	342.812946929232
1090	342.675604652667
1095	342.540036748226
1100	342.403144643798
1105	342.260697138241
1110	342.109449260383
1115	341.950914645283
1120	341.782478213355
1125	341.59844686592
1130	341.390528529326
1135	341.1695643117
1140	340.922854233234
1145	340.683504531948
1150	340.460070876719
1155	340.277571632945
1160	340.105682211527
1165	339.957267857285
1170	339.847319994129
1175	339.780006019324
1180	339.751839711135
1185	339.758799263125
1190	339.805335702857
1195	339.890496327504
1200	339.972478513252
1205	340.04858276748
1210	340.136070266448
1215	340.242668498731
1220	340.368675521519
1225	340.515374905844
1230	340.687154639437
1235	340.889325665374
1240	341.12646413504
1245	341.401331549509
1250	341.714169220764
1255	342.062522896488
1260	342.441372850342
1265	342.843491323231
1270	343.260086517921
1275	343.681673272049
1280	344.099027435902
1285	344.504075013829
1290	344.89059755304
1295	345.254656697593
1300	345.594687221925
1305	345.911262271104
1310	346.206563425283
1315	346.483643228064
1320	346.745585636009
1325	346.994693289983
1330	347.231816502912
1335	347.455924053168
1340	347.66397743848
1345	347.85112978413
1350	348.011223430373
1355	348.137512884332
1360	348.223516015177
1365	348.263870163817
1370	348.255075414775
1375	348.196021500836
1380	348.088227894593
1385	347.935767868357
1390	347.745562314516
1395	347.532680046843
1400	347.306633790073


==> tiks/ROM-signal/TimeEval-1050bestcombo-3.tsv <==
0	279.15
5	279.176028129461
10	279.198182148485
15	279.206083505458
20	279.205392476691
25	279.200448765118
30	279.194849170878
35	279.191707949729
40	279.193752227077
45	279.2033342366
50	279.222407027654
55	279.252492660909
60	279.294662311811
65	279.349541065844
70	279.417344054005
75	279.497944217132
80	279.590965833842
85	279.695892990755
90	279.812179375729
95	279.939345607097
100	280.077052574233
105	280.225143201884
110	280.383649675693
115	280.552767615523
120	280.732802437437
125	280.924096036542
130	281.12694396377
135	281.341514433117
140	281.567780591119
145	281.805476207353
150	282.054082100791
155	282.312846333387
160	282.580836066505
165	282.85701394474
170	283.140327999677
175	283.429802161739
180	283.72461483581
185	284.024155372148
190	284.328051964251
195	284.636168701639
200	284.948573496979
205	285.265481970656
210	285.587184950627
215	285.913968994713
220	286.246040198417
225	286.583461346545
230	286.926111000551
235	287.273670316405
240	287.625639485277
245	287.981381256385
250	288.340184857884
255	288.701340609003
260	289.064214197313
265	289.428310138608
270	289.793316066857
275	290.159122644999
280	290.525817394836
285	290.893654085472
290	291.263002173798
295	291.634283012332
300	292.007901050886
305	292.384178944961
310	292.763305174027
315	293.145301317119
320	293.530013538336
325	293.917129373613
330	294.306217128807
335	294.696781800382
340	295.088329072222
345	295.480428041636
350	295.872763948406
355	296.265174054139
360	296.657662473917
365	297.050392696916
370	297.443659349989
375	297.837843211128
380	298.233355427856
385	298.630578221953
390	299.029809914968
395	299.431221716823
400	299.834832275609
405	300.240503557888
410	300.647958522378
415	301.056817784272
420	301.466649649091
425	301.877026046794
430	302.287576310616
435	302.698031419123
440	303.108253001126
445	303.518243703558
450	303.928138051798
455	304.338175384774
460	304.748658617677
465	305.159904323102
470	305.57219077488
475	305.98571099289
480	306.400537303869
485	306.816602436336
490	307.233699824946
495	307.651502950059
500	308.069600676749
505	308.487543210241
510	308.904891864416
515	309.32126554044
520	309.736377582528
525	310.150058276059
530	310.562260351272
535	310.973047135854
540	311.38256520872
545	311.791005353757
550	312.198557129479
555	312.605363285051
560	313.011480392642
565	313.41685131302
570	313.821293477621
575	314.224504650107
580	314.626085192925
585	315.025573378569
590	315.422488399491
595	315.816374755718
600	316.206841739
605	316.593592686181
610	316.976440300234
615	317.3553063396
620	317.730206079236
625	318.101219924579
630	318.468456227903
635	318.83201054598
640	319.191927124826
645	319.548168168573
650	319.900595397028
655	320.248966612811
660	320.59294773835
665	320.932138426797
670	321.26610732114
675	321.594431687712
680	321.916735684893
685	322.232721956761
690	322.542192411811
695	322.845055708751
700	323.141320852909
705	323.431078166813
710	323.714470542603
715	323.991659152164
720	324.262788541471
725	324.52795614854
730	324.787190690354
735	325.040442590633
740	325.287587823277
745	325.528444506188
750	325.762799650024
755	325.990441988185
760	326.211196032052
765	326.424952500311
770	326.631690995158
775	326.831492056045
780	327.024537275816
785	327.211097785435
790	327.391512914161
795	327.56616206737
800	327.735433717956
805	327.899695778925
810	328.059271439669
815	328.214423785709
820	328.365351249785
825	328.512194334178
830	328.655052359387
835	328.794007523427
840	328.929152549573
845	329.060617806122
850	329.188594016889
855	329.313347446096
860	329.43522556539
865	329.55465250717
870	329.672114913755
875	329.788139978882
880	329.903268444882
885	330.018025971909
890	330.132896544832
895	330.248301358642
900	330.364585907782
905	330.482016865629
910	330.600788937337
915	330.721040429883
920	330.842875051008
925	330.9663866222
930	331.091683078019
935	331.218906329745
940	331.348245215797
945	331.479939719978
950	331.614275778328
955	331.751571195366
960	331.892154339695
965	332.036338273584
970	332.184393666612
975	332.336524126053
980	332.492847355337
985	332.653384807776
990	332.818061317286
995	332.986714740589
1000	333.159114179523
1005	333.334984116327
1010	333.514030985437
1015	333.695968427443
1020	333.880537731005
1025	334.067520694084
1030	334.256743207279
1035	334.448069140297
1040	334.641385451837
1045	334.836580691677
1050	335.033520062218
1055	335.232020799553
1060	335.431831696522
1065	335.632620066864
1070	335.833968386963
1075	336.035381406505
1080	336.236302935023
1085	336.436140063725
1090	336.63429151692
1095	336.830176305474
1100	337.023258927327
1105	337.213067974197
1110	337.399206032121
1115	337.581350041336
1120	337.759242634254
1125	337.932676231539
1130	338.101472690151
1135	338.26546192698
1140	338.424463083653
1145	338.578271406507
1150	338.726653126394
1155	338.869349364454
1160	339.006088668799
1165	339.136606447796
1170	339.260668536212
1175	339.378095569731
1180	339.488784811339
1185	339.592726529347
1190	339.690012856417
1195	339.780838110328
1200	339.865490677454
1205	339.944337614926
1210	340.01780400693
1215	340.086349724024
1220	340.15044650979
1225	340.210558210888
1230	340.267126472055
1235	340.320563392233
1240	340.371251599177
1245	340.419551110238
1250	340.465811381278
1255	340.510386250824
1260	340.553649150336
1265	340.596005990892
1270	340.637903508395
1275	340.679831474357
1280	340.722317968456
1285	340.76591777851
1290	340.81119486547
1295	340.858700624527
1300	340.908950297072
1305	340.96240024478
1310	341.019428802906
1315	341.080323043842
1320	341.145273029776
1325	341.214374114877
1330	341.2876367318
1335	341.365002047645
1340	341.446361067839
1345	341.531574320203
1350	341.620489218525
1355	341.712952575767
1360	341.808816453834
1365	341.907936508332
1370	342.010163097348
1375	342.115326537023
1380	342.223218851958
1385	342.333575031671
1390	342.446057035691
1395	342.560243516896
1400	342.675627468671


==> tiks/ROM-signal/TimeEval-1050bestcombo-4.tsv <==
0	279.15
5	279.988818470293
10	281.609220992329
15	283.17521497087
20	284.675472205655
25	286.09215895027
30	287.40583493968
35	288.599695754585
40	289.662963446291
45	290.593164122888
50	291.397096172157
55	292.090430879515
60	292.696053537113
65	293.241411609214
70	293.755259487364
75	294.26425857419
80	294.78989840469
85	295.346150042889
90	295.938155818035
95	296.562114507428
100	297.206357487345
105	297.853450470291
110	298.483018389843
115	299.074896243277
120	299.612169385753
125	300.083688445825
130	300.485723424609
135	300.822546748228
140	301.105887359821
145	301.35335497473
150	301.586073024394
155	301.825861728793
160	302.092366357064
165	302.40052458244
170	302.758712840083
175	303.167813273073
180	303.621313941426
185	304.106412742593
190	304.605958824695
195	305.100952478026
200	305.573250980819
205	306.008103909777
210	306.396170339709
215	306.734747763049
220	307.028056849355
225	307.286560327766
230	307.525428706696
235	307.762381218526
240	308.01521171151
245	308.299346110953
250	308.625766911893
255	308.999583783624
260	309.419436296906
265	309.877797992604
270	310.362126296841
275	310.856686946
280	311.344790360982
285	311.811123399424
290	312.243850663307
295	312.636196223737
300	312.987293674648
305	313.302198293704
310	313.591074084026
315	313.867683319388
320	314.147400781367
325	314.445036514066
330	314.772772072928
335	315.13849413294
340	315.54474981932
345	315.988458974039
350	316.461412169328
355	316.951474140626
360	317.444315312047
365	317.925422569191
370	318.382104348318
375	318.805209476183
380	319.19032319143
385	319.538280748065
390	319.85493744129
395	320.150239300231
400	320.436735874057
405	320.727751961127
410	321.035478815472
415	321.369252093202
420	321.734253542742
425	322.130811080972
430	322.554386416447
435	322.996242660503
440	323.444689698061
445	323.886725505823
450	324.309838151372
455	324.703713348526
460	325.061608878929
465	325.381207325928
470	325.664834850734
475	325.919024826563
480	326.153497706439
485	326.379709317838
490	326.609177716531
495	326.851826246488
500	327.114574446972
505	327.400370460995
510	327.707794399424
515	328.031280835975
520	328.361921549724
525	328.68872882626
530	329.000176280638
535	329.285797111627
540	329.53761409487
545	329.75120210666
550	329.926238479576
555	330.066470862621
560	330.179115507419
565	330.273778957632
570	330.361061675727
575	330.451044289958
580	330.551870526616
585	330.668624265847
590	330.802654375434
595	330.951436464051
600	331.108984553012
605	331.266748479976
610	331.414865326396
615	331.543584703254
620	331.644665101232
625	331.71254481358
630	331.745125085259
635	331.744059975093
640	331.71451849866
645	331.664459548135
650	331.603528115398
655	331.541732989468
660	331.488094451388
665	331.449452075039
670	331.429597842738
675	331.428852255274
680	331.444137785001
685	331.469533761346
690	331.497229356444
695	331.518736130749
700	331.526186310352
705	331.513532520438
710	331.477480464107
715	331.418025581381
720	331.3385221595
725	331.245280248531
730	331.14675237916
735	331.052429026433
740	330.971601162379
745	330.912164900593
750	330.879635237975
755	330.876504731628
760	330.902033208355
765	330.952493332439
770	331.021832607812
775	331.102654109398
780	331.187374067308
785	331.2693905659
790	331.344097403435
795	331.409600524996
800	331.467037901447
805	331.520460877244
810	331.576297516435
815	331.642477353153
820	331.727343903027
825	331.838509883593
830	331.981816601213
835	332.160542791384
840	332.374971862937
845	332.622375218862
850	332.897410323969
855	333.192873717102
860	333.500699420386
865	333.813059194329
870	334.123407646245
875	334.427324208591
880	334.723034094634
885	335.011537062865
890	335.296329318912
895	335.582761937689
900	335.877130474387
905	336.18562774271
910	336.513309985347
915	336.863223526651
920	337.235815168412
925	337.628708594312
930	338.036876739647
935	338.453183843214
940	338.869218653904
945	339.276299405612
950	339.66650751011
955	340.033603814707
960	340.373699119518
965	340.685586770527
970	340.970694187487
975	341.232664945796
980	341.476635560688
985	341.708313925753
990	341.932993477072
995	342.154644970842
1000	342.375215431943
1005	342.594233321039
1010	342.808774730792
1015	343.013793764171
1020	343.20276847393
1025	343.368569164633
1030	343.504424783965
1035	343.604849952708
1040	343.666401722872
1045	343.688160363481
1050	343.671868582647
1055	343.621712684162
1060	343.54378007201
1065	343.445272952776
1070	343.333591664205
1075	343.215418211044
1080	343.0959291459
1085	342.97824734336
1090	342.863207421197
1095	342.749464554436
1100	342.633927560805
1105	342.512451272424
1110	342.380686789103
1115	342.23496635353
1120	342.073095356607
1125	341.894937904769
1130	341.702712370384
1135	341.500954995864
1140	341.296156877683
1145	341.096125730958
1150	340.909162214004
1155	340.743165962129
1160	340.60479544382
1165	340.498797245104
1170	340.427595762085
1175	340.391197082027
1180	340.387416301653
1185	340.412391904138
1190	340.461310491146
1195	340.529235826781
1200	340.611921958977
1205	340.706493162989
1210	340.811893158266
1215	340.929039618461
1220	341.060662552409
1225	341.210850532977
1230	341.384370484585
1235	341.585858898361
1240	341.819000446808
1245	342.0858115694
1250	342.386131578147
1255	342.717394378398
1260	343.074714195558
1265	343.451274344352
1270	343.838965339602
1275	344.22918359807
1280	344.61367963817
1285	344.98533827236
1290	345.338783733459
1295	345.670728444592
1300	345.980021445926
1305	346.267395862447
1310	346.534957920535
1315	346.785496686162
1320	347.021718707947
1325	347.245521650361
1330	347.457414535124
1335	347.656170432583
1340	347.838763555077
1345	348.00060156889
1350	348.136021425166
1355	348.238979165176
1360	348.303836373265
1365	348.326132188598
1370	348.303231978919
1375	348.234761539809
1380	348.122766356107
1385	347.971574528428
1390	347.787383735504
1395	347.577631070866
1400	347.350234332283


==> tiks/ROM-signal/TimeEval-1050sines-1.tsv <==
0	279.15
5	359.103181218563
10	362.720256981425
15	365.581776027189
20	367.331563591463
25	367.771049543038
30	366.883013011642
35	364.830454261908
40	361.931193413698
45	358.612058316231
50	355.349210431135
55	352.602914754571
60	350.755665504016
65	350.06197051146
70	350.616376184387
75	352.343732526154
80	355.01261762545
85	358.269688422509
90	361.689927703313
95	364.835689416111
100	367.31637403034
105	368.840621673352
110	369.254067171443
115	368.557782872304
120	366.905244284948
125	364.578611638521
130	361.947921081277
135	359.419043915305
140	357.377701422061
145	356.137235412324
150	355.897190910348
155	356.718172223183
160	358.516119995099
165	361.076451990088
170	364.085789812908
175	367.17662934673
180	369.978621662549
185	372.169333865045
190	373.517550483262
195	373.913313634153
200	373.380813480004
205	372.072655146472
210	370.246605550116
215	368.228307752649
220	366.365317727891
225	364.978920873462
230	364.320384016157
235	364.537580022622
240	365.656399489255
245	367.579259077089
250	370.100627213999
255	372.937147923297
260	375.767973498778
265	378.279581940119
270	380.208829396854
275	381.378331270067
280	381.719417461239
285	381.279696471005
290	380.214433308381
295	378.763192442728
300	377.215208334581
305	375.868448447432
310	374.988127364481
315	374.770416752118
320	375.316288421281
325	376.618950038622
330	378.566399329376
335	380.95850700255
340	383.536036405772
345	386.017394428899
350	388.137901032349
355	389.686094560888
360	390.532083423265
365	390.644132358513
370	390.091360309249
375	389.032385440261
380	387.691705652916
385	386.327279281846
390	385.193941874235
395	384.507805651322
400	384.416576851777
405	384.979832150816
410	386.161852459982
415	387.837828758156
420	389.812382799442
425	391.84764701705
430	393.696856498266
435	395.138695598006
440	396.007603486208
445	396.215872887867
450	395.764577746338
455	394.741963536587
460	393.309700601858
465	391.679087825217
470	390.080667171811
475	388.731581900886
480	387.805267541135
485	387.407677383808
490	387.563275699283
495	388.212624797519
500	389.221748451406
505	390.401806535817
510	391.536194083084
515	392.411177953786
520	392.845740288511
525	392.716464849691
530	391.974049272744
535	390.649241475087
540	388.847506308463
545	386.733314530435
550	384.5063875503
555	382.373328330545
560	380.518672038248
565	379.079421134011
570	378.126591129398
575	377.656267473846
580	377.591310412504
585	377.793338182173
590	378.083182290411
595	378.266842293959
600	378.163231710445
605	377.629799547732
610	376.582456306911
615	375.007074545578
620	372.961048497206
625	370.564810237892
630	367.984611007687
635	365.409087579215
640	363.022977310809
645	360.981707438718
650	359.390418834836
655	358.290320952041
660	357.654211669546
665	357.391686911122
670	357.363196762396
675	357.400870197834
680	357.333101458685
685	357.009394860888
690	356.321966463728
695	355.221095056321
700	353.722126648177
705	351.903233486482
710	349.894339275018
715	347.858861220085
720	345.97091325252
725	344.391226010725
730	343.245185849832
735	342.60606137721
740	342.485723664195
745	342.83408698908
750	343.547255852383
755	344.483137429857
760	345.482239159874
765	346.390663331503
770	347.082030775025
775	347.475249271984
780	347.545658729783
785	347.328043459384
790	346.911163724664
795	346.424658413722
800	346.020238768593
805	345.849880292685
810	346.044117912851
815	346.693505750236
820	347.835827738982
825	349.450809830807
830	351.463009799286
835	353.752400497552
840	356.171081264552
845	358.563701828296
850	360.788681410668
855	362.737220446629
860	364.347441702445
865	365.61170993581
870	366.576160733624
875	367.33257886817
880	368.003846638585
885	368.725080961019
890	369.623169163787
895	370.797616685151
900	372.305409773214
905	374.152006038568
910	376.289681899967
915	378.623415912174
920	381.023420411461
925	383.342501686238
930	385.435761588072
935	387.17984325413
940	388.489011332218
945	389.325827139383
950	389.704962002006
955	389.689674434713
960	389.381518327619
965	388.904802198673
970	388.388049795926
975	387.945118397392
980	387.658658169057
985	387.568243038186
990	387.664823578535
995	387.892244088215
1000	388.155559611496
1005	388.334927242185
1010	388.303065330409
1015	387.943783301366
1020	387.168950979666
1025	385.931515875412
1030	384.232753163728
1035	382.122762043363
1040	379.69418461982
1045	377.070082226554
1050	374.38772349151
1055	371.780603493864
1060	369.361245878058
1065	367.207209261526
1070	365.352246758459
1075	363.78382227838
1080	362.447276893436
1085	361.255993093032
1090	360.106058321182
1095	358.893301035893
1100	357.530250132805
1105	355.9605955346
1110	354.169097888876
1115	352.185553901722
1120	350.082275634074
1125	347.965465138654
1130	345.961728864552
1135	344.201657413215
1140	342.802800166569
1145	341.854435592002
1150	341.406268715193
1155	341.462617705253
1160	341.982864385297
1165	342.88805171982
1170	344.072642003926
1175	345.419725674307
1180	346.817494067003
1185	348.174626078428
1190	349.432409751125
1195	350.571898972011
1200	351.615122888362
1205	352.620218111115
1210	353.671219556665
1215	354.864001988307
1220	356.290404335373
1225	358.0228173564
1230	360.101438619088
1235	362.526009835689
1240	365.253207278513
1245	368.200049154478
1250	371.252829804387
1255	374.280310805415
1260	377.14930366869
1265	379.740451233592
1270	381.962000006771
1275	383.759653904368
1280	385.121167046355
1285	386.075087425737
1290	386.68389636267
1295	387.032581983658
1300	387.214326159519
1305	387.315383213185
1310	387.401329964667
1315	387.506657545802
1320	387.629187243257
1325	387.730096206649
1330	387.739534171055
1335	387.567014220812
1340	387.115082374268
1345	386.294308113119
1350	385.037455544378
1355	383.310817195686
1360	381.121100653283
1365	378.516893017582
1370	375.584498271814
1375	372.438738172551
1380	369.210015155018
1385	366.029455976618
1390	363.014214507105
1395	360.254975668595
1400	357.807376701239


==> tiks/ROM-signal/TimeEval-1050sines-2.tsv <==
0	279.15
5	279.485066589428
10	281.054597326993
15	282.823465723716
20	284.449511765412
25	285.918835478641
30	287.277317437157
35	288.490650674134
40	289.542697587455
45	290.435489691721
50	291.183576472697
55	291.810331351811
60	292.345344452182
65	292.821851317464
70	293.273707420559
75	293.731963269864
80	294.221522098327
85	294.758475434687
90	295.348567298025
95	295.987015668414
100	296.659706365738
105	297.345591473702
110	298.019961229604
115	298.658127992127
120	299.239009421909
125	299.748118551239
130	300.179561760017
135	300.536801042164
140	300.832112378877
145	301.084848116042
150	301.318771814296
155	301.55884322572
160	301.827899115132
165	302.143679157077
170	302.516586422424
175	302.948476679596
180	303.43262661716
185	303.954874484026
190	304.495766941141
195	305.033397720527
200	305.546526610338
205	306.017546489974
210	306.434912743158
215	306.794675428435
220	307.100885799946
225	307.36487996242
230	307.603109292712
235	307.834677809278
240	308.078750031586
245	308.352066996202
250	308.666753182866
255	309.028736601848
260	309.437072647542
265	309.884261581283
270	310.357464973251
275	310.840417314951
280	311.315764097208
285	311.767509080808
290	312.183232014998
295	312.55577155959
300	312.884144323266
305	313.173589303182
310	313.434749201924
315	313.682117039106
320	313.931976840793
325	314.200130088707
330	314.499722864348
335	314.839471280301
340	315.222519369373
345	315.646079376509
350	316.101893217448
355	316.577445634743
360	317.057751601707
365	317.527461570206
370	317.972987929314
375	318.384350675426
380	318.756492362739
385	319.089885488571
390	319.390357497295
395	319.668173310045
400	319.936511712994
405	320.209558274341
410	320.500487550983
415	320.819610115202
420	321.172943816363
425	321.561394723437
430	321.980659781483
435	322.42185102907
440	322.872753681425
445	323.319533873291
450	323.74865208893
455	324.148712033226
460	324.511983762641
465	324.835392068269
470	325.120835984334
475	325.374804895331
480	325.607357565515
485	325.830616382033
490	326.056995744461
495	326.297413945691
500	326.559738589885
505	326.847677354485
510	327.160262118981
515	327.49199463351
520	327.83362739996
525	328.173468361843
530	328.499015190522
535	328.798690402713
540	329.063424751929
545	329.287866512648
550	329.471051933083
555	329.616449761974
560	329.731387714294
565	329.82594793091
570	329.911498755699
575	329.999069075574
580	330.097794597959
585	330.213652238779
590	330.348655022841
595	330.500612866836
600	330.663492412437
605	330.828317854562
610	330.984482366832
615	331.121279781813
620	331.229437710096
625	331.302435271784
630	331.337418226116
635	331.335591249365
640	331.302039653235
645	331.245014833115
650	331.174790785403
655	331.10225567412
660	331.037438291792
665	330.988176884787
670	330.959115460246
675	330.951165005189
680	330.961496853797
685	330.984065968526
690	331.010585262105
695	331.031811150534
700	331.038957634055
705	331.025037073299
710	330.985937756714
715	330.921089037703
720	330.833627649163
725	330.730027587751
730	330.619237985488
735	330.511479146505
740	330.416905111798
745	330.344348255002
750	330.300259819084
755	330.287926033509
760	330.307127904682
765	330.354308993099
770	330.423199395435
775	330.505831986796
780	330.593801541052
785	330.679575788947
790	330.75766391662
795	330.825466387963
800	330.883692137074
805	330.936300062501
810	330.989976942617
815	331.053230846955
820	331.135225505182
825	331.244526354723
830	331.387930189609
835	331.569539739238
840	331.790208414679
845	332.04744682118
850	332.335783310902
855	332.647540497502
860	332.973911447819
865	333.306162075385
870	333.636797500519
875	333.960532255741
880	334.274932101062
885	334.580631657044
890	334.881094648
895	335.181959905417
900	335.490073276451
905	335.812345861803
910	336.154600316692
915	336.520568296854
920	336.911186572894
925	337.324286159916
930	337.754722246111
935	338.194922705435
940	338.635780069995
945	339.067751035157
950	339.482006310069
955	339.871461798458
960	340.23154987061
965	340.56062611116
970	340.859959796525
975	341.133320069748
980	341.386220350971
985	341.624932734585
990	341.85541780235
995	342.082316625378
1000	342.308151126305
1005	342.532841000274
1010	342.753611162794
1015	342.965295095747
1020	343.160993251894
1025	343.332986974159
1030	343.473780963509
1035	343.577120975342
1040	343.638847885183
1045	343.657469780402
1050	343.634374833041
1055	343.573661330728
1060	343.481609162983
1065	343.365872457887
1070	343.23450434458
1075	343.094953453049
1080	342.953169499127
1085	342.812946929232
1090	342.675604652667
1095	342.540036748226
1100	342.403144643798
1105	342.260697138241
1110	342.109449260383
1115	341.950914645283
1120	341.782478213355
1125	341.59844686592
1130	341.390528529326
1135	341.1695643117
1140	340.922854233234
1145	340.683504531948
1150	340.460070876719
1155	340.277571632945
1160	340.105682211527
1165	339.957267857285
1170	339.847319994129
1175	339.780006019324
1180	339.751839711135
1185	339.758799263125
1190	339.805335702857
1195	339.890496327504
1200	339.972478513252
1205	340.04858276748
1210	340.136070266448
1215	340.242668498731
1220	340.368675521519
1225	340.515374905844
1230	340.687154639437
1235	340.889325665374
1240	341.12646413504
1245	341.401331549509
1250	341.714169220764
1255	342.062522896488
1260	342.441372850342
1265	342.843491323231
1270	343.260086517921
1275	343.681673272049
1280	344.099027435902
1285	344.504075013829
1290	344.89059755304
1295	345.254656697593
1300	345.594687221925
1305	345.911262271104
1310	346.206563425283
1315	346.483643228064
1320	346.745585636009
1325	346.994693289983
1330	347.231816502912
1335	347.455924053168
1340	347.66397743848
1345	347.85112978413
1350	348.011223430373
1355	348.137512884332
1360	348.223516015177
1365	348.263870163817
1370	348.255075414775
1375	348.196021500836
1380	348.088227894593
1385	347.935767868357
1390	347.745562314516
1395	347.532680046843
1400	347.306633790073


==> tiks/ROM-signal/TimeEval-1050sines-3.tsv <==
0	279.15
5	280.248847551755
10	281.937730419761
15	283.562761177035
20	285.113803246217
25	286.577002207052
30	287.937766411949
35	289.183718087768
40	290.307222627729
45	291.307167394403
50	292.189768190296
55	292.968316468738
60	293.661924674909
65	294.29346117899
70	294.886972146856
75	295.464951545326
80	296.045834365582
85	296.642051028992
90	297.258898699163
95	297.89436976696
100	298.539945315202
105	299.182230160972
110	299.805193899817
115	300.392704144283
120	300.931003910894
125	301.410798774816
130	301.828678316296
135	302.187691757023
140	302.497015940362
145	302.770778465992
150	303.026212760616
155	303.281409796808
160	303.55298150261
165	303.85395739045
170	304.19219841451
175	304.569536391771
180	304.981744463293
185	305.419328537363
190	305.869017452839
195	306.315736023263
200	306.744782669094
205	307.14391005489
210	307.505025568251
215	307.825285403321
220	308.107443014796
225	308.35941737193
230	308.593154123159
235	308.822948653629
240	309.063471105479
245	309.327770364795
250	309.625532268112
255	309.961827701621
260	310.336514902875
265	310.744367452107
270	311.175898275412
275	311.618754537469
280	312.059481634047
285	312.485406872668
290	312.886380962101
295	313.256139287695
300	313.593101274847
305	313.90050666323
310	314.185880743259
315	314.459913476065
320	314.734917105981
325	315.023082568915
330	315.334779365071
335	315.677133703972
340	316.053077523256
345	316.460992757437
350	316.894990823605
355	317.345778628897
360	317.801981834124
365	318.251734672602
370	318.68431155411
375	319.091573300695
380	319.469030029244
385	319.816378909153
390	320.137450089481
395	320.43957731799
400	320.732489491562
405	321.02688456247
410	321.332889028262
415	321.658619176392
420	322.009042946455
425	322.385296545739
430	322.784544414333
435	323.200394194473
440	323.623800882369
445	324.044327121986
450	324.451578856516
455	324.836613665339
460	325.193125776788
465	325.5182456423
470	325.812847992709
475	326.081332362695
480	326.330914207058
485	326.57053254778
490	326.809532206464
495	327.056308026825
500	327.317101278634
505	327.595114616318
510	327.890065215562
515	328.198232858275
520	328.512989770377
525	328.82573180742
530	329.12707548882
535	329.408149949766
540	329.661801814894
545	329.883545538944
550	330.072129550864
555	330.229644001508
560	330.361161070177
565	330.473964392523
570	330.576481041138
575	330.677069763635
580	330.782837421893
585	330.898649491701
590	331.026471219693
595	331.165127973449
600	331.310513422493
605	331.456210991201
610	331.59443642998
615	331.717165369581
620	331.817285364319
625	331.889610381552
630	331.931616909589
635	331.94380159494
640	331.929614641021
645	331.894983324143
650	331.847497401572
655	331.795374867932
660	331.746356023578
665	331.706682197912
670	331.68030177874
675	331.668412603434
680	331.669401209606
685	331.679182911877
690	331.691890201915
695	331.700808500593
700	331.699424553528
705	331.682438341316
710	331.646596095708
715	331.591228703578
720	331.518422476272
725	331.432801787632
730	331.340957945377
735	331.250608111549
740	331.169605222538
745	331.104939575382
750	331.061872445497
755	331.043322027218
760	331.049585169714
765	331.078430172318
770	331.125543211357
775	331.185261264795
780	331.251484656545
785	331.318638062587
790	331.382543277052
795	331.441080827341
800	331.494548522277
805	331.545668681111
810	331.599245846129
815	331.661526108266
820	331.739350823245
825	331.839225662536
830	331.966436780924
835	332.124338022474
840	332.313907811229
845	332.533635409243
850	332.779749197492
855	333.046751256124
860	333.328179631067
865	333.617488279447
870	333.908919115545
875	334.198242889346
880	334.483265336024
885	334.764029200541
890	335.042686414754
895	335.323061633292
900	335.609971861163
905	335.908400910048
910	336.222647177765
915	336.555566085103
920	336.908014167226
925	337.278572473438
930	337.663586851925
935	338.057517639152
940	338.453547647111
945	338.844361300583
950	339.222984353672
955	339.583566017889
960	339.921994508231
965	340.236261525563
970	340.526527453234
975	340.794881830683
980	341.044836872921
985	341.280629316226
990	341.506432424189
995	341.725591911858
1000	341.93999526436
1005	342.149664169974
1010	342.352627470092
1015	342.545091818945
1020	342.721884895231
1025	342.877107526298
1030	343.004901891353
1035	343.100227126812
1040	343.159533308383
1045	343.181239866332
1050	343.165952754852
1055	343.116392046218
1060	343.037042701828
1065	342.933580241611
1070	342.812154387553
1075	342.678633110433
1080	342.537914205657
1085	342.393401003196
1090	342.246714676288
1095	342.097681370227
1100	341.944592949647
1105	341.784701183547
1110	341.614872174203
1115	341.432305428261
1120	341.235213271489
1125	341.023362465001
1130	340.798399920584
1135	340.563915405715
1140	340.325231611775
1145	340.088950578312
1150	339.862319741854
1155	339.652505980531
1160	339.465878457407
1165	339.307399146002
1170	339.180204016103
1175	339.085430311936
1180	339.022310148879
1185	338.988512830737
1190	338.980683228062
1195	338.995096214509
1200	339.028331362763
1205	339.077870022769
1210	339.14252875286
1215	339.222667082538
1220	339.320140273637
1225	339.438004423479
1230	339.580016690236
1235	339.750002594437
1240	339.95118115594
1245	340.185544452057
1250	340.453380274941
1255	340.753006122739
1260	341.080752748531
1265	341.431200223291
1270	341.7976339744
1275	342.172657573764
1280	342.548877492638
1285	342.91956561725
1290	343.279209295464
1295	343.623875416694
1300	343.95134206594
1305	344.260984739573
1310	344.553439179249
1315	344.830094580393
1320	345.092494777862
1325	345.341737657151
1330	345.577962746628
1335	345.800003822842
1340	346.005259336556
1345	346.189802010001
1350	346.348714571705
1355	346.476606183542
1360	346.56823826998
1365	346.619172821787
1370	346.626352988631
1375	346.588535302313
1380	346.506513773262
1385	346.383105358969
1390	346.222899724422
1395	346.031809041362
1400	345.81648115302


==> tiks/ROM-signal/TimeEval-1050sines-4.tsv <==
0	279.15
5	280.284972791854
10	282.093241518372
15	283.807477200716
20	285.419715858598
25	286.917471824517
30	288.28729532899
35	289.51822509188
40	290.604688137403
45	291.548480298578
50	292.359590176058
55	293.055788419085
60	293.661071149913
65	294.20319850769
70	294.71068635279
75	295.20967591131
80	295.721114351181
85	296.258628809799
90	296.827375034494
95	297.424004129588
100	298.037736205644
105	298.652379280988
110	299.249005949118
115	299.808915768915
120	300.316478834363
125	300.761479053973
130	301.140650224012
135	301.458212997677
140	301.725360008817
145	301.958780370555
150	302.17844386595
155	302.404962045864
160	302.656895470499
165	302.948377110077
170	303.287372180569
175	303.674802045523
180	304.104637626874
185	304.564933231921
190	305.039643433695
195	305.510961092359
200	305.961847695517
205	306.378406459034
210	306.75177613566
215	307.079294655684
220	307.364786098998
225	307.617947225083
230	307.852933746699
235	308.086354706323
240	308.334961111008
245	308.613352199994
250	308.932014883933
255	309.295960787791
260	309.704138660263
265	310.149690170265
270	310.620999774184
275	311.103380693702
280	311.581153928638
285	312.039827000725
290	312.468070151334
295	312.859220580115
300	313.212114819022
305	313.531145326101
310	313.825546203436
315	314.108019381328
320	314.392902010563
325	314.694136077634
330	315.023324511896
335	315.388141625673
340	315.791312480689
345	316.230293624641
350	316.6976883973
355	317.182327671067
360	317.67085569523
365	318.149593130513
370	318.606414406031
375	319.032378562131
380	319.422890926179
385	319.778241473347
390	320.103454604523
395	320.407481703344
400	320.701858695106
405	320.999023392853
410	321.310531862807
415	321.645423592107
420	322.008960903002
425	322.40191269969
430	322.820474390319
435	323.256825906425
440	323.7002408277
445	324.138584079733
450	324.559983840646
455	324.954442058136
460	325.31515987308
465	325.639397153786
470	325.928752861939
475	326.188835354845
480	326.428377297557
485	326.657926642735
490	326.888302544999
495	327.129035355554
500	327.387009119139
505	327.665493770931
510	327.963697260427
515	328.276893404467
520	328.597100019359
525	328.914205249426
530	329.217378651041
535	329.496565889871
540	329.743856831814
545	329.954537256953
550	330.127681164837
555	330.266206799473
560	330.376395606903
565	330.466948580631
570	330.547718332454
575	330.628298944796
580	330.716673336605
585	330.81810734356
590	330.934442785798
595	331.06388396181
600	331.201301622177
605	331.33900556108
610	331.467871774184
615	331.57866172158
620	331.663346196139
625	331.716247867492
630	331.734844217218
635	331.720122119395
640	331.676439549499
645	331.610919643872
650	331.532467732382
655	331.450553897111
660	331.37393492782
665	331.309496078564
670	331.261374132076
675	331.230481881967
680	331.21449631132
685	331.208306789877
690	331.204854894764
695	331.196243070419
700	331.174952820508
705	331.13499941194
710	331.072860851869
715	330.988052394133
720	330.883269089433
725	330.764080516683
730	330.638225044547
735	330.514606861758
740	330.40213979174
745	330.308601983842
750	330.239662330988
755	330.198213591204
760	330.184102558653
765	330.194290714348
770	330.22341773145
775	330.264683662548
780	330.310921523197
785	330.355706402578
790	330.394343601943
795	330.424596920187
800	330.447056231798
805	330.465095387388
810	330.484429764007
815	330.512339221635
820	330.556668844457
825	330.624750176507
830	330.722395572768
835	330.853106567429
840	331.01760566231
845	331.213754287128
850	331.436864603685
855	331.680357172476
860	331.93666813652
865	332.198275266754
870	332.458696672951
875	332.71332123822
880	332.959954953932
885	333.199008590997
890	333.433303573344
895	333.667527168625
900	333.907417493116
905	334.158796409177
910	334.426588964935
915	334.713968823578
920	335.021750206181
925	335.348111066741
930	335.688684733139
935	336.037004894035
940	336.385239031827
945	336.725105212805
950	337.048842149392
955	337.350096053317
960	337.624600752194
965	337.870557854241
970	338.088666989005
975	338.28180610723
980	338.454411373026
985	338.611648322109
990	338.758494788476
995	338.89886764281
1000	339.034918138427
1005	339.166595793036
1010	339.29154189966
1015	339.405326560397
1020	339.501994316421
1025	339.574839930051
1030	339.617303779721
1035	339.623860113412
1040	339.590773246473
1045	339.516616290722
1050	339.402481272828
1055	339.251853582801
1060	339.070171278179
1065	338.864134095974
1070	338.640861841475
1075	338.407022268406
1080	338.168051844127
1085	337.927578561853
1090	337.687126356965
1095	337.446140007848
1100	337.202323494919
1105	336.952240197773
1110	336.692086342519
1115	336.418524958609
1120	336.129459604577
1125	335.824636301901
1130	335.505987061669
1135	335.177665462597
1140	334.845768609811
1145	334.517784212732
1150	334.201840171696
1155	333.905861516682
1160	333.636751977641
1165	333.399713216684
1170	333.197794525501
1175	333.031732556146
1180	332.900099205692
1185	332.799732046923
1190	332.726381906122
1195	332.675481955793
1200	332.642926243891
1205	332.625745168399
1210	332.622580985244
1215	332.633895698851
1220	332.661882392507
1225	332.710093660223
1230	332.782841233521
1235	332.884453429459
1240	333.018497107084
1245	333.187075630517
1250	333.390303298941
1255	333.626031470601
1260	333.889865838127
1265	334.175473139842
1270	334.475134887244
1275	334.780471223305
1280	335.083234651098
1285	335.376064336835
1290	335.653098190932
1295	335.910360949933
1300	336.145878951656
1305	336.359511540243
1310	336.552529446735
1315	336.727006320081
1320	336.885115770008
1325	337.028439158965
1330	337.157387186222
1335	337.270821432413
1340	337.36593294954
1345	337.43839788315
1350	337.482790310745
1355	337.49319564148
1360	337.463939265164
1365	337.390328693887
1370	337.269305483619
1375	337.099915964718
1380	336.883535372335
1385	336.623814663708
1390	336.326358176133
1395	335.998177786333
1400	335.647000068489


==> tiks/ROM-signal/TimeEval-1050sines-5.tsv <==
0	279.15
5	280.239088905574
10	282.043040184624
15	283.730458303252
20	285.30018697074
25	286.744730163207
30	288.054385602216
35	289.221160863268
40	290.242014699015
45	291.121054896051
50	291.870462476417
55	292.510080673399
60	293.065782430105
65	293.566888181753
70	294.043025077667
75	294.52088384786
80	295.021332159868
85	295.557284141444
90	296.132613792311
95	296.742251340582
100	297.373436991123
105	298.007948526486
110	298.624989115389
115	299.204336574162
120	299.729325957235
125	300.189266761563
130	300.580979257573
135	300.909259328006
140	301.186230047082
145	301.429690390476
150	301.660706096953
155	301.900786670678
160	302.169042845165
165	302.479714429139
170	302.840400837746
175	303.25122457188
180	303.705026170668
185	304.188546255273
190	304.684415927689
195	305.173669190477
200	305.638424453878
205	306.064365012672
210	306.442682154189
215	306.77122387259
220	307.054705442295
225	307.303969289449
230	307.53441240637
235	307.763812001201
240	308.0098589708
245	308.28774378928
250	308.608126395113
255	308.975763208708
260	309.388969321044
265	309.839975866994
270	310.316118263535
275	310.801677565496
280	311.280110094238
285	311.736351283617
290	312.158874536076
295	312.541224819292
300	312.882823730779
305	313.188946631118
310	313.469888461168
315	313.739446802126
320	314.012943181372
325	314.305064058854
330	314.627823455165
335	314.98892756498
340	315.390761583637
345	315.830129289574
350	316.298769556996
355	316.784565910427
360	317.273270459568
365	317.750494980451
370	318.203688632234
375	318.623827903536
380	319.006588453915
385	319.352843909225
390	319.668432488762
395	319.963235000178
400	320.249702872531
405	320.541049378564
410	320.849360944509
415	321.183892800338
420	321.549783680351
425	321.947362490383
430	322.372134886922
435	322.815441730833
440	323.265687899933
445	323.709961938111
450	324.135815114081
455	324.532949516203
460	324.894581007166
465	325.218291478611
470	325.50625868272
475	325.764840354402
480	326.003579846419
485	326.233780414819
490	326.466853582605
495	326.712675806968
500	326.978183340062
505	327.266398751712
510	327.576019598529
515	327.901619341686
520	328.234424304683
525	328.563550361994
530	328.877520266392
535	329.16584560008
540	329.420451098546
545	329.636744031854
550	329.814183565369
555	329.956276921909
560	330.070010428891
565	330.1648026612
570	330.251132816113
575	330.339041091765
580	330.436713331968
585	330.549347717486
590	330.678459229169
595	330.821714225443
600	330.973311922564
605	331.124852587616
610	331.266564660729
615	331.388714174237
620	331.482996353618
625	331.543714161014
630	331.568580765242
635	331.559037661913
640	331.520049488057
645	331.459410579838
650	331.386666557112
655	331.311807153602
660	331.243916869783
665	331.189973788981
670	331.153963837698
675	331.136431440377
680	331.134524702248
685	331.142522975857
690	331.152766893451
695	331.156855175906
700	331.146936462116
705	331.116912891908
710	331.063386572833
715	330.986218067884
720	330.888622065719
725	330.776791368115
730	330.659106860861
735	330.54504884594
740	330.443965961692
745	330.363876318502
750	330.31046906967
755	330.286444584047
760	330.291282175558
765	330.3214631135
770	330.371112140712
775	330.432962082881
780	330.499501537957
785	330.564141224841
790	330.622233579305
795	330.671802522007
800	330.713882617602
805	330.752422946346
810	330.7937728818
815	330.845825829442
820	330.916944553314
825	331.014821391291
830	331.145434412942
835	331.312245520431
840	331.51575097589
845	331.753444068293
850	332.020190920306
855	332.308962139712
860	332.611813358617
865	332.920973598682
870	333.229886518365
875	333.534057714867
880	333.83159003134
885	334.12333402112
890	334.412635826004
895	334.70472186981
900	335.005810860735
905	335.322081464535
910	335.658643411501
915	336.018658144833
920	336.402732818638
925	336.808671838727
930	337.231618956451
935	337.6645675063
940	338.099164587361
945	338.52669411152
950	338.939099360573
955	339.329901305068
960	339.694884902134
965	340.032459493747
970	340.343646341181
975	340.631699522304
980	340.901418311991
985	341.158252424899
990	341.407330061655
995	341.652548628121
1000	341.895858026887
1005	342.136838114747
1010	342.372629429494
1015	342.598225740505
1020	342.807085588596
1025	342.991975032
1030	343.145921619731
1035	343.263144633052
1040	343.339830865301
1045	343.374647914833
1050	343.368924801278
1055	343.326477218515
1060	343.25310511148
1065	343.155836348215
1070	343.042025548649
1075	342.918436697644
1080	342.790439348123
1085	342.661430975689
1090	342.53256495967
1095	342.402819546166
1100	342.269394334218
1105	342.128374272106
1110	341.97556344015
1115	341.807367311624
1120	341.621595969057
1125	341.418072672538
1130	341.198960419938
1135	340.96875959629
1140	340.733976666052
1145	340.502510431709
1150	340.282842061713
1155	340.083142296481
1160	339.910420196451
1165	339.769831057088
1170	339.66423776018
1175	339.594083287486
1180	339.55758766651
1185	339.551236607238
1190	339.570488055766
1195	339.610592616838
1200	339.6674085003
1205	339.738093395902
1210	339.821574120474
1215	339.918727293888
1220	340.032246005443
1225	340.166212460174
1230	340.32543853764
1235	340.514669119897
1240	340.737762329956
1245	340.996963808737
1250	341.292378517582
1255	341.621715316358
1260	341.980340822957
1265	342.36163536142
1270	342.7576013729
1275	343.15963949846
1280	343.55938458228
1285	343.949486269123
1290	344.324227666099
1295	344.679899367876
1300	345.014881545536
1305	345.329428687687
1310	345.625193976957
1315	345.904567160243
1320	346.169925913475
1325	346.42291244751
1330	346.663842851706
1335	346.891337108626
1340	347.102225693697
1345	347.291748809822
1350	347.454022302253
1355	347.582706131612
1360	347.671782356835
1365	347.716333961171
1370	347.713215702558
1375	347.661523439617
1380	347.562796842638
1385	347.420927948489
1390	347.241789288422
1395	347.032634430747
1400	346.801355191146


==> tiks/ROM-signal/TimeEval-1050sines2-1.tsv <==
0	279.15
5	359.103181218563
10	362.720256981425
15	365.581776027189
20	367.331563591463
25	367.771049543038
30	366.883013011642
35	364.830454261908
40	361.931193413698
45	358.612058316231
50	355.349210431135
55	352.602914754571
60	350.755665504016
65	350.06197051146
70	350.616376184387
75	352.343732526154
80	355.01261762545
85	358.269688422509
90	361.689927703313
95	364.835689416111
100	367.31637403034
105	368.840621673352
110	369.254067171443
115	368.557782872304
120	366.905244284948
125	364.578611638521
130	361.947921081277
135	359.419043915305
140	357.377701422061
145	356.137235412324
150	355.897190910348
155	356.718172223183
160	358.516119995099
165	361.076451990088
170	364.085789812908
175	367.17662934673
180	369.978621662549
185	372.169333865045
190	373.517550483262
195	373.913313634153
200	373.380813480004
205	372.072655146472
210	370.246605550116
215	368.228307752649
220	366.365317727891
225	364.978920873462
230	364.320384016157
235	364.537580022622
240	365.656399489255
245	367.579259077089
250	370.100627213999
255	372.937147923297
260	375.767973498778
265	378.279581940119
270	380.208829396854
275	381.378331270067
280	381.719417461239
285	381.279696471005
290	380.214433308381
295	378.763192442728
300	377.215208334581
305	375.868448447432
310	374.988127364481
315	374.770416752118
320	375.316288421281
325	376.618950038622
330	378.566399329376
335	380.95850700255
340	383.536036405772
345	386.017394428899
350	388.137901032349
355	389.686094560888
360	390.532083423265
365	390.644132358513
370	390.091360309249
375	389.032385440261
380	387.691705652916
385	386.327279281846
390	385.193941874235
395	384.507805651322
400	384.416576851777
405	384.979832150816
410	386.161852459982
415	387.837828758156
420	389.812382799442
425	391.84764701705
430	393.696856498266
435	395.138695598006
440	396.007603486208
445	396.215872887867
450	395.764577746338
455	394.741963536587
460	393.309700601858
465	391.679087825217
470	390.080667171811
475	388.731581900886
480	387.805267541135
485	387.407677383808
490	387.563275699283
495	388.212624797519
500	389.221748451406
505	390.401806535817
510	391.536194083084
515	392.411177953786
520	392.845740288511
525	392.716464849691
530	391.974049272744
535	390.649241475087
540	388.847506308463
545	386.733314530435
550	384.5063875503
555	382.373328330545
560	380.518672038248
565	379.079421134011
570	378.126591129398
575	377.656267473846
580	377.591310412504
585	377.793338182173
590	378.083182290411
595	378.266842293959
600	378.163231710445
605	377.629799547732
610	376.582456306911
615	375.007074545578
620	372.961048497206
625	370.564810237892
630	367.984611007687
635	365.409087579215
640	363.022977310809
645	360.981707438718
650	359.390418834836
655	358.290320952041
660	357.654211669546
665	357.391686911122
670	357.363196762396
675	357.400870197834
680	357.333101458685
685	357.009394860888
690	356.321966463728
695	355.221095056321
700	353.722126648177
705	351.903233486482
710	349.894339275018
715	347.858861220085
720	345.97091325252
725	344.391226010725
730	343.245185849832
735	342.60606137721
740	342.485723664195
745	342.83408698908
750	343.547255852383
755	344.483137429857
760	345.482239159874
765	346.390663331503
770	347.082030775025
775	347.475249271984
780	347.545658729783
785	347.328043459384
790	346.911163724664
795	346.424658413722
800	346.020238768593
805	345.849880292685
810	346.044117912851
815	346.693505750236
820	347.835827738982
825	349.450809830807
830	351.463009799286
835	353.752400497552
840	356.171081264552
845	358.563701828296
850	360.788681410668
855	362.737220446629
860	364.347441702445
865	365.61170993581
870	366.576160733624
875	367.33257886817
880	368.003846638585
885	368.725080961019
890	369.623169163787
895	370.797616685151
900	372.305409773214
905	374.152006038568
910	376.289681899967
915	378.623415912174
920	381.023420411461
925	383.342501686238
930	385.435761588072
935	387.17984325413
940	388.489011332218
945	389.325827139383
950	389.704962002006
955	389.689674434713
960	389.381518327619
965	388.904802198673
970	388.388049795926
975	387.945118397392
980	387.658658169057
985	387.568243038186
990	387.664823578535
995	387.892244088215
1000	388.155559611496
1005	388.334927242185
1010	388.303065330409
1015	387.943783301366
1020	387.168950979666
1025	385.931515875412
1030	384.232753163728
1035	382.122762043363
1040	379.69418461982
1045	377.070082226554
1050	374.38772349151
1055	371.780603493864
1060	369.361245878058
1065	367.207209261526
1070	365.352246758459
1075	363.78382227838
1080	362.447276893436
1085	361.255993093032
1090	360.106058321182
1095	358.893301035893
1100	357.530250132805
1105	355.9605955346
1110	354.169097888876
1115	352.185553901722
1120	350.082275634074
1125	347.965465138654
1130	345.961728864552
1135	344.201657413215
1140	342.802800166569
1145	341.854435592002
1150	341.406268715193
1155	341.462617705253
1160	341.982864385297
1165	342.88805171982
1170	344.072642003926
1175	345.419725674307
1180	346.817494067003
1185	348.174626078428
1190	349.432409751125
1195	350.571898972011
1200	351.615122888362
1205	352.620218111115
1210	353.671219556665
1215	354.864001988307
1220	356.290404335373
1225	358.0228173564
1230	360.101438619088
1235	362.526009835689
1240	365.253207278513
1245	368.200049154478
1250	371.252829804387
1255	374.280310805415
1260	377.14930366869
1265	379.740451233592
1270	381.962000006771
1275	383.759653904368
1280	385.121167046355
1285	386.075087425737
1290	386.68389636267
1295	387.032581983658
1300	387.214326159519
1305	387.315383213185
1310	387.401329964667
1315	387.506657545802
1320	387.629187243257
1325	387.730096206649
1330	387.739534171055
1335	387.567014220812
1340	387.115082374268
1345	386.294308113119
1350	385.037455544378
1355	383.310817195686
1360	381.121100653283
1365	378.516893017582
1370	375.584498271814
1375	372.438738172551
1380	369.210015155018
1385	366.029455976618
1390	363.014214507105
1395	360.254975668595
1400	357.807376701239


==> tiks/ROM-signal/TimeEval-1050sines2-2.tsv <==
0	279.15
5	279.151040973964
10	279.150614004886
15	279.149848821016
20	279.150172133551
25	279.149996335426
30	279.148977772962
35	279.146809531865
40	279.143554679815
45	279.140538806462
50	279.140231606589
55	279.145840597788
60	279.160801920925
65	279.188317980643
70	279.23094810242
75	279.290399291203
80	279.367530165246
85	279.462460363811
90	279.57470202655
95	279.703297181021
100	279.846976638803
105	280.004328967139
110	280.173960049673
115	280.354627580344
120	280.545339686337
125	280.745409178102
130	280.954465011747
135	281.172416207034
140	281.3993751889
145	281.635558668681
150	281.881180470017
155	282.13634675071
160	282.400974533414
165	282.674740050623
170	282.95706742577
175	283.247158664696
180	283.544054008005
185	283.846721389161
190	284.154161015589
195	284.465507202708
200	284.780107647572
205	285.097566848889
210	285.417772846725
215	285.740830964983
220	286.067024183422
225	286.396752362313
230	286.730448484988
235	287.068489427904
240	287.411117521224
245	287.758385110898
250	288.110127763484
255	288.465970526062
260	288.825367497737
265	289.187662577794
270	289.552163441685
275	289.918226446667
280	290.285325602034
285	290.653112586945
290	291.021448786742
295	291.390405847249
300	291.760238230909
305	292.131332159471
310	292.504139460368
315	292.879101662562
320	293.256577398615
325	293.636784532546
330	294.019764138988
335	294.405368701037
340	294.793277913676
345	295.183040026937
350	295.574131751336
355	295.966028196802
360	296.358271909902
365	296.750531322372
370	297.142641508748
375	297.53462129483
380	297.926664647643
385	298.319107992567
390	298.712377788107
395	299.106925915472
400	299.503162138731
405	299.901393306593
410	300.301777783317
415	300.704301642473
420	301.108779618509
425	301.514878221131
430	301.922161947691
435	302.330152557573
440	302.738392376576
445	303.146503350047
450	303.554233941622
455	303.961487284354
460	304.368326615012
465	304.774957369575
470	305.18168866962
475	305.588879705627
480	305.996879024048
485	306.405965273861
490	306.816297829952
495	307.227884248005
500	307.640569189021
505	308.054046157009
510	308.467889791099
515	308.881603890738
520	309.294678003444
525	309.706644386987
530	310.117127521895
535	310.525879164159
540	310.932794116127
545	311.337904764485
550	311.741355454573
555	312.14336081393
560	312.54415266603
565	312.943925731244
570	313.342788497668
575	313.740726117423
580	314.137580950797
585	314.53305344476
590	314.926722921
595	315.318084593499
600	315.706597926524
605	316.091739074185
610	316.473049705617
615	316.850176619865
620	317.222896157552
625	317.591118797868
630	317.954875070165
635	318.314285331147
640	318.66951713823
645	319.020738859063
650	319.36806796924
655	319.711530917494
660	320.051039853924
665	320.386384663496
670	320.717241092592
675	321.043197306554
680	321.363794332581
685	321.678572624818
690	321.987123533903
695	322.289132434493
700	322.584364465201
705	322.872737056607
710	323.154339868292
715	323.429352547132
720	323.697990570475
725	323.960518709102
730	324.217193550707
735	324.468206329601
740	324.713666609079
745	324.953591730583
750	325.187910325851
755	325.416472036345
760	325.639062369123
765	325.85544436573
770	326.065465312117
775	326.268977766055
780	326.465905103323
785	326.656297900752
790	326.840359491937
795	327.018405636875
800	327.19083525342
805	327.358100607125
810	327.520673356278
815	327.679009085876
820	327.833510271694
825	327.984498321081
830	328.13220146371
835	328.27675925683
840	328.418241405734
845	328.556677552392
850	328.692093628877
855	328.824549801917
860	328.954174534369
865	329.081189726581
870	329.205922969907
875	329.328805173056
880	329.45035411777
885	329.571146232684
890	329.691779704124
895	329.812837311963
900	329.934860113688
905	330.058305759209
910	330.183519834356
915	330.31079204446
920	330.440243543092
925	330.571910760414
930	330.705789645524
935	330.841869732915
940	330.980163254302
945	331.120764116463
950	331.263800909313
955	331.40948265466
960	331.558072744319
965	331.709863973496
970	331.865179105584
975	332.02434220874
980	332.187600530863
985	332.355106244974
990	332.526921435838
995	332.702982989782
1000	332.883095404519
1005	333.066958364901
1010	333.254200911093
1015	333.44441230084
1020	333.637176108542
1025	333.832101705488
1030	334.028848191143
1035	334.227137500539
1040	334.426755022807
1045	334.627539459597
1050	334.829358536821
1055	335.032081228399
1060	335.23554761898
1065	335.439540251148
1070	335.643761878987
1075	335.847823697038
1080	336.051245409558
1085	336.253466100974
1090	336.453868716791
1095	336.651811443982
1100	336.846662176136
1105	337.037834677568
1110	337.224809361513
1115	337.407159886265
1120	337.584553294912
1125	337.756755628158
1130	337.923639800697
1135	338.085068101332
1140	338.240989308226
1145	338.391330663245
1150	338.536219876728
1155	338.675427447831
1160	338.808866077394
1165	338.936449519239
1170	339.058055802494
1175	339.173483889184
1180	339.28256139685
1185	339.385129205545
1190	339.481096587116
1195	339.570490847383
1200	339.653452969653
1205	339.73033207129
1210	339.801596324192
1215	339.867679781458
1220	339.929099404029
1225	339.98650026974
1230	340.040574204135
1235	340.09193921735
1240	340.141107862277
1245	340.188516099704
1250	340.234554576725
1255	340.279595320335
1260	340.324007956185
1265	340.368162974982
1270	340.412438901082
1275	340.457233514232
1280	340.503010256649
1285	340.550285848179
1290	340.59962626225
1295	340.651629134826
1300	340.706912449799
1305	340.766137000189
1310	340.829838901911
1315	340.898385388283
1320	340.972022677748
1325	341.050875829417
1330	341.134949619899
1335	341.224202488712
1340	341.318496713245
1345	341.417622510688
1350	341.521304833557
1355	341.629233764083
1360	341.741097088953
1365	341.856598142568
1370	341.975458441716
1375	342.09740988753
1380	342.22218021933
1385	342.34947515873
1390	342.478961782988
1395	342.610235544986
1400	342.742806081033


==> tiks/ROM-signal/TimeEval-1050sines2-3.tsv <==
0	279.15
5	279.485066589428
10	281.054597326993
15	282.823465723716
20	284.449511765412
25	285.918835478641
30	287.277317437157
35	288.490650674134
40	289.542697587455
45	290.435489691721
50	291.183576472697
55	291.810331351811
60	292.345344452182
65	292.821851317464
70	293.273707420559
75	293.731963269864
80	294.221522098327
85	294.758475434687
90	295.348567298025
95	295.987015668414
100	296.659706365738
105	297.345591473702
110	298.019961229604
115	298.658127992127
120	299.239009421909
125	299.748118551239
130	300.179561760017
135	300.536801042164
140	300.832112378877
145	301.084848116042
150	301.318771814296
155	301.55884322572
160	301.827899115132
165	302.143679157077
170	302.516586422424
175	302.948476679596
180	303.43262661716
185	303.954874484026
190	304.495766941141
195	305.033397720527
200	305.546526610338
205	306.017546489974
210	306.434912743158
215	306.794675428435
220	307.100885799946
225	307.36487996242
230	307.603109292712
235	307.834677809278
240	308.078750031586
245	308.352066996202
250	308.666753182866
255	309.028736601848
260	309.437072647542
265	309.884261581283
270	310.357464973251
275	310.840417314951
280	311.315764097208
285	311.767509080808
290	312.183232014998
295	312.55577155959
300	312.884144323266
305	313.173589303182
310	313.434749201924
315	313.682117039106
320	313.931976840793
325	314.200130088707
330	314.499722864348
335	314.839471280301
340	315.222519369373
345	315.646079376509
350	316.101893217448
355	316.577445634743
360	317.057751601707
365	317.527461570206
370	317.972987929314
375	318.384350675426
380	318.756492362739
385	319.089885488571
390	319.390357497295
395	319.668173310045
400	319.936511712994
405	320.209558274341
410	320.500487550983
415	320.819610115202
420	321.172943816363
425	321.561394723437
430	321.980659781483
435	322.42185102907
440	322.872753681425
445	323.319533873291
450	323.74865208893
455	324.148712033226
460	324.511983762641
465	324.835392068269
470	325.120835984334
475	325.374804895331
480	325.607357565515
485	325.830616382033
490	326.056995744461
495	326.297413945691
500	326.559738589885
505	326.847677354485
510	327.160262118981
515	327.49199463351
520	327.83362739996
525	328.173468361843
530	328.499015190522
535	328.798690402713
540	329.063424751929
545	329.287866512648
550	329.471051933083
555	329.616449761974
560	329.731387714294
565	329.82594793091
570	329.911498755699
575	329.999069075574
580	330.097794597959
585	330.213652238779
590	330.348655022841
595	330.500612866836
600	330.663492412437
605	330.828317854562
610	330.984482366832
615	331.121279781813
620	331.229437710096
625	331.302435271784
630	331.337418226116
635	331.335591249365
640	331.302039653235
645	331.245014833115
650	331.174790785403
655	331.10225567412
660	331.037438291792
665	330.988176884787
670	330.959115460246
675	330.951165005189
680	330.961496853797
685	330.984065968526
690	331.010585262105
695	331.031811150534
700	331.038957634055
705	331.025037073299
710	330.985937756714
715	330.921089037703
720	330.833627649163
725	330.730027587751
730	330.619237985488
735	330.511479146505
740	330.416905111798
745	330.344348255002
750	330.300259819084
755	330.287926033509
760	330.307127904682
765	330.354308993099
770	330.423199395435
775	330.505831986796
780	330.593801541052
785	330.679575788947
790	330.75766391662
795	330.825466387963
800	330.883692137074
805	330.936300062501
810	330.989976942617
815	331.053230846955
820	331.135225505182
825	331.244526354723
830	331.387930189609
835	331.569539739238
840	331.790208414679
845	332.04744682118
850	332.335783310902
855	332.647540497502
860	332.973911447819
865	333.306162075385
870	333.636797500519
875	333.960532255741
880	334.274932101062
885	334.580631657044
890	334.881094648
895	335.181959905417
900	335.490073276451
905	335.812345861803
910	336.154600316692
915	336.520568296854
920	336.911186572894
925	337.324286159916
930	337.754722246111
935	338.194922705435
940	338.635780069995
945	339.067751035157
950	339.482006310069
955	339.871461798458
960	340.23154987061
965	340.56062611116
970	340.859959796525
975	341.133320069748
980	341.386220350971
985	341.624932734585
990	341.85541780235
995	342.082316625378
1000	342.308151126305
1005	342.532841000274
1010	342.753611162794
1015	342.965295095747
1020	343.160993251894
1025	343.332986974159
1030	343.473780963509
1035	343.577120975342
1040	343.638847885183
1045	343.657469780402
1050	343.634374833041
1055	343.573661330728
1060	343.481609162983
1065	343.365872457887
1070	343.23450434458
1075	343.094953453049
1080	342.953169499127
1085	342.812946929232
1090	342.675604652667
1095	342.540036748226
1100	342.403144643798
1105	342.260697138241
1110	342.109449260383
1115	341.950914645283
1120	341.782478213355
1125	341.59844686592
1130	341.390528529326
1135	341.1695643117
1140	340.922854233234
1145	340.683504531948
1150	340.460070876719
1155	340.277571632945
1160	340.105682211527
1165	339.957267857285
1170	339.847319994129
1175	339.780006019324
1180	339.751839711135
1185	339.758799263125
1190	339.805335702857
1195	339.890496327504
1200	339.972478513252
1205	340.04858276748
1210	340.136070266448
1215	340.242668498731
1220	340.368675521519
1225	340.515374905844
1230	340.687154639437
1235	340.889325665374
1240	341.12646413504
1245	341.401331549509
1250	341.714169220764
1255	342.062522896488
1260	342.441372850342
1265	342.843491323231
1270	343.260086517921
1275	343.681673272049
1280	344.099027435902
1285	344.504075013829
1290	344.89059755304
1295	345.254656697593
1300	345.594687221925
1305	345.911262271104
1310	346.206563425283
1315	346.483643228064
1320	346.745585636009
1325	346.994693289983
1330	347.231816502912
1335	347.455924053168
1340	347.66397743848
1345	347.85112978413
1350	348.011223430373
1355	348.137512884332
1360	348.223516015177
1365	348.263870163817
1370	348.255075414775
1375	348.196021500836
1380	348.088227894593
1385	347.935767868357
1390	347.745562314516
1395	347.532680046843
1400	347.306633790073


==> tiks/ROM-signal/TimeEval-1050sines2-4.tsv <==
0	279.15
5	279.115765028789
10	279.0412314645
15	278.978593567303
20	278.929493008721
25	278.895666272714
30	278.878696062629
35	278.879782415657
40	278.899565255552
45	278.938022286735
50	278.994455200446
55	279.067564736499
60	279.155602986699
65	279.256581086485
70	279.368503428016
75	279.489596560049
80	279.618502282327
85	279.754409809442
90	279.897110494562
95	280.04696929699
100	280.204818519599
105	280.371789810532
110	280.54910859695
115	280.737879876934
120	280.938894994194
125	281.152485599375
130	281.378444003094
135	281.616019605025
140	281.863990435418
145	282.120798580927
150	282.384729783795
155	282.654111898913
160	282.927504834286
165	283.203856267997
170	283.482602526821
175	283.763701797554
180	284.047596255467
185	284.335109460492
190	284.627294163637
195	284.925252279134
200	285.229952301638
205	285.542069408294
210	285.861869924082
215	286.189155299981
220	286.523272234729
225	286.863186304695
230	287.207607764024
235	287.555151225223
240	287.90450663145
245	288.254597799353
250	288.60470692488
255	288.954548458522
260	289.304282955371
265	289.65446989548
270	290.005966902417
275	290.359790104947
280	290.716955578389
285	291.078324153038
290	291.44447107707
295	291.81559821819
300	292.19150026503
305	292.571588671238
310	292.954968991909
315	293.340559934531
320	293.727236882696
325	294.113979572127
330	294.500003368485
335	294.884856188077
340	295.268468117536
345	295.651147514089
350	296.033524870504
355	296.416452971887
360	296.800877852768
365	297.187698952702
370	297.577638132118
375	297.971135690603
380	298.368287475035
385	298.768831188603
390	299.172182995715
395	299.577518473708
400	299.983885878773
405	300.390335395607
410	300.796046082648
415	301.200432828237
420	301.603218669492
425	302.004462843747
430	302.40454123179
435	302.804082535518
440	303.203869681185
445	303.604720697175
450	304.00736602095
455	304.412339474762
460	304.819897995606
465	305.22998094745
470	305.642214120239
475	306.055957168723
480	306.470387174538
485	306.884606074162
490	307.297756549169
495	307.709130024292
500	308.118251754213
505	308.52493138192
510	308.929272324627
515	309.33163918506
520	309.732588279416
525	310.132771495541
530	310.53282733091
535	310.933274605102
540	311.334423777167
545	311.736318126498
550	312.138712683247
555	312.541093368899
560	312.942733117502
565	313.342776602269
570	313.740341303435
575	314.134620540427
580	314.524974016137
585	314.910993360533
590	315.292533818918
595	315.669708081077
600	316.042843607598
605	316.412409927982
610	316.77892654558
615	317.142864706006
620	317.504557006954
625	317.864127560994
630	318.221452369498
635	318.576155182815
640	318.927639052136
645	319.275148752438
650	319.617854981915
655	319.954948308025
660	320.285729620235
665	320.609684505159
670	320.92653136351
675	321.236236886027
680	321.538997156649
685	321.835187501523
690	322.125288572121
695	322.409799427894
700	322.689150111309
705	322.963626150674
710	323.233315606308
715	323.498085970254
720	323.757593927521
725	324.011326312948
730	324.25866621948
735	324.498974743331
740	324.731676761299
745	324.95633869621
750	325.17272747671
755	325.380842643617
760	325.580917400886
765	325.773388810843
770	325.958841672285
775	326.137934287059
780	326.311316801285
785	326.479553755435
790	326.643061767014
795	326.802071014285
800	326.956615725212
805	327.106554709624
810	327.251618705283
815	327.391477545773
820	327.525817423313
825	327.654417182852
830	327.777212814459
835	327.894341059775
840	328.006156057229
845	328.113216790654
850	328.216247234471
855	328.316074924157
860	328.413556682281
865	328.509501975053
870	328.604604618475
875	328.699392270051
880	328.794200525641
885	328.889174877357
890	328.984299796101
895	329.079450355196
900	329.17445865376
905	329.269185268202
910	329.36358533018
915	329.457759673192
920	329.551983675771
925	329.646709640384
930	329.742542326232
935	329.840191066071
940	329.940405202201
945	330.043901906862
950	330.151296478461
955	330.26304478627
960	330.37940574102
965	330.500428765123
970	330.625967650444
975	330.755718443985
980	330.889275628731
985	331.026198343073
990	331.166077054476
995	331.308591144871
1000	331.453549256383
1005	331.600906778618
1010	331.750758167728
1015	331.903305401757
1020	332.058807283641
1025	332.217517020058
1030	332.379617147197
1035	332.545161213661
1040	332.714030625185
1045	332.88591285922
1050	333.060304194654
1055	333.236536619614
1060	333.413825179548
1065	333.59132919054
1070	333.768218863189
1075	333.943738213488
1080	334.117255758879
1085	334.288296309682
1090	334.456549903875
1095	334.621857206012
1100	334.784174035546
1105	334.94352063392
1110	335.099923408551
1115	335.253357906444
1120	335.403701531697
1125	335.550703070773
1130	335.693973642667
1135	335.833000604888
1140	335.967182665514
1145	336.095881443534
1150	336.218482406354
1155	336.334456813023
1160	336.443416177088
1165	336.545151839849
1170	336.639654354183
1175	336.727110220147
1180	336.80787668519
1185	336.882438377077
1190	336.951352045788
1195	337.015187297379
1200	337.074471681668
1205	337.1296477815
1210	337.181048151112
1215	337.228891327466
1220	337.27329907138
1225	337.3143319255
1230	337.352037540482
1235	337.386504390001
1240	337.417912722978
1245	337.446574990218
1250	337.472959472228
1255	337.497693211288
1260	337.52154327673
1265	337.545378453108
1270	337.570116202315
1275	337.596661819506
1280	337.6258477839
1285	337.658381245572
1290	337.694806400071
1295	337.735486359595
1300	337.780606346126
1305	337.830197012318
1310	337.88417387481
1315	337.942386623299
1320	338.004670758498
1325	338.070893791311
1330	338.140989126775
1335	338.214972625278
1340	338.292939409181
1345	338.375041395878
1350	338.461448872107
1355	338.552301774414
1360	338.64765787176
1365	338.747445540876
1370	338.851428215946
1375	338.959185973969
1380	339.070117324307
1385	339.183461453523
1390	339.298338340071
1395	339.413801700797
1400	339.528898005501


==> tiks/ROM-signal/TimeEval-1050sines2-5.tsv <==
0	279.15
5	280.248847551755
10	281.937730419761
15	283.562761177035
20	285.113803246217
25	286.577002207052
30	287.937766411949
35	289.183718087768
40	290.307222627729
45	291.307167394403
50	292.189768190296
55	292.968316468738
60	293.661924674909
65	294.29346117899
70	294.886972146856
75	295.464951545326
80	296.045834365582
85	296.642051028992
90	297.258898699163
95	297.89436976696
100	298.539945315202
105	299.182230160972
110	299.805193899817
115	300.392704144283
120	300.931003910894
125	301.410798774816
130	301.828678316296
135	302.187691757023
140	302.497015940362
145	302.770778465992
150	303.026212760616
155	303.281409796808
160	303.55298150261
165	303.85395739045
170	304.19219841451
175	304.569536391771
180	304.981744463293
185	305.419328537363
190	305.869017452839
195	306.315736023263
200	306.744782669094
205	307.14391005489
210	307.505025568251
215	307.825285403321
220	308.107443014796
225	308.35941737193
230	308.593154123159
235	308.822948653629
240	309.063471105479
245	309.327770364795
250	309.625532268112
255	309.961827701621
260	310.336514902875
265	310.744367452107
270	311.175898275412
275	311.618754537469
280	312.059481634047
285	312.485406872668
290	312.886380962101
295	313.256139287695
300	313.593101274847
305	313.90050666323
310	314.185880743259
315	314.459913476065
320	314.734917105981
325	315.023082568915
330	315.334779365071
335	315.677133703972
340	316.053077523256
345	316.460992757437
350	316.894990823605
355	317.345778628897
360	317.801981834124
365	318.251734672602
370	318.68431155411
375	319.091573300695
380	319.469030029244
385	319.816378909153
390	320.137450089481
395	320.43957731799
400	320.732489491562
405	321.02688456247
410	321.332889028262
415	321.658619176392
420	322.009042946455
425	322.385296545739
430	322.784544414333
435	323.200394194473
440	323.623800882369
445	324.044327121986
450	324.451578856516
455	324.836613665339
460	325.193125776788
465	325.5182456423
470	325.812847992709
475	326.081332362695
480	326.330914207058
485	326.57053254778
490	326.809532206464
495	327.056308026825
500	327.317101278634
505	327.595114616318
510	327.890065215562
515	328.198232858275
520	328.512989770377
525	328.82573180742
530	329.12707548882
535	329.408149949766
540	329.661801814894
545	329.883545538944
550	330.072129550864
555	330.229644001508
560	330.361161070177
565	330.473964392523
570	330.576481041138
575	330.677069763635
580	330.782837421893
585	330.898649491701
590	331.026471219693
595	331.165127973449
600	331.310513422493
605	331.456210991201
610	331.59443642998
615	331.717165369581
620	331.817285364319
625	331.889610381552
630	331.931616909589
635	331.94380159494
640	331.929614641021
645	331.894983324143
650	331.847497401572
655	331.795374867932
660	331.746356023578
665	331.706682197912
670	331.68030177874
675	331.668412603434
680	331.669401209606
685	331.679182911877
690	331.691890201915
695	331.700808500593
700	331.699424553528
705	331.682438341316
710	331.646596095708
715	331.591228703578
720	331.518422476272
725	331.432801787632
730	331.340957945377
735	331.250608111549
740	331.169605222538
745	331.104939575382
750	331.061872445497
755	331.043322027218
760	331.049585169714
765	331.078430172318
770	331.125543211357
775	331.185261264795
780	331.251484656545
785	331.318638062587
790	331.382543277052
795	331.441080827341
800	331.494548522277
805	331.545668681111
810	331.599245846129
815	331.661526108266
820	331.739350823245
825	331.839225662536
830	331.966436780924
835	332.124338022474
840	332.313907811229
845	332.533635409243
850	332.779749197492
855	333.046751256124
860	333.328179631067
865	333.617488279447
870	333.908919115545
875	334.198242889346
880	334.483265336024
885	334.764029200541
890	335.042686414754
895	335.323061633292
900	335.609971861163
905	335.908400910048
910	336.222647177765
915	336.555566085103
920	336.908014167226
925	337.278572473438
930	337.663586851925
935	338.057517639152
940	338.453547647111
945	338.844361300583
950	339.222984353672
955	339.583566017889
960	339.921994508231
965	340.236261525563
970	340.526527453234
975	340.794881830683
980	341.044836872921
985	341.280629316226
990	341.506432424189
995	341.725591911858
1000	341.93999526436
1005	342.149664169974
1010	342.352627470092
1015	342.545091818945
1020	342.721884895231
1025	342.877107526298
1030	343.004901891353
1035	343.100227126812
1040	343.159533308383
1045	343.181239866332
1050	343.165952754852
1055	343.116392046218
1060	343.037042701828
1065	342.933580241611
1070	342.812154387553
1075	342.678633110433
1080	342.537914205657
1085	342.393401003196
1090	342.246714676288
1095	342.097681370227
1100	341.944592949647
1105	341.784701183547
1110	341.614872174203
1115	341.432305428261
1120	341.235213271489
1125	341.023362465001
1130	340.798399920584
1135	340.563915405715
1140	340.325231611775
1145	340.088950578312
1150	339.862319741854
1155	339.652505980531
1160	339.465878457407
1165	339.307399146002
1170	339.180204016103
1175	339.085430311936
1180	339.022310148879
1185	338.988512830737
1190	338.980683228062
1195	338.995096214509
1200	339.028331362763
1205	339.077870022769
1210	339.14252875286
1215	339.222667082538
1220	339.320140273637
1225	339.438004423479
1230	339.580016690236
1235	339.750002594437
1240	339.95118115594
1245	340.185544452057
1250	340.453380274941
1255	340.753006122739
1260	341.080752748531
1265	341.431200223291
1270	341.7976339744
1275	342.172657573764
1280	342.548877492638
1285	342.91956561725
1290	343.279209295464
1295	343.623875416694
1300	343.95134206594
1305	344.260984739573
1310	344.553439179249
1315	344.830094580393
1320	345.092494777862
1325	345.341737657151
1330	345.577962746628
1335	345.800003822842
1340	346.005259336556
1345	346.189802010001
1350	346.348714571705
1355	346.476606183542
1360	346.56823826998
1365	346.619172821787
1370	346.626352988631
1375	346.588535302313
1380	346.506513773262
1385	346.383105358969
1390	346.222899724422
1395	346.031809041362
1400	345.81648115302


==> tiks/ROM-signal/TimeEval-1050sines2-6.tsv <==
0	279.15
5	280.284972791854
10	282.093241518372
15	283.807477200716
20	285.419715858598
25	286.917471824517
30	288.28729532899
35	289.51822509188
40	290.604688137403
45	291.548480298578
50	292.359590176058
55	293.055788419085
60	293.661071149913
65	294.20319850769
70	294.71068635279
75	295.20967591131
80	295.721114351181
85	296.258628809799
90	296.827375034494
95	297.424004129588
100	298.037736205644
105	298.652379280988
110	299.249005949118
115	299.808915768915
120	300.316478834363
125	300.761479053973
130	301.140650224012
135	301.458212997677
140	301.725360008817
145	301.958780370555
150	302.17844386595
155	302.404962045864
160	302.656895470499
165	302.948377110077
170	303.287372180569
175	303.674802045523
180	304.104637626874
185	304.564933231921
190	305.039643433695
195	305.510961092359
200	305.961847695517
205	306.378406459034
210	306.75177613566
215	307.079294655684
220	307.364786098998
225	307.617947225083
230	307.852933746699
235	308.086354706323
240	308.334961111008
245	308.613352199994
250	308.932014883933
255	309.295960787791
260	309.704138660263
265	310.149690170265
270	310.620999774184
275	311.103380693702
280	311.581153928638
285	312.039827000725
290	312.468070151334
295	312.859220580115
300	313.212114819022
305	313.531145326101
310	313.825546203436
315	314.108019381328
320	314.392902010563
325	314.694136077634
330	315.023324511896
335	315.388141625673
340	315.791312480689
345	316.230293624641
350	316.6976883973
355	317.182327671067
360	317.67085569523
365	318.149593130513
370	318.606414406031
375	319.032378562131
380	319.422890926179
385	319.778241473347
390	320.103454604523
395	320.407481703344
400	320.701858695106
405	320.999023392853
410	321.310531862807
415	321.645423592107
420	322.008960903002
425	322.40191269969
430	322.820474390319
435	323.256825906425
440	323.7002408277
445	324.138584079733
450	324.559983840646
455	324.954442058136
460	325.31515987308
465	325.639397153786
470	325.928752861939
475	326.188835354845
480	326.428377297557
485	326.657926642735
490	326.888302544999
495	327.129035355554
500	327.387009119139
505	327.665493770931
510	327.963697260427
515	328.276893404467
520	328.597100019359
525	328.914205249426
530	329.217378651041
535	329.496565889871
540	329.743856831814
545	329.954537256953
550	330.127681164837
555	330.266206799473
560	330.376395606903
565	330.466948580631
570	330.547718332454
575	330.628298944796
580	330.716673336605
585	330.81810734356
590	330.934442785798
595	331.06388396181
600	331.201301622177
605	331.33900556108
610	331.467871774184
615	331.57866172158
620	331.663346196139
625	331.716247867492
630	331.734844217218
635	331.720122119395
640	331.676439549499
645	331.610919643872
650	331.532467732382
655	331.450553897111
660	331.37393492782
665	331.309496078564
670	331.261374132076
675	331.230481881967
680	331.21449631132
685	331.208306789877
690	331.204854894764
695	331.196243070419
700	331.174952820508
705	331.13499941194
710	331.072860851869
715	330.988052394133
720	330.883269089433
725	330.764080516683
730	330.638225044547
735	330.514606861758
740	330.40213979174
745	330.308601983842
750	330.239662330988
755	330.198213591204
760	330.184102558653
765	330.194290714348
770	330.22341773145
775	330.264683662548
780	330.310921523197
785	330.355706402578
790	330.394343601943
795	330.424596920187
800	330.447056231798
805	330.465095387388
810	330.484429764007
815	330.512339221635
820	330.556668844457
825	330.624750176507
830	330.722395572768
835	330.853106567429
840	331.01760566231
845	331.213754287128
850	331.436864603685
855	331.680357172476
860	331.93666813652
865	332.198275266754
870	332.458696672951
875	332.71332123822
880	332.959954953932
885	333.199008590997
890	333.433303573344
895	333.667527168625
900	333.907417493116
905	334.158796409177
910	334.426588964935
915	334.713968823578
920	335.021750206181
925	335.348111066741
930	335.688684733139
935	336.037004894035
940	336.385239031827
945	336.725105212805
950	337.048842149392
955	337.350096053317
960	337.624600752194
965	337.870557854241
970	338.088666989005
975	338.28180610723
980	338.454411373026
985	338.611648322109
990	338.758494788476
995	338.89886764281
1000	339.034918138427
1005	339.166595793036
1010	339.29154189966
1015	339.405326560397
1020	339.501994316421
1025	339.574839930051
1030	339.617303779721
1035	339.623860113412
1040	339.590773246473
1045	339.516616290722
1050	339.402481272828
1055	339.251853582801
1060	339.070171278179
1065	338.864134095974
1070	338.640861841475
1075	338.407022268406
1080	338.168051844127
1085	337.927578561853
1090	337.687126356965
1095	337.446140007848
1100	337.202323494919
1105	336.952240197773
1110	336.692086342519
1115	336.418524958609
1120	336.129459604577
1125	335.824636301901
1130	335.505987061669
1135	335.177665462597
1140	334.845768609811
1145	334.517784212732
1150	334.201840171696
1155	333.905861516682
1160	333.636751977641
1165	333.399713216684
1170	333.197794525501
1175	333.031732556146
1180	332.900099205692
1185	332.799732046923
1190	332.726381906122
1195	332.675481955793
1200	332.642926243891
1205	332.625745168399
1210	332.622580985244
1215	332.633895698851
1220	332.661882392507
1225	332.710093660223
1230	332.782841233521
1235	332.884453429459
1240	333.018497107084
1245	333.187075630517
1250	333.390303298941
1255	333.626031470601
1260	333.889865838127
1265	334.175473139842
1270	334.475134887244
1275	334.780471223305
1280	335.083234651098
1285	335.376064336835
1290	335.653098190932
1295	335.910360949933
1300	336.145878951656
1305	336.359511540243
1310	336.552529446735
1315	336.727006320081
1320	336.885115770008
1325	337.028439158965
1330	337.157387186222
1335	337.270821432413
1340	337.36593294954
1345	337.43839788315
1350	337.482790310745
1355	337.49319564148
1360	337.463939265164
1365	337.390328693887
1370	337.269305483619
1375	337.099915964718
1380	336.883535372335
1385	336.623814663708
1390	336.326358176133
1395	335.998177786333
1400	335.647000068489


==> tiks/ROM-signal/TimeEval-1050sines2-7.tsv <==
0	279.15
5	279.010613036087
10	278.848262018045
15	278.717258856992
20	278.616900342075
25	278.546714921594
30	278.506184007188
35	278.494506292962
40	278.510433117084
45	278.552193134887
50	278.617512392512
55	278.703723029707
60	278.80794211291
65	278.927293117645
70	279.059137520636
75	279.201283418812
80	279.352142016846
85	279.510810572636
90	279.67707083638
95	279.851303723693
100	280.03433235876
105	280.227215206783
110	280.431017530514
115	280.646592004749
120	280.874397681073
125	281.114380868704
130	281.365932697915
135	281.627927419179
140	281.898834386164
145	282.176886731584
150	282.460282332094
155	282.747388740861
160	283.036923797735
165	283.328087504388
170	283.620627858426
175	283.914832649457
180	284.211449442974
185	284.511545733609
190	284.816329237397
195	285.12695345632
200	285.444335311549
205	285.769009604071
210	286.101039633948
215	286.439995277997
220	286.785000342182
225	287.134841417812
230	287.488122124
235	287.843440654123
240	288.199565739174
245	288.555586812107
250	288.911018133579
255	289.265843307152
260	289.620495013179
265	289.975773759292
270	290.33271776129
275	290.692442612841
280	291.055973302591
285	291.424091881571
290	291.797221594884
295	292.175362943322
300	292.55808970838
305	292.944604525602
310	293.333845328124
315	293.72462706221
320	294.115798444192
325	294.506391783776
330	294.895745224487
335	295.283580902247
340	295.670028873225
345	296.055594305536
350	296.441073303277
355	296.827429758848
360	297.215650858162
365	297.606601591889
370	298.000898497736
375	298.398819915295
380	298.800264712496
385	299.204764512921
390	299.611546911824
395	300.019640087469
400	300.428003583925
405	300.835666627202
410	301.241854575359
415	301.646086050704
420	302.048227638586
425	302.448499122694
430	302.847429196524
435	303.245768474835
440	303.644372481589
445	304.044071314982
450	304.445544344185
455	304.849217365076
460	305.25519628424
465	305.663246105807
470	306.072817531075
475	306.483116774364
480	306.893208202046
485	307.302134951157
490	307.709040380778
495	308.113273339524
500	308.514462735619
505	308.91255138427
510	309.307784927283
515	309.700657947979
520	310.091825359345
525	310.481991904052
530	310.871795521267
535	311.261701015487
540	311.651918829256
545	312.042360023214
550	312.432633344657
555	312.822084274751
560	313.209870043478
565	313.595059625248
570	313.976744367379
575	314.354143606837
580	314.726690546587
585	315.094086627886
590	315.456317203638
595	315.813626832222
600	316.166458192666
605	316.515363679319
610	316.860902469199
615	317.203537757909
620	317.543548678214
625	317.880969191033
630	318.215562302858
635	318.54683288984
640	318.874076928926
645	319.196459833385
650	319.513112582623
655	319.823231975846
660	320.126170934034
665	320.421506351895
670	320.709075310263
675	320.988975012964
680	321.261526959499
685	321.527210881964
690	321.786578163288
695	322.04015723649
700	322.288364462553
705	322.53143307123
710	322.76937006804
715	323.001946956186
720	323.228725281909
725	323.449113081359
730	323.662443987587
735	323.868067652136
740	324.065438669433
745	324.254191547237
750	324.434191367278
755	324.605553308751
760	324.768628652541
765	324.923959614866
770	325.072209712643
775	325.214079734312
780	325.350221314654
785	325.48116033029
790	325.607240824813
795	325.72859716421
800	325.845158052232
805	325.956681488543
810	326.062815380325
815	326.163174938998
820	326.257425705826
825	326.345360360731
830	326.426958455039
835	326.502420712037
840	326.572173190979
845	326.63684088763
850	326.697194643947
855	326.754078959351
860	326.808330919135
865	326.860701619936
870	326.911791021684
875	326.962005162675
880	327.011541430602
885	327.060403556642
890	327.108443770406
895	327.155425724019
900	327.201098904438
905	327.245273704663
910	327.287886321882
915	327.32904417812
920	327.369045386051
925	327.408369500151
930	327.447640871893
935	327.48756979222
940	327.528879713279
945	327.572230760319
950	327.61815020844
955	327.666979547998
960	327.718845353242
965	327.773657751148
970	327.83113635484
975	327.89085964343
980	327.952330490972
985	328.015048333608
990	328.078577620466
995	328.142602826834
1000	328.206962313418
1005	328.271656397114
1010	328.336828712632
1015	328.402723761968
1020	328.469626930893
1025	328.537795723039
1030	328.607392177515
1035	328.678426228797
1040	328.750718173877
1045	328.823885665625
1050	328.897357151707
1055	328.970409930244
1060	329.042227534107
1065	329.111968476326
1070	329.178836863589
1075	329.242145218098
1080	329.30136104926
1085	329.356131101685
1090	329.406280426139
1095	329.451787013791
1100	329.492736191552
1105	329.529261811027
1110	329.561483079216
1115	329.589446424929
1120	329.613081000651
1125	329.632174406107
1130	329.646372281103
1135	329.655201976618
1140	329.658117068444
1145	329.654556517753
1150	329.644010224111
1155	329.626081842216
1160	329.600540155667
1165	329.567351947229
1170	329.526691931875
1175	329.478928548763
1180	329.424587783208
1185	329.364300234841
1190	329.29873893786
1195	329.228556655167
1200	329.154331343931
1205	329.076527234743
1210	328.995476663731
1215	328.911384779189
1220	328.82435594443
1225	328.734437548098
1230	328.641674452975
1235	328.546165812259
1240	328.448115664218
1245	328.347869618585
1250	328.245931935519
1255	328.142960083848
1260	328.039737053328
1265	327.9371248355
1270	327.836005137364
1275	327.737215179004
1280	327.641487099814
1285	327.549398964637
1290	327.461343699455
1295	327.377519735696
1300	327.297944069846
1305	327.222485291993
1310	327.150911354353
1315	327.082944834343
1320	327.018317479395
1325	326.956816033514
1330	326.898312700418
1335	326.842775895004
1340	326.790259842065
1345	326.740874682353
1350	326.694741599505
1355	326.651939681573
1360	326.612452465771
1365	326.57612221018
1370	326.542618880163
1375	326.511428783775
1380	326.481865036648
1385	326.453098979678
1390	326.424208751247
1395	326.394238846113
1400	326.362263009199


==> tiks/ROM-signal/TimeEval-1050sines2-8.tsv <==
0	279.15
5	280.239088905574
10	282.043040184624
15	283.730458303252
20	285.30018697074
25	286.744730163207
30	288.054385602216
35	289.221160863268
40	290.242014699015
45	291.121054896051
50	291.870462476417
55	292.510080673399
60	293.065782430105
65	293.566888181753
70	294.043025077667
75	294.52088384786
80	295.021332159868
85	295.557284141444
90	296.132613792311
95	296.742251340582
100	297.373436991123
105	298.007948526486
110	298.624989115389
115	299.204336574162
120	299.729325957235
125	300.189266761563
130	300.580979257573
135	300.909259328006
140	301.186230047082
145	301.429690390476
150	301.660706096953
155	301.900786670678
160	302.169042845165
165	302.479714429139
170	302.840400837746
175	303.25122457188
180	303.705026170668
185	304.188546255273
190	304.684415927689
195	305.173669190477
200	305.638424453878
205	306.064365012672
210	306.442682154189
215	306.77122387259
220	307.054705442295
225	307.303969289449
230	307.53441240637
235	307.763812001201
240	308.0098589708
245	308.28774378928
250	308.608126395113
255	308.975763208708
260	309.388969321044
265	309.839975866994
270	310.316118263535
275	310.801677565496
280	311.280110094238
285	311.736351283617
290	312.158874536076
295	312.541224819292
300	312.882823730779
305	313.188946631118
310	313.469888461168
315	313.739446802126
320	314.012943181372
325	314.305064058854
330	314.627823455165
335	314.98892756498
340	315.390761583637
345	315.830129289574
350	316.298769556996
355	316.784565910427
360	317.273270459568
365	317.750494980451
370	318.203688632234
375	318.623827903536
380	319.006588453915
385	319.352843909225
390	319.668432488762
395	319.963235000178
400	320.249702872531
405	320.541049378564
410	320.849360944509
415	321.183892800338
420	321.549783680351
425	321.947362490383
430	322.372134886922
435	322.815441730833
440	323.265687899933
445	323.709961938111
450	324.135815114081
455	324.532949516203
460	324.894581007166
465	325.218291478611
470	325.50625868272
475	325.764840354402
480	326.003579846419
485	326.233780414819
490	326.466853582605
495	326.712675806968
500	326.978183340062
505	327.266398751712
510	327.576019598529
515	327.901619341686
520	328.234424304683
525	328.563550361994
530	328.877520266392
535	329.16584560008
540	329.420451098546
545	329.636744031854
550	329.814183565369
555	329.956276921909
560	330.070010428891
565	330.1648026612
570	330.251132816113
575	330.339041091765
580	330.436713331968
585	330.549347717486
590	330.678459229169
595	330.821714225443
600	330.973311922564
605	331.124852587616
610	331.266564660729
615	331.388714174237
620	331.482996353618
625	331.543714161014
630	331.568580765242
635	331.559037661913
640	331.520049488057
645	331.459410579838
650	331.386666557112
655	331.311807153602
660	331.243916869783
665	331.189973788981
670	331.153963837698
675	331.136431440377
680	331.134524702248
685	331.142522975857
690	331.152766893451
695	331.156855175906
700	331.146936462116
705	331.116912891908
710	331.063386572833
715	330.986218067884
720	330.888622065719
725	330.776791368115
730	330.659106860861
735	330.54504884594
740	330.443965961692
745	330.363876318502
750	330.31046906967
755	330.286444584047
760	330.291282175558
765	330.3214631135
770	330.371112140712
775	330.432962082881
780	330.499501537957
785	330.564141224841
790	330.622233579305
795	330.671802522007
800	330.713882617602
805	330.752422946346
810	330.7937728818
815	330.845825829442
820	330.916944553314
825	331.014821391291
830	331.145434412942
835	331.312245520431
840	331.51575097589
845	331.753444068293
850	332.020190920306
855	332.308962139712
860	332.611813358617
865	332.920973598682
870	333.229886518365
875	333.534057714867
880	333.83159003134
885	334.12333402112
890	334.412635826004
895	334.70472186981
900	335.005810860735
905	335.322081464535
910	335.658643411501
915	336.018658144833
920	336.402732818638
925	336.808671838727
930	337.231618956451
935	337.6645675063
940	338.099164587361
945	338.52669411152
950	338.939099360573
955	339.329901305068
960	339.694884902134
965	340.032459493747
970	340.343646341181
975	340.631699522304
980	340.901418311991
985	341.158252424899
990	341.407330061655
995	341.652548628121
1000	341.895858026887
1005	342.136838114747
1010	342.372629429494
1015	342.598225740505
1020	342.807085588596
1025	342.991975032
1030	343.145921619731
1035	343.263144633052
1040	343.339830865301
1045	343.374647914833
1050	343.368924801278
1055	343.326477218515
1060	343.25310511148
1065	343.155836348215
1070	343.042025548649
1075	342.918436697644
1080	342.790439348123
1085	342.661430975689
1090	342.53256495967
1095	342.402819546166
1100	342.269394334218
1105	342.128374272106
1110	341.97556344015
1115	341.807367311624
1120	341.621595969057
1125	341.418072672538
1130	341.198960419938
1135	340.96875959629
1140	340.733976666052
1145	340.502510431709
1150	340.282842061713
1155	340.083142296481
1160	339.910420196451
1165	339.769831057088
1170	339.66423776018
1175	339.594083287486
1180	339.55758766651
1185	339.551236607238
1190	339.570488055766
1195	339.610592616838
1200	339.6674085003
1205	339.738093395902
1210	339.821574120474
1215	339.918727293888
1220	340.032246005443
1225	340.166212460174
1230	340.32543853764
1235	340.514669119897
1240	340.737762329956
1245	340.996963808737
1250	341.292378517582
1255	341.621715316358
1260	341.980340822957
1265	342.36163536142
1270	342.7576013729
1275	343.15963949846
1280	343.55938458228
1285	343.949486269123
1290	344.324227666099
1295	344.679899367876
1300	345.014881545536
1305	345.329428687687
1310	345.625193976957
1315	345.904567160243
1320	346.169925913475
1325	346.42291244751
1330	346.663842851706
1335	346.891337108626
1340	347.102225693697
1345	347.291748809822
1350	347.454022302253
1355	347.582706131612
1360	347.671782356835
1365	347.716333961171
1370	347.713215702558
1375	347.661523439617
1380	347.562796842638
1385	347.420927948489
1390	347.241789288422
1395	347.032634430747
1400	346.801355191146


==> tiks/ROM-signal/TimeEval-1050sines2-9.tsv <==
0	279.15
5	279.160934255852
10	279.182611076642
15	279.176180753979
20	279.151445207511
25	279.116319156177
30	279.077298180267
35	279.039808069058
40	279.008442577038
45	278.987103004673
50	278.979058811706
55	278.986952833566
60	279.012776839207
65	279.057842666389
70	279.122770909292
75	279.207513448079
80	279.311418716782
85	279.433340488296
90	279.571783200875
95	279.725070475685
100	279.891519275244
105	280.069600602191
110	280.258068848263
115	280.45604563181
120	280.663049659253
125	280.878971027015
130	281.103995516548
135	281.338490858906
140	281.582871770612
145	281.837463106822
150	282.102380369413
155	282.377444054442
160	282.662139322963
165	282.955625960675
170	283.256796500514
175	283.564373726919
180	283.877033478499
185	284.193535412299
190	284.512843576695
195	284.834220309838
200	285.157280858947
205	285.482001647174
210	285.808681541076
215	286.137861923692
220	286.470216982092
225	286.806429607326
230	287.147070127268
235	287.492494497864
240	287.842775661381
245	288.197676975233
250	288.556670629355
255	288.918997673188
260	289.283760560308
265	289.650034775972
270	290.016983709154
275	290.383960749316
280	290.750584603983
285	291.116777730624
290	291.482763000364
295	291.8490195405
300	292.216204341762
305	292.585050893887
310	292.956259186073
315	293.330392453224
320	293.707794925987
325	294.088541725607
330	294.472427396278
335	294.858994069553
340	295.247594702354
345	295.637482007742
350	296.027910267126
355	296.418235621066
360	296.808000863917
365	297.196993117211
370	297.585266674942
375	297.973128245653
380	298.361087077676
385	298.749777320829
390	299.139863779259
395	299.53194442013
400	299.926463316655
405	300.323646086394
410	300.723466580465
415	301.125649073899
420	301.529705159627
425	301.934999684556
430	302.340836071456
435	302.746548790494
440	303.151589912938
445	303.555597680178
450	303.958437685375
455	304.360211202485
460	304.761229851884
465	305.161960515083
470	305.562948547694
475	305.964730315186
480	306.367747475938
485	306.772275068633
490	307.178373387673
495	307.585870159151
500	307.994375171132
505	308.403324899524
510	308.812050466115
515	309.219859059256
520	309.626117176322
525	310.030323935481
530	310.432164241763
535	310.831534541817
540	311.228537836337
545	311.623448982889
550	312.016655503314
555	312.408582524654
560	312.7996126529
565	313.190012201927
570	313.579874193768
575	313.969086063985
580	314.357326414633
585	314.744090983806
590	315.128743850781
595	315.510586363206
600	315.888933851999
605	316.263189217105
610	316.632903039782
615	316.997811901877
620	317.357849767078
625	317.71313114643
630	318.063908782107
635	318.410512174967
640	318.753275947996
645	319.092468405813
650	319.428230530826
655	319.760534074836
660	320.089164597861
665	320.413731688546
670	320.733704702106
675	321.048468736788
680	321.35739275272
685	321.659900108575
690	321.95553156488
695	322.243991989093
700	322.525174409132
705	322.799158343835
710	323.066183019563
715	323.326599640145
720	323.580809811467
725	323.829199121045
730	324.072075473246
735	324.309621005028
740	324.541864376363
745	324.768677246294
750	324.989795248886
755	325.204860282097
760	325.413477919422
765	325.615281671213
770	325.809994942057
775	325.997481958116
780	326.177780593098
785	326.35111265278
790	326.517870403566
795	326.678581491275
800	326.833857419313
805	326.984333018367
810	327.130605529471
815	327.273181878134
820	327.412441455023
825	327.548619428697
830	327.681812635143
835	327.812006850958
840	327.939121227278
845	328.063063268287
850	328.183786311186
855	328.301341190475
860	328.415914669234
865	328.527849151048
870	328.637640865384
875	328.745916765175
880	328.853393360524
885	328.960823221434
890	329.068936567797
895	329.178385995101
900	329.28970187645
905	329.403264413915
910	329.519295913735
915	329.637873976977
920	329.758963342978
925	329.882461516285
930	330.008251413265
935	330.136253340509
940	330.266468782264
945	330.399009693521
950	330.534109089105
955	330.672111388812
960	330.813443849199
965	330.95857308313
970	331.107952765776
975	331.261969857112
980	331.42089686325
985	331.584856786048
990	331.75380559775
995	331.927534585333
1000	332.105692095526
1005	332.287821478888
1010	332.473409768834
1015	332.661940157717
1020	332.852940850718
1025	333.046023450902
1030	333.240905568251
1035	333.437414629844
1040	333.635472572819
1045	333.835063843332
1050	334.036191515394
1055	334.238828043506
1060	334.442867929716
1065	334.648089308855
1070	334.854130175174
1075	335.06048287492
1080	335.266507877441
1085	335.471465091527
1090	335.674558510832
1095	335.874988108805
1100	336.072001922789
1105	336.264941302577
1110	336.453273337195
1115	336.636606358805
1120	336.814686878959
1125	336.987378985921
1130	337.154629738912
1135	337.316426077896
1140	337.47274994327
1145	337.6235385025
1150	337.768655584974
1155	337.907878752191
1160	338.040904125253
1165	338.167368493915
1170	338.286885719463
1175	338.399092379158
1180	338.503696275039
1185	338.600521025674
1190	338.689540522385
1195	338.770898469745
1200	338.844910329612
1205	338.912047444965
1210	338.97290558421
1215	339.028162271441
1220	339.078528756955
1225	339.124703130579
1230	339.167330803689
1235	339.206977431472
1240	339.244117487265
1245	339.279139407036
1250	339.312365825016
1255	339.344085262694
1260	339.374590015785
1265	339.404214129203
1270	339.433365369851
1275	339.46254598844
1280	339.492358673177
1285	339.523496209123
1290	339.556715670429
1295	339.592800165739
1300	339.63251292461
1305	339.676549608909
1310	339.725495004575
1315	339.779789657863
1320	339.839710649301
1325	339.905368741958
1330	339.97672187539
1335	340.053602724174
1340	340.135756118892
1345	340.222880808999
1350	340.314669515481
1355	340.410841549713
1360	340.511163415012
1365	340.615454597092
1370	340.723577935926
1375	340.835416245198
1380	340.950838883702
1385	341.069663494345
1390	341.191618892252
1395	341.316314990625
1400	341.443224711405


==> tiks/ROM-signal/TimeEval-303bestcombo-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.150930434954
95	279.150327349548
100	279.15013268296
105	279.149979691558
110	279.148723040124
115	279.146410873487
120	279.143827152986
125	279.142305141653
130	279.144099727945
135	279.152558251819
140	279.171762662889
145	279.205836542186
150	279.258333741156
155	279.331900713113
160	279.428263266738
165	279.5483610378
170	279.692499865293
175	279.860505385462
180	280.051825041702
185	280.265621133868
190	280.500864554814
195	280.756418304523
200	281.031099287012
205	281.323716058265
210	281.633087193471
215	281.958059050542
220	282.29751632244
225	282.650388460067
230	283.015656939971
235	283.392364054852
240	283.779614725724
245	284.1765799992
250	284.58248757704
255	284.996617229933
260	285.418302125573
265	285.846928616613
270	286.281932618253
275	286.722791985133
280	287.169020655516
285	287.62016960415
290	288.075822540958
295	288.535592193246
300	288.999135937204
305	289.466122308235
310	289.936229343497
315	290.409156394007
320	290.884626146481
325	291.3623820547
330	291.842184126297
335	292.32380884594
340	292.807046611951
345	293.291697495806
350	293.777570088228
355	294.264481406862
360	294.752261581175
365	295.240753677636
370	295.729808518869
375	296.2192836754
380	296.709043105666
385	297.198956662688
390	297.688902110679
395	298.17876493629
400	298.668247043144
405	299.157678964795
410	299.646502176974
415	300.134641208063
420	300.622357393425
425	301.109544442446
430	301.596198712991
435	302.081860976503
440	302.565778766502
445	303.04699558945
450	303.5245069594
455	303.997425044594
460	304.46507887154
465	304.927035077721
470	305.38306541556
475	305.833096971254
480	306.277166577226
485	306.715384939285
490	307.14791023738
495	307.574929067298
500	307.996641176224
505	308.41325087514
510	308.824960830633
515	309.231967250935
520	309.634456620762
525	310.032604041617
530	310.426574183909
535	310.816520119755
540	311.202583034933
545	311.584893097018
550	311.963570442862
555	312.338725869848
560	312.710461339941
565	313.078870692501
570	313.444041184056
575	313.806054785524
580	314.164984362266
585	314.520896473001
590	314.873853436328
595	315.22391368772
600	315.571131701438
605	315.915557873758
610	316.2572392978
615	316.596219821468
620	316.93254010828
625	317.266238843823
630	317.597352677625
635	317.925915590422
640	318.251958813963
645	318.575511406612
650	318.896600910186
655	319.21525361821
660	319.531495517454
665	319.845350386358
670	320.15683973484
675	320.465983590551
680	320.772801143341
685	321.07731092477
690	321.379530727966
695	321.679477532057
700	321.977167521309
705	322.272616157145
710	322.565838251021
715	322.856848022971
720	323.145659553185
725	323.432284633805
730	323.716731849733
735	323.99901741363
740	324.279157545172
745	324.557164339113
750	324.833047627603
755	325.106817385045
760	325.378484210942
765	325.648058810351
770	325.916022909454
775	326.181265188535
780	326.443387555066
785	326.703654563668
790	326.96139680519
795	327.216913659016
800	327.471328425812
805	327.725524193105
810	327.981224852049
815	328.240791555858
820	328.506636847507
825	328.780773345422
830	329.064607924635
835	329.358922524484
840	329.663964025257
845	329.979574414777
850	330.30532233932
855	330.640608794669
860	330.984745980785
865	331.336992719344
870	331.696599056096
875	332.062838091039
880	332.435018348526
885	332.81248907574
890	333.194644435223
895	333.580925730675
900	333.970820882399
905	334.36386197819
910	334.759622026713
915	335.157711447302
920	335.557774700189
925	335.959486928896
930	336.362550770448
935	336.766693464436
940	337.171664259644
945	337.577232094532
950	337.983183543533
955	338.38932103105
960	338.795461230862
965	339.201433696756
970	339.607079693162
975	340.012252008021
980	340.4168118689
985	340.820628914698
990	341.223581924807
995	341.625557972875
1000	342.026451119702
1005	342.426161674203
1010	342.824595920965
1015	343.221665891025
1020	343.617289072741
1025	344.011387981335
1030	344.403889802216
1035	344.794726174123
1040	345.183833046116
1045	345.571149949975
1050	345.956620031557
1055	346.340189963317
1060	346.721809534658
1065	347.101431313881
1070	347.479010426055
1075	347.854504271787
1080	348.227872406052
1085	348.598298699975
1090	348.967827030178
1095	349.335583677272
1100	349.697732020618
1105	350.059893890805
1110	350.420458306167
1115	350.776996940179
1120	351.128724469713
1125	351.471340942385
1130	351.799859768212
1135	352.109161388925
1140	352.396545854741
1145	352.660335941889
1150	352.899062734139
1155	353.112086908123
1160	353.299511780289
1165	353.462147738037
1170	353.601112155563
1175	353.717608641607
1180	353.812964553292
1185	353.88861631219
1190	353.945959577818
1195	353.98629456108
1200	354.010941299001
1205	354.021016160293
1210	354.017528041909
1215	354.001476024204
1220	353.973834481161
1225	353.935510508978
1230	353.887317011174
1235	353.829975330121
1240	353.764129377603
1245	353.690361458009
1250	353.609215118693
1255	353.521200677566
1260	353.426793499914
1265	353.326437410632
1270	353.220538044122
1275	353.109466841519
1280	352.993558283891
1285	352.873121803848
1290	352.748443013748
1295	352.619795826786
1300	352.487444817382
1305	352.35164107819
1310	352.212617001864
1315	352.070588459725
1320	351.925759297384
1325	351.778325002577
1330	351.628467312487
1335	351.476352812939
1340	351.322137425877
1345	351.165968201654
1350	351.007985297058
1355	350.848316504691
1360	350.687082478397
1365	350.524399106208
1370	350.360376494267
1375	350.195116471771
1380	350.02871331749
1385	349.861257499507
1390	349.692836177347
1395	349.523531702177


==> tiks/ROM-signal/TimeEval-303bestcombo-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	280.878926990306
95	283.241746853546
100	285.539800149962
105	287.601322073353
110	289.443720596853
115	291.103246553597
120	292.654404867279
125	294.083586454976
130	295.39710436705
135	296.610788256884
140	297.740361559543
145	298.798431647754
150	299.794679285334
155	300.73669270503
160	301.630604975718
165	302.48148169109
170	303.29092961492
175	304.058958758043
180	304.786492490753
185	305.476439189613
190	306.132836974699
195	306.759476958424
200	307.359338862316
205	307.934793376319
210	308.487927643227
215	309.020667930214
220	309.534769489818
225	310.031809089766
230	310.513210285481
235	310.980272497313
240	311.434187734183
245	311.876049667513
250	312.30686220802
255	312.727548186288
260	313.138956916647
265	313.541870421542
270	313.937008830194
275	314.325035282771
280	314.706560372075
285	315.082146165635
290	315.452309835765
295	315.817526992292
300	316.178234751527
305	316.53483441678
310	316.887694146423
315	317.237151377265
320	317.583514950165
325	317.927067142274
330	318.268065637749
335	318.606745369169
340	318.943320124091
345	319.277984012541
350	319.610912903282
355	319.942265749469
360	320.272185802853
365	320.600801711638
370	320.928228540417
375	321.254568749704
380	321.579913103671
385	321.904341506333
390	322.227923760321
395	322.550720278697
400	322.681025164542
405	322.624248409267
410	322.514168821557
415	322.458178725771
420	322.444194072905
425	322.467591149159
430	322.516009418595
435	322.587318093022
440	322.679079001859
445	322.788202966566
450	322.911816001198
455	323.047589321946
460	323.193706505336
465	323.348741813016
470	323.511553787751
475	323.681209522944
480	323.856932152914
485	324.038063332092
490	324.224035862958
495	324.414353671752
500	324.608577109377
505	324.806312052239
510	325.007201714008
515	325.21092049092
520	325.417169323656
525	325.625672182161
530	325.836173392047
535	326.048435325262
540	326.262236651872
545	326.477370990575
550	326.693645730003
555	326.910880959903
560	327.128908530176
565	327.34757122995
570	327.566722053749
575	327.786223527
580	328.005947079228
585	328.22577247233
590	328.445587259387
595	328.665286277098
600	328.884771179476
605	329.103949996368
610	329.322736725333
615	329.541050961659
620	329.75881751184
625	329.975966060204
630	330.192430884886
635	330.408150551768
640	330.623067633126
645	330.837128465717
650	331.050282918764
655	331.262484193606
660	331.473688634335
665	331.683855553455
670	331.892947062501
675	332.100927907028
680	332.307765313474
685	332.513428855895
690	332.717890339811
695	332.921123693898
700	333.123104864044
705	333.323811711434
710	333.523223917875
715	333.721322899055
720	333.91809172271
725	334.113515032133
730	334.307578964322
735	334.500271144564
740	334.691580574215
745	334.88149754871
750	335.070013604765
755	335.257121469907
760	335.442815018604
765	335.627089237258
770	336.355151905592
775	337.605202871143
780	338.983323112708
785	340.191973186384
790	341.257093291496
795	342.210194018095
800	343.094677341839
805	343.911285580239
810	344.6640429584
815	345.361654301514
820	346.013195246284
825	346.626161294412
830	347.206327888647
835	347.758155452441
840	348.285179102161
845	348.790274435987
850	349.275829158888
855	349.743856876747
860	350.19606167002
865	350.633877746866
870	351.058508613342
875	351.470973016392
880	351.872149365271
885	352.262809686973
890	352.643641604809
895	353.015262327409
900	353.378228823642
905	353.733046066148
910	354.080173711988
915	354.420031400504
920	354.75300303632
925	355.079440405296
930	355.399666317906
935	355.71397737284
940	356.022646406124
945	356.32592468294
950	356.624043874108
955	356.91721784304
960	357.205644266104
965	357.489506099649
970	357.768972908398
975	358.044202068586
980	358.315339858765
985	358.582522446297
990	358.8458767805
995	359.105521400036
1000	359.361567164069
1005	359.614117915914
1010	359.863271086155
1015	360.109118240911
1020	360.35174557491
1025	360.591234363368
1030	360.82766137436
1035	361.061099243371
1040	361.291616815253
1045	361.519279455463
1050	361.744149336947
1055	361.96628570233
1060	362.185745101398
1065	362.402581606898
1070	362.616847011587
1075	362.828591006386
1080	363.037861342439
1085	362.403126918891
1090	360.447649343654
1095	358.546966159963
1100	357.016545068997
1105	355.846402528
1110	354.581949141788
1115	353.525936326151
1120	352.574226114989
1125	351.709310812145
1130	350.930038973006
1135	350.228383667596
1140	349.592426909917
1145	349.011596996776
1150	348.478050032091
1155	347.985901798381
1160	347.530548109006
1165	347.108177465842
1170	346.715485768401
1175	346.349563491254
1180	346.007867367807
1185	345.688181434385
1190	345.388545391316
1195	345.107188706763
1200	344.842494914183
1205	344.592984398077
1210	344.357304447371
1215	344.134217202738
1220	343.922587476866
1225	343.72137298189
1230	343.529616134638
1235	343.346437273507
1240	343.171028822651
1245	343.00264996405
1250	342.840621700354
1255	342.684322246266
1260	342.533182702578
1265	342.386683041135
1270	342.244348214981
1275	342.105744651292
1280	341.970476861276
1285	341.838184558664
1290	341.708539850679
1295	341.581244661056
1300	341.456028415006
1305	341.332645971103
1310	341.210875748803
1315	341.090517946963
1320	340.971392791177
1325	340.853338810881
1330	340.736211189458
1335	340.619880274249
1340	340.504230266179
1345	340.389158014133
1350	340.274571883806
1355	340.160390708709
1360	340.046542841741
1365	339.932965284472
1370	339.819602906916
1375	339.706407666874
1380	339.593338017608
1385	339.480358245967
1390	339.367437889135
1395	339.254551223801


==> tiks/ROM-signal/TimeEval-303bestcombo-3.tsv <==
0	279.15
5	279.169760670096
10	279.195588484994
15	279.220642614057
20	279.241937917257
25	279.258408789405
30	279.269923263648
35	279.276782836175
40	279.279470430941
45	279.278525018666
50	279.27448077326
55	279.26783900744
60	279.259056654301
65	279.248543001835
70	279.236660448805
75	279.223727127995
80	279.21002030569
85	279.195780009802
90	279.190548128995
95	279.170056220168
100	279.129837949403
105	279.083536652482
110	279.039172332542
115	279.001787815354
120	278.974791767195
125	278.960644178205
130	278.961209413957
135	278.977941073211
140	279.011981823472
145	279.064220388505
150	279.135327063272
155	279.225778552385
160	279.335877536945
165	279.465769626368
170	279.615458954214
175	279.784822971845
180	279.973626644382
185	280.181536086966
190	280.40813160683
195	280.652920091771
200	280.915346684436
205	281.194805691654
210	281.490650692421
215	281.802203823515
220	282.128764236429
225	282.469615732484
230	282.824033594192
235	283.191290640257
240	283.570662538902
245	283.9614324198
250	284.36289482882
255	284.774359072378
260	285.195151999515
265	285.624620270158
270	286.062132157508
275	286.507078931311
280	286.958875867048
285	287.416962923927
290	287.880805132177
295	288.34989272747
300	288.823741067589
305	289.301890363652
310	289.783905255405
315	290.269374257375
320	290.757909099998
325	291.249143987301
330	291.742734790309
335	292.238358193065
340	292.735710806051
345	293.23450825984
350	293.734484290007
355	294.235389822692
360	294.736992068736
365	295.239073632958
370	295.741431643947
375	296.243876908714
380	296.746233095559
385	297.248335947735
390	297.750032529746
395	298.251180507523
400	298.749273914458
405	299.247742064378
410	299.74934434633
415	300.252374756727
420	300.75533179367
425	301.25693460231
430	301.75611502298
435	302.251998963148
440	302.743884017081
445	303.231216793331
450	303.713571579807
455	304.190631022043
460	304.662169004111
465	305.128035683445
470	305.588144522956
475	306.042461123103
480	306.490993649557
485	306.933784661282
490	307.370904159819
495	307.802443698918
500	308.228511411837
505	308.649227830816
510	309.06472238875
515	309.475130507133
520	309.88059118663
525	310.281245027631
530	310.67723261766
535	311.068693230955
540	311.455763792895
545	311.838578068349
550	312.217266038682
555	312.591953437022
560	312.962761415678
565	313.32980632331
570	313.693199572695
575	314.05304758271
580	314.409451780618
585	314.762508652832
590	315.112309834129
595	315.458942226904
600	315.802488143345
605	316.143025464622
610	316.480627812138
615	316.815364726764
620	317.147301852694
625	317.476501123182
630	317.803020945939
635	318.126916386422
640	318.448239347601
645	318.767038745142
650	319.083360677159
655	319.397248587948
660	319.708743425279
665	320.01788379097
670	320.324706084596
675	320.629244640294
680	320.931531856673
685	321.231598319947
690	321.529472920417
695	321.8251829625
700	322.118754268496
705	322.41021127635
710	322.699577131624
715	322.986873773966
720	323.272122018301
725	323.555341631033
730	323.836551401489
735	324.115769208875
740	324.393012084985
745	324.668296272892
750	324.941637281868
755	325.21304993874
760	325.482548435903
765	325.750146376185
770	326.023420965656
775	326.295398373799
780	326.556634452379
785	326.81015735539
790	327.059159614551
795	327.306602919413
800	327.555050872448
805	327.806620470437
810	328.062993206142
815	328.325453911626
820	328.594940317562
825	328.872094431919
830	329.157311293862
835	329.450783088663
840	329.752537920975
845	330.062473234258
850	330.380384209511
855	330.70598763041
860	331.03894175124
865	331.378862697301
870	331.725337892488
875	332.077936961166
880	332.436220499884
885	332.799747063768
890	333.168078665029
895	333.540785037986
900	333.917446886833
905	334.297658298878
910	334.681028477006
915	335.067182920124
920	335.455764159084
925	335.846432137399
930	336.238864310779
935	336.632755526557
940	337.027817733236
945	337.423779561242
950	337.820385808441
955	338.217396857568
960	338.614588047527
965	339.011749016123
970	339.408683028212
975	339.805206300283
980	340.201147330061
985	340.596346237726
990	340.990654123733
995	341.383932446869
1000	341.776052425176
1005	342.166894461451
1010	342.556347594405
1015	342.944308975987
1020	343.330683374974
1025	343.715382706595
1030	344.098325587701
1035	344.479436916809
1040	344.858647478205
1045	345.235893569207
1050	345.611116649607
1055	345.984263012284
1060	346.355283473969
1065	346.724133085122
1070	347.09077085791
1075	347.455159511295
1080	347.81726523225
1085	348.160352366402
1090	348.492823223968
1095	348.83981346348
1100	349.199406766887
1105	349.56604117452
1110	349.933287816124
1115	350.29515796855
1120	350.646625144059
1125	350.98374868165
1130	351.303610449554
1135	351.604176659562
1140	351.884141336013
1145	352.142777887525
1150	352.379809415212
1155	352.595300450896
1160	352.789569117001
1165	352.963117210343
1170	353.116575327016
1175	353.250660273201
1180	353.366142340021
1185	353.463820407189
1190	353.544503209945
1195	353.608995428572
1200	353.658087532558
1205	353.692548534543
1210	353.713120988733
1215	353.720517711534
1220	353.715419815439
1225	353.698475736591
1230	353.670301006756
1235	353.631478575738
1240	353.582559533674
1245	353.524064116669
1250	353.456482905986
1255	353.3802781519
1260	353.295885169714
1265	353.203713768262
1270	353.104149681213
1275	352.997555979277
1280	352.884274447495
1285	352.764626916442
1290	352.638916539829
1295	352.507429013728
1300	352.370433734769
1305	352.228184896252
1310	352.080922522293
1315	351.928873441003
1320	351.772252198336
1325	351.611261914646
1330	351.446095086329
1335	351.276934335067
1340	351.103953107302
1345	350.927316326609
1350	350.747181001589
1355	350.56369679188
1360	350.377006534802
1365	350.187246735038
1370	349.994548019679
1375	349.799035560829
1380	349.600829467856
1385	349.400045151264
1390	349.196793660052
1395	348.991181994299


==> tiks/ROM-signal/TimeEval-303bestcombo-4.tsv <==
0	279.15
5	279.168481756036
10	279.208958322748
15	279.255358718858
20	279.299958365646
25	279.339270305079
30	279.37194438865
35	279.397693579422
40	279.416745727552
45	279.429564242289
50	279.436706402322
55	279.438752137834
60	279.436268901267
65	279.429795016676
70	279.419832481476
75	279.406844589037
80	279.391255991781
85	279.373453978569
90	280.573201979674
95	282.845133526345
100	284.933084058634
105	286.866761270102
110	288.664794964317
115	290.34018388266
120	291.903028214975
125	293.361889927905
130	294.724459880038
135	295.997876153446
140	297.188868653347
145	298.303818978239
150	299.34878070736
155	300.32948283748
160	301.251327620416
165	302.119388168639
170	302.938408188359
175	303.712804675027
180	304.446673650244
185	305.143798662009
190	305.807661620486
195	306.441455498713
200	307.048098439066
205	307.630248843869
210	308.190321077283
215	308.7305014575
220	309.252764269032
225	309.758887572387
230	310.250468631537
235	310.728938817997
240	311.195577884013
245	311.651527526446
250	312.097804187856
255	312.535311062279
260	312.964849290731
265	313.387128345874
270	313.802775616996
275	314.212345215723
280	314.616326030128
285	315.015149060312
290	315.409194072491
295	315.79879561122
300	316.184248410957
305	316.565812248818
310	316.94371628032
315	317.318162899202
320	317.689331161317
325	318.05737981107
330	318.422449947092
335	318.784667361902
340	319.144144588182
345	319.500982682148
350	319.855272772278
355	320.207097399503
360	320.55653167278
365	320.903644261942
370	321.248498247655
375	321.591151846485
380	321.931659027219
385	322.270070032951
390	322.606431821858
395	322.940788438157
400	323.037754179278
405	322.92952011143
410	322.863697855278
415	322.835268724649
420	322.839619337845
425	322.872599231282
430	322.930520562695
435	323.010130734998
440	323.108573970959
445	323.223349980691
450	323.352273690958
455	323.493437822072
460	323.645178975689
465	323.806047336239
470	323.974779823126
475	324.150276417807
480	324.331579354162
485	324.51785486243
490	324.708377176029
495	324.902514536141
500	325.099716956024
505	325.299505533076
510	325.501463120746
515	325.70522619416
520	325.910477762751
525	326.116941200485
530	326.324374879569
535	326.532567507108
540	326.741334076188
545	326.950512353474
550	327.159959834826
555	327.369551108777
560	327.57917557505
565	327.788735471825
570	327.998144171195
575	328.207324707364
580	328.416208506566
585	328.624734291668
590	328.832847137875
595	329.040497659008
600	329.247641306494
605	329.454237765565
610	329.660250435218
615	329.86564598027
620	330.070393945431
625	330.274466422666
630	330.477837764324
635	330.680484335541
640	330.882384300318
645	331.083517436469
650	331.283864975299
655	331.483409462467
660	331.682134636977
665	331.880025325695
670	332.077067351162
675	332.273247450788
680	332.46855320579
685	332.662972978496
690	332.856495856812
695	333.049111604847
700	333.240810618836
705	333.431583887617
710	333.621422957052
715	333.810319897842
720	333.998267276303
725	334.185258127704
730	334.371285931852
735	334.556344590633
740	334.740428407283
745	334.923532067187
750	335.105650620018
755	335.286779463094
760	335.466914325806
765	335.646051255018
770	336.478384766861
775	337.869741323798
780	339.127645047367
785	340.265883333452
790	341.298489590491
795	342.238739715383
800	343.098709099537
805	343.889128593692
810	344.619395610615
815	345.297661258817
820	345.930950199773
825	346.525289839245
830	347.085836591043
835	347.616993174916
840	348.122514376013
845	348.605600597715
850	349.068979555056
855	349.514976964205
860	349.945577303219
865	350.362475776993
870	350.767122588405
875	351.160760541242
880	351.544456903418
885	351.919130355892
890	352.285573751571
895	352.644473313734
900	352.99642481725
905	353.34194721873
910	353.681494133818
915	354.015463500508
920	354.344205716053
925	354.668030490793
930	354.98721262445
935	355.301996878075
940	355.612602087466
945	355.91922464052
950	356.22204142138
955	356.521212307568
960	356.816882292323
965	357.1091832926
970	357.398235693284
975	357.684149669882
980	357.967026325027
985	358.246958668284
990	358.524032463909
995	358.798326967143
1000	359.069915566227
1005	359.338866344504
1010	359.605242574604
1015	359.869103154766
1020	360.130502995682
1025	360.38949336491
1030	360.646122194763
1035	360.900434358632
1040	361.152471919917
1045	361.402274357084
1050	361.649878767833
1055	361.89532005489
1060	362.13863109557
1065	362.379842896937
1070	362.618984738132
1075	362.8560843012
1080	363.091167791597
1085	362.079459320204
1090	360.014557110532
1095	358.228567976533
1100	356.69339451413
1105	355.375204483834
1110	354.240722376551
1115	353.259958674554
1120	352.407095983849
1125	351.660478463968
1130	351.00221057795
1135	350.417625373659
1140	349.894748407226
1145	349.423812262798
1150	348.996840261014
1155	348.607300413085
1160	348.249823060065
1165	347.919973055319
1170	347.614067180359
1175	347.329028358325
1180	347.062269453682
1185	346.811600692045
1190	346.575155859616
1195	346.351333401304
1200	346.138749328013
1205	345.93619948393
1210	345.74262923653
1215	345.557109058451
1220	345.37881479175
1225	345.207011638639
1230	345.041041122718
1235	344.880310422321
1240	344.724283601879
1245	344.572474365279
1250	344.424440032687
1255	344.279776503498
1260	344.13811401657
1265	343.999113557238
1270	343.862463791
1275	343.727878427926
1280	343.595093940935
1285	343.463867576332
1290	343.333975607075
1295	343.205211788853
1300	343.077385986745
1305	342.950322946301
1310	342.823861187804
1315	342.69785200633
1320	342.572158563343
1325	342.446655058093
1330	342.32122596904
1335	342.195765357168
1340	342.070176224361
1345	341.94436992104
1350	341.818265598132
1355	341.691789699138
1360	341.564875488629
1365	341.437462613971
1370	341.309496697482
1375	341.180928956516
1380	341.051715849278
1385	340.921818744371
1390	340.791203612295
1395	340.659840737263


==> tiks/ROM-signal/TimeEval-303sines-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.150930434954
95	279.150327349548
100	279.15013268296
105	279.149979691558
110	279.148723040124
115	279.146410873487
120	279.143827152986
125	279.142305141653
130	279.144099727945
135	279.152558251819
140	279.171762662889
145	279.205836542186
150	279.258333741156
155	279.331900713113
160	279.428263266738
165	279.5483610378
170	279.692499865293
175	279.860505385462
180	280.051825041702
185	280.265621133868
190	280.500864554814
195	280.756418304523
200	281.031099287012
205	281.323716058265
210	281.633087193471
215	281.958059050542
220	282.29751632244
225	282.650388460067
230	283.015656939971
235	283.392364054852
240	283.779614725724
245	284.1765799992
250	284.58248757704
255	284.996617229933
260	285.418302125573
265	285.846928616613
270	286.281932618253
275	286.722791985133
280	287.169020655516
285	287.62016960415
290	288.075822540958
295	288.535592193246
300	288.999135937204
305	289.466122308235
310	289.936229343497
315	290.409156394007
320	290.884626146481
325	291.3623820547
330	291.842184126297
335	292.32380884594
340	292.807046611951
345	293.291697495806
350	293.777570088228
355	294.264481406862
360	294.752261581175
365	295.240753677636
370	295.729808518869
375	296.2192836754
380	296.709043105666
385	297.198956662688
390	297.688902110679
395	298.17876493629
400	298.668247043144
405	299.157678964795
410	299.646502176974
415	300.134641208063
420	300.622357393425
425	301.109544442446
430	301.596198712991
435	302.081860976503
440	302.565778766502
445	303.04699558945
450	303.5245069594
455	303.997425044594
460	304.46507887154
465	304.927035077721
470	305.38306541556
475	305.833096971254
480	306.277166577226
485	306.715384939285
490	307.14791023738
495	307.574929067298
500	307.996641176224
505	308.41325087514
510	308.824960830633
515	309.231967250935
520	309.634456620762
525	310.032604041617
530	310.426574183909
535	310.816520119755
540	311.202583034933
545	311.584893097018
550	311.963570442862
555	312.338725869848
560	312.710461339941
565	313.078870692501
570	313.444041184056
575	313.806054785524
580	314.164984362266
585	314.520896473001
590	314.873853436328
595	315.22391368772
600	315.571131701438
605	315.915557873758
610	316.2572392978
615	316.596219821468
620	316.93254010828
625	317.266238843823
630	317.597352677625
635	317.925915590422
640	318.251958813963
645	318.575511406612
650	318.896600910186
655	319.21525361821
660	319.531495517454
665	319.845350386358
670	320.15683973484
675	320.465983590551
680	320.772801143341
685	321.07731092477
690	321.379530727966
695	321.679477532057
700	321.977167521309
705	322.272616157145
710	322.565838251021
715	322.856848022971
720	323.145659553185
725	323.432284633805
730	323.716731849733
735	323.99901741363
740	324.279157545172
745	324.557164339113
750	324.833047627603
755	325.106817385045
760	325.378484210942
765	325.648058810351
770	325.916022909454
775	326.181265188535
780	326.443387555066
785	326.703654563668
790	326.96139680519
795	327.216913659016
800	327.471328425812
805	327.725524193105
810	327.981224852049
815	328.240791555858
820	328.506636847507
825	328.780773345422
830	329.064607924635
835	329.358922524484
840	329.663964025257
845	329.979574414777
850	330.30532233932
855	330.640608794669
860	330.984745980785
865	331.336992719344
870	331.696599056096
875	332.062838091039
880	332.435018348526
885	332.81248907574
890	333.194644435223
895	333.580925730675
900	333.970820882399
905	334.36386197819
910	334.759622026713
915	335.157711447302
920	335.557774700189
925	335.959486928896
930	336.362550770448
935	336.766693464436
940	337.171664259644
945	337.577232094532
950	337.983183543533
955	338.38932103105
960	338.795461230862
965	339.201433696756
970	339.607079693162
975	340.012252008021
980	340.4168118689
985	340.820628914698
990	341.223581924807
995	341.625557972875
1000	342.026451119702
1005	342.426161674203
1010	342.824595920965
1015	343.221665891025
1020	343.617289072741
1025	344.011387981335
1030	344.403889802216
1035	344.794726174123
1040	345.183833046116
1045	345.571149949975
1050	345.956620031557
1055	346.340189963317
1060	346.721809534658
1065	347.101431313881
1070	347.479010426055
1075	347.854504271787
1080	348.227872406052
1085	348.598298699975
1090	348.967827030178
1095	349.335583677272
1100	349.697732020618
1105	350.059893890805
1110	350.420458306167
1115	350.776996940179
1120	351.128724469713
1125	351.471340942385
1130	351.799859768212
1135	352.109161388925
1140	352.396545854741
1145	352.660335941889
1150	352.899062734139
1155	353.112086908123
1160	353.299511780289
1165	353.462147738037
1170	353.601112155563
1175	353.717608641607
1180	353.812964553292
1185	353.88861631219
1190	353.945959577818
1195	353.98629456108
1200	354.010941299001
1205	354.021016160293
1210	354.017528041909
1215	354.001476024204
1220	353.973834481161
1225	353.935510508978
1230	353.887317011174
1235	353.829975330121
1240	353.764129377603
1245	353.690361458009
1250	353.609215118693
1255	353.521200677566
1260	353.426793499914
1265	353.326437410632
1270	353.220538044122
1275	353.109466841519
1280	352.993558283891
1285	352.873121803848
1290	352.748443013748
1295	352.619795826786
1300	352.487444817382
1305	352.35164107819
1310	352.212617001864
1315	352.070588459725
1320	351.925759297384
1325	351.778325002577
1330	351.628467312487
1335	351.476352812939
1340	351.322137425877
1345	351.165968201654
1350	351.007985297058
1355	350.848316504691
1360	350.687082478397
1365	350.524399106208
1370	350.360376494267
1375	350.195116471771
1380	350.02871331749
1385	349.861257499507
1390	349.692836177347
1395	349.523531702177


==> tiks/ROM-signal/TimeEval-303sines-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	280.878926990306
95	283.241746853546
100	285.539800149962
105	287.601322073353
110	289.443720596853
115	291.103246553597
120	292.654404867279
125	294.083586454976
130	295.39710436705
135	296.610788256884
140	297.740361559543
145	298.798431647754
150	299.794679285334
155	300.73669270503
160	301.630604975718
165	302.48148169109
170	303.29092961492
175	304.058958758043
180	304.786492490753
185	305.476439189613
190	306.132836974699
195	306.759476958424
200	307.359338862316
205	307.934793376319
210	308.487927643227
215	309.020667930214
220	309.534769489818
225	310.031809089766
230	310.513210285481
235	310.980272497313
240	311.434187734183
245	311.876049667513
250	312.30686220802
255	312.727548186288
260	313.138956916647
265	313.541870421542
270	313.937008830194
275	314.325035282771
280	314.706560372075
285	315.082146165635
290	315.452309835765
295	315.817526992292
300	316.178234751527
305	316.53483441678
310	316.887694146423
315	317.237151377265
320	317.583514950165
325	317.927067142274
330	318.268065637749
335	318.606745369169
340	318.943320124091
345	319.277984012541
350	319.610912903282
355	319.942265749469
360	320.272185802853
365	320.600801711638
370	320.928228540417
375	321.254568749704
380	321.579913103671
385	321.904341506333
390	322.227923760321
395	322.550720278697
400	322.681025164542
405	322.624248409267
410	322.514168821557
415	322.458178725771
420	322.444194072905
425	322.467591149159
430	322.516009418595
435	322.587318093022
440	322.679079001859
445	322.788202966566
450	322.911816001198
455	323.047589321946
460	323.193706505336
465	323.348741813016
470	323.511553787751
475	323.681209522944
480	323.856932152914
485	324.038063332092
490	324.224035862958
495	324.414353671752
500	324.608577109377
505	324.806312052239
510	325.007201714008
515	325.21092049092
520	325.417169323656
525	325.625672182161
530	325.836173392047
535	326.048435325262
540	326.262236651872
545	326.477370990575
550	326.693645730003
555	326.910880959903
560	327.128908530176
565	327.34757122995
570	327.566722053749
575	327.786223527
580	328.005947079228
585	328.22577247233
590	328.445587259387
595	328.665286277098
600	328.884771179476
605	329.103949996368
610	329.322736725333
615	329.541050961659
620	329.75881751184
625	329.975966060204
630	330.192430884886
635	330.408150551768
640	330.623067633126
645	330.837128465717
650	331.050282918764
655	331.262484193606
660	331.473688634335
665	331.683855553455
670	331.892947062501
675	332.100927907028
680	332.307765313474
685	332.513428855895
690	332.717890339811
695	332.921123693898
700	333.123104864044
705	333.323811711434
710	333.523223917875
715	333.721322899055
720	333.91809172271
725	334.113515032133
730	334.307578964322
735	334.500271144564
740	334.691580574215
745	334.88149754871
750	335.070013604765
755	335.257121469907
760	335.442815018604
765	335.627089237258
770	336.355151905592
775	337.605202871143
780	338.983323112708
785	340.191973186384
790	341.257093291496
795	342.210194018095
800	343.094677341839
805	343.911285580239
810	344.6640429584
815	345.361654301514
820	346.013195246284
825	346.626161294412
830	347.206327888647
835	347.758155452441
840	348.285179102161
845	348.790274435987
850	349.275829158888
855	349.743856876747
860	350.19606167002
865	350.633877746866
870	351.058508613342
875	351.470973016392
880	351.872149365271
885	352.262809686973
890	352.643641604809
895	353.015262327409
900	353.378228823642
905	353.733046066148
910	354.080173711988
915	354.420031400504
920	354.75300303632
925	355.079440405296
930	355.399666317906
935	355.71397737284
940	356.022646406124
945	356.32592468294
950	356.624043874108
955	356.91721784304
960	357.205644266104
965	357.489506099649
970	357.768972908398
975	358.044202068586
980	358.315339858765
985	358.582522446297
990	358.8458767805
995	359.105521400036
1000	359.361567164069
1005	359.614117915914
1010	359.863271086155
1015	360.109118240911
1020	360.35174557491
1025	360.591234363368
1030	360.82766137436
1035	361.061099243371
1040	361.291616815253
1045	361.519279455463
1050	361.744149336947
1055	361.96628570233
1060	362.185745101398
1065	362.402581606898
1070	362.616847011587
1075	362.828591006386
1080	363.037861342439
1085	362.403126918891
1090	360.447649343654
1095	358.546966159963
1100	357.016545068997
1105	355.846402528
1110	354.581949141788
1115	353.525936326151
1120	352.574226114989
1125	351.709310812145
1130	350.930038973006
1135	350.228383667596
1140	349.592426909917
1145	349.011596996776
1150	348.478050032091
1155	347.985901798381
1160	347.530548109006
1165	347.108177465842
1170	346.715485768401
1175	346.349563491254
1180	346.007867367807
1185	345.688181434385
1190	345.388545391316
1195	345.107188706763
1200	344.842494914183
1205	344.592984398077
1210	344.357304447371
1215	344.134217202738
1220	343.922587476866
1225	343.72137298189
1230	343.529616134638
1235	343.346437273507
1240	343.171028822651
1245	343.00264996405
1250	342.840621700354
1255	342.684322246266
1260	342.533182702578
1265	342.386683041135
1270	342.244348214981
1275	342.105744651292
1280	341.970476861276
1285	341.838184558664
1290	341.708539850679
1295	341.581244661056
1300	341.456028415006
1305	341.332645971103
1310	341.210875748803
1315	341.090517946963
1320	340.971392791177
1325	340.853338810881
1330	340.736211189458
1335	340.619880274249
1340	340.504230266179
1345	340.389158014133
1350	340.274571883806
1355	340.160390708709
1360	340.046542841741
1365	339.932965284472
1370	339.819602906916
1375	339.706407666874
1380	339.593338017608
1385	339.480358245967
1390	339.367437889135
1395	339.254551223801


==> tiks/ROM-signal/TimeEval-303sines-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	398
95	398
100	398
105	398
110	398
115	398
120	398
125	398
130	398
135	398
140	398
145	398
150	398
155	398
160	398
165	398
170	398
175	398
180	398
185	398
190	398
195	398
200	398
205	398
210	398
215	398
220	398
225	398
230	398
235	398
240	398
245	398
250	398
255	398
260	398
265	398
270	398
275	398
280	398
285	398
290	398
295	398
300	398
305	398
310	398
315	398
320	398
325	398
330	398
335	398
340	398
345	398
350	398
355	398
360	398
365	398
370	398
375	398
380	398
385	398
390	398
395	398
400	375
405	375
410	375
415	375
420	375
425	375
430	375
435	375
440	375
445	375
450	375
455	375
460	375
465	375
470	375
475	375
480	375
485	375
490	375
495	375
500	375
505	375
510	375
515	375
520	375
525	375
530	375
535	375
540	375
545	375
550	375
555	375
560	375
565	375
570	375
575	375
580	375
585	375
590	375
595	375
600	375
605	375
610	375
615	375
620	375
625	375
630	375
635	375
640	375
645	375
650	375
655	375
660	375
665	375
670	375
675	375
680	375
685	375
690	375
695	375
700	375
705	375
710	375
715	375
720	375
725	375
730	375
735	375
740	375
745	375
750	375
755	375
760	375
765	375
770	439
775	439
780	439
785	439
790	439
795	439
800	439
805	439
810	439
815	439
820	439
825	439
830	439
835	439
840	439
845	439
850	439
855	439
860	439
865	439
870	439
875	439
880	439
885	439
890	439
895	439
900	439
905	439
910	439
915	439
920	439
925	439
930	439
935	439
940	439
945	439
950	439
955	439
960	439
965	439
970	439
975	439
980	439
985	439
990	439
995	439
1000	439
1005	439
1010	439
1015	439
1020	439
1025	439
1030	439
1035	439
1040	439
1045	439
1050	439
1055	439
1060	439
1065	439
1070	439
1075	439
1080	439
1085	317
1090	317
1095	317
1100	317
1105	317
1110	317
1115	317
1120	317
1125	317
1130	317
1135	317
1140	317
1145	317
1150	317
1155	317
1160	317
1165	317
1170	317
1175	317
1180	317
1185	317
1190	317
1195	317
1200	317
1205	317
1210	317
1215	317
1220	317
1225	317
1230	317
1235	317
1240	317
1245	317
1250	317
1255	317
1260	317
1265	317
1270	317
1275	317
1280	317
1285	317
1290	317
1295	317
1300	317
1305	317
1310	317
1315	317
1320	317
1325	317
1330	317
1335	317
1340	317
1345	317
1350	317
1355	317
1360	317
1365	317
1370	317
1375	317
1380	317
1385	317
1390	317
1395	317


==> tiks/ROM-signal/TimeEval-303sines-4.tsv <==
0	279.15
5	279.597663111293
10	280.015652225658
15	280.406022962592
20	280.770693665566
25	281.111454287908
30	281.429974719106
35	281.727812585424
40	282.006420556855
45	282.267153190613
50	282.51127333963
55	282.739958152888
60	282.954304692856
65	283.155335193806
70	283.344001983375
75	283.521192088414
80	283.687731544908
85	283.844389430527
90	284.959864814212
95	286.944252245553
100	288.792580935775
105	290.515067541551
110	292.121215560545
115	293.619862174651
120	295.019222216548
125	296.326929412941
130	297.550075053313
135	298.695244227872
140	299.76854977297
145	300.775664056496
150	301.721848729927
155	302.611982567814
160	303.450587509571
165	304.241853012667
170	304.989658820566
175	305.697596243279
180	306.368988042939
185	307.006907011707
190	307.614193324258
195	308.193470742385
200	308.747161744654
205	309.277501649746
210	309.786551797947
215	310.276211851378
220	310.748231269811
225	311.204220015436
230	311.645658536603
235	312.073907077471
240	312.49021435751
245	312.895725662058
250	313.291490382521
255	313.678469042322
260	314.057539842431
265	314.42950475814
270	314.795095216675
275	315.154977383396
280	315.509757082481
285	315.859984376361
290	316.206157826587
295	316.548728457326
300	316.888103441324
305	317.224649526879
310	317.558696223146
315	317.890538759989
320	318.220440837503
325	318.54863717938
330	318.87533590333
335	319.200720720922
340	319.524952978392
345	319.848173549206
350	320.170504588465
355	320.492051158554
360	320.812902734854
365	321.133134599708
370	321.452809132333
375	321.771977001837
380	322.090678270033
385	322.408943410295
390	322.726794248296
395	323.044244830073
400	323.173987401943
405	323.133582970447
410	323.117615529742
415	323.124186938158
420	323.151529157044
425	323.197995590603
430	323.262052997933
435	323.342273939171
440	323.437329720274
445	323.545983803367
450	323.667085651845
455	323.799564981514
460	323.942426390963
465	324.094744346178
470	324.255658496072
475	324.424369297166
480	324.600133927104
485	324.782262468012
490	324.970114342016
495	325.163094982338
500	325.360652724534
505	325.562275903436
510	325.76749014229
515	325.975855821511
520	326.186965715253
525	326.400442784795
530	326.615938118463
535	326.833129008461
540	327.051717155632
545	327.271426993746
550	327.492004125468
555	327.71321386266
560	327.934839864162
565	328.156682864644
570	328.378559488522
575	328.60030114335
580	328.821752987436
585	329.042772966804
590	329.26323091691
595	329.483007724842
600	329.701994548011
605	329.920092085586
610	330.137209899196
615	330.353265779614
620	330.568185156401
625	330.781900547632
630	330.99435104706
635	331.205481846224
640	331.415243789166
645	331.623592957605
650	331.830490284511
655	332.03590119421
660	332.239795267222
665	332.442145928203
670	332.642930155419
675	332.842128210327
680	333.039723385909
685	333.235701772488
690	333.430052039869
695	333.622765234693
700	333.813834591976
705	334.003255359887
710	334.191024636858
715	334.3771412202
720	334.561605465441
725	334.744419155654
730	334.925585380111
735	335.105108421606
740	335.282993651873
745	335.459247434546
750	335.633877035133
755	335.806890537532
760	335.978296766642
765	336.148105216647
770	336.837500202042
775	337.997459726394
780	339.086556077783
785	340.110127175761
790	341.073127077389
795	341.980152471567
800	342.835467407807
805	343.643026371269
810	344.406495809545
815	345.129274210649
820	345.814510825831
825	346.465123125276
830	347.083813069436
835	347.673082273707
840	348.235246139355
845	348.772447019053
850	349.286666481112
855	349.779736732404
860	350.253351256171
865	350.709074717282
870	351.148352184129
875	351.572517713145
880	351.982802338925
885	352.380341510128
890	352.766182008685
895	353.141288387362
900	353.506548958412
905	353.862781363876
910	354.210737756039
915	354.551109614677
920	354.884532225922
925	355.211588845914
930	355.532814570856
935	355.848699933637
940	356.159694245812
945	356.466208702477
950	356.768619266384
955	357.067269346531
960	357.362472285434
965	357.654513668318
970	357.94365346658
975	358.230128027004
980	358.514151917466
985	358.795919639107
990	359.075607214274
995	359.353373658914
1000	359.629362347479
1005	359.903702277879
1010	360.176509243491
1015	360.447886918737
1020	360.717927864335
1025	360.986714457862
1030	361.254319754909
1035	361.520808285751
1040	361.786236792075
1045	362.050654908049
1050	362.314105789682
1055	362.576626696153
1060	362.838249526567
1065	363.099001315305
1070	363.358904688961
1075	363.617978287625
1080	363.876237153086
1085	363.140276874453
1090	361.503818147881
1095	359.998938792666
1100	358.615380769833
1105	357.343636447762
1110	356.174895050089
1115	355.100992941645
1120	354.114367467221
1125	353.208014080901
1130	352.375446524531
1135	351.610659832875
1140	350.908095960356
1145	350.262611840018
1150	349.669449699888
1155	349.124209475067
1160	348.622823166051
1165	348.161531004903
1170	347.736859301107
1175	347.345599848356
1180	346.984790782162
1185	346.651698786178
1190	346.343802552462
1195	346.058777407704
1200	345.794481023755
1205	345.548940136543
1210	345.320338202878
1215	345.107003929628
1220	344.907400614307
1225	344.720116240465
1230	344.54385427517
1235	344.377425119596
1240	344.21973816712
1245	344.069794426525
1250	343.926679670848
1255	343.789558075148
1260	343.657666309016
1265	343.530308052043
1270	343.406848902627
1275	343.286711652592
1280	343.16937190196
1285	343.054353990035
1290	342.941227220573
1295	342.829602360379
1300	342.719128392082
1305	342.609489503204
1310	342.500402294831
1315	342.391613194411
1320	342.282896058229
1325	342.174049950139
1330	342.064897084064
1335	341.955280918633
1340	341.845064393147
1345	341.734128294802
1350	341.622369747831
1355	341.509700815838
1360	341.396047209231
1365	341.281347090246
1370	341.165549968517
1375	341.048615680723
1380	340.930513448226
1385	340.811221007084
1390	340.690723805199
1395	340.569014261747


==> tiks/ROM-signal/TimeEval-303sines-5.tsv <==
0	279.15
5	279.164339623286
10	279.179353046197
15	279.195127730439
20	279.211738188207
25	279.22924721469
30	279.247707009616
35	279.267160198443
40	279.287640762681
45	279.309174887855
50	279.331781736733
55	279.355474154685
60	279.38025931334
65	279.406139298084
70	279.433111644413
75	279.461169827659
80	279.490303710168
85	279.52049994963
90	279.479601185833
95	279.382397001889
100	279.308269001474
105	279.256942750319
110	279.228084028763
115	279.221308425768
120	279.236189696665
125	279.272267044475
130	279.329051463513
135	279.406031265719
140	279.502676894235
145	279.61844511503
150	279.752782665423
155	279.905129428033
160	280.074921189711
165	280.261592037273
170	280.464576435104
175	280.683311023876
180	280.917236174603
185	281.165797327823
190	281.428446143946
195	281.704641487504
200	281.993850265154
205	282.295548134848
210	282.609220101408
215	282.934361011863
220	283.270475962311
225	283.617080626622
230	283.973701516086
235	284.33987617804
240	284.715153340537
245	285.099093009363
250	285.491266522929
255	285.89125656999
260	286.298657174549
265	286.713073651884
270	287.134122539128
275	287.561431503552
280	287.994639231286
285	288.433395298994
290	288.877360030702
295	289.326204341801
300	289.779609571993
305	290.237267308818
310	290.698879203187
315	291.16415677825
320	291.632821232756
325	292.104603239976
330	292.579242743137
335	293.056488748224
340	293.536099114934
345	294.017840346466
350	294.501487378774
355	294.986823369858
360	295.473639489578
365	295.961734710457
370	296.450915599867
375	296.940996113961
380	297.431797393672
385	297.923147563049
390	298.414881530204
395	298.906840791055
400	299.41271004241
405	299.92901469275
410	300.440211888513
415	300.946298351719
420	301.44727639443
425	301.943153501667
430	302.433941930367
435	302.919658325546
440	303.400323354453
445	303.87596135914
450	304.346600027615
455	304.812270083506
460	305.273004994013
465	305.728840695748
470	306.179815337971
475	306.625969042666
480	307.067343680792
485	307.503982664052
490	307.935930751462
495	308.363233869992
500	308.785938948569
505	309.2040937647
510	309.617746803007
515	310.026947124986
520	310.431744249286
525	310.832188041883
530	311.228328615493
535	311.62021623762
540	312.007901246683
545	312.39143397564
550	312.770864682611
555	313.146243487996
560	313.517620317617
565	313.885044851456
570	314.24856647756
575	314.608234250734
580	314.964096855659
585	315.316202574083
590	315.664599255776
595	316.009334292945
600	316.350454597835
605	316.688006583253
610	317.022036145782
615	317.352588651442
620	317.679708923621
625	318.003441233051
630	318.323829289668
635	318.640916236189
640	318.954744643245
645	319.265356505939
650	319.572793241683
655	319.877095689208
660	320.178304108625
665	320.476458182441
670	320.771597017426
675	321.063759147254
680	321.352982535832
685	321.639304581239
690	321.922762120218
695	322.20339143315
700	322.481228249451
705	322.756307753354
710	323.028664590006
715	323.298332871858
720	323.565346185294
725	323.829737597463
730	324.091539663294
735	324.350784432643
740	324.607503457563
745	324.86172779966
750	325.113488037518
755	325.362814274175
760	325.609736144616
765	325.854282823291
770	326.058158231822
775	326.231344247117
780	326.416853325876
785	326.614286276096
790	326.823242303397
795	327.043320944133
800	327.274123693548
805	327.515255371266
810	327.766325260633
815	328.026948053429
820	328.296744627158
825	328.575342678376
830	328.862377232346
835	329.157491046489
840	329.460334922748
845	329.770567941884
850	330.087857630965
855	330.411880073754
860	330.742319972386
865	331.078870667582
870	331.421234123636
875	331.769120883592
880	332.12224999927
885	332.480348940155
890	332.843153484652
895	333.210407596681
900	333.58186329024
905	333.957280484137
910	334.336426848855
915	334.719077647209
920	335.105015570218
925	335.494030569456
930	335.88591968694
935	336.280486883459
940	336.677542866166
945	337.076904916082
950	337.478396716103
955	337.881848180011
960	338.287095282906
965	338.693979893413
970	339.102349607984
975	339.512057587526
980	339.922962396589
985	340.334927845281
990	340.747822834049
995	341.161521201456
1000	341.575901575025
1005	341.990847225253
1010	342.406245922802
1015	342.82198979895
1020	343.23797520929
1025	343.654102600698
1030	344.070276381574
1035	344.48640479534
1040	344.90239979717
1045	345.318176933943
1050	345.733655227372
1055	346.14875706028
1060	346.563408065977
1065	346.977537020704
1070	347.391075739075
1075	347.803958972494
1080	348.216124310465
1085	348.70005835362
1090	349.234860990751
1095	349.738468017822
1100	350.212043218207
1105	350.656691751704
1110	351.073465986444
1115	351.463370493354
1120	351.827366330041
1125	352.166374722188
1130	352.481280234417
1135	352.772933508854
1140	353.04215363784
1145	353.289730227182
1150	353.516425197768
1155	353.722974366044
1160	353.910088837632
1165	354.078456243035
1170	354.228741839884
1175	354.361589502331
1180	354.477622614935
1185	354.57744488563
1190	354.661641090036
1195	354.73077775736
1200	354.785403806502
1205	354.826051139559
1210	354.853235198704
1215	354.867455491472
1220	354.869196088591
1225	354.858926097833
1230	354.837100116753
1235	354.804158666699
1240	354.760528610067
1245	354.706623552434
1250	354.642844230926
1255	354.569578889939
1260	354.487203645145
1265	354.396082836553
1270	354.296569371279
1275	354.189005056547
1280	354.073720923396
1285	353.951037541466
1290	353.821265325204
1295	353.684704831767
1300	353.541647050887
1305	353.392373686913
1310	353.237157433237
1315	353.076262239304
1320	352.909943570352
1325	352.738448660078
1330	352.562016756368
1335	352.380879360246
1340	352.195260458199
1345	352.00537674801
1350	351.811437858252
1355	351.61364656158
1360	351.412198981962
1365	351.207284795981
1370	350.999087428364
1375	350.787784241855
1380	350.573546721577
1385	350.356540654023
1390	350.136926300797
1395	349.914858567259


==> tiks/ROM-signal/TimeEval-303sines-6.tsv <==
0	279.15
5	279.417962852883
10	279.654736666192
15	279.864577709645
20	280.051120657296
25	280.217472506398
30	280.366292104937
35	280.499857501229
40	280.62012298867
45	280.728767430721
50	280.8272352076
55	280.916770919825
60	280.998448809135
65	281.073197709485
70	281.141822215607
75	281.205020650697
80	281.263400325106
85	281.317490502011
90	282.588400895772
95	284.909856490042
100	287.003786236024
105	288.900326051277
110	290.625204695618
115	292.200413993319
120	293.644777743135
125	294.974434071515
130	296.203243957971
135	297.343136897461
140	298.404403127623
145	299.395940510369
150	300.325462993749
155	301.199676570547
160	302.024427776538
165	302.804829017606
170	303.545364366245
175	304.249978911488
180	304.922154270063
185	305.564972460233
190	306.181169993803
195	306.773183748104
200	307.343189930803
205	307.893137240009
210	308.42477514453
215	308.939678059535
220	309.439266067089
225	309.924822725342
230	310.39751042155
235	310.858383649895
240	311.308400532942
245	311.748432853647
250	312.179274821475
255	312.601650759944
260	313.016221872719
265	313.423592220174
270	313.824314017317
275	314.218892346459
280	314.607789363367
285	314.991428063493
290	315.370195664646
295	315.744446654013
300	316.114505540306
305	316.480669345893
310	316.84320986876
315	317.202375740001
320	317.558394299009
325	317.911473305556
330	318.261802505509
335	318.609555064737
340	318.954888884046
345	319.297947806375
350	319.638862726236
355	319.97775261023
360	320.314725436504
365	320.649879060198
370	320.983302011185
375	321.315074229794
380	321.645267745637
385	321.973947304186
390	322.301170945315
395	322.626990537637
400	322.715308417807
405	322.598777384139
410	322.525011394105
415	322.488329382986
420	322.483851455643
425	322.50737901048
430	322.555293511466
435	322.624470930476
440	322.712209366135
445	322.81616774979
450	322.934313887419
455	323.064880368903
460	323.206327112433
465	323.35730950951
470	323.516651301389
475	323.683321456265
480	323.856414432479
485	324.035133310207
490	324.218775355548
495	324.406719649353
500	324.598416470485
505	324.793378171474
510	324.991171325037
515	325.191409954087
520	325.393749686537
525	325.597882700423
530	325.803533345274
535	326.010454342851
540	326.21842348494
545	326.427240758157
550	326.636725836096
555	326.846715887981
560	327.057063660396
565	327.267635795012
570	327.478311350574
575	327.688980501958
580	327.899543393
585	328.109909123072
590	328.31999485019
595	328.529724995835
600	328.739030538696
605	328.947848386318
610	329.156120815078
615	329.363794970241
620	329.570822418923
625	329.777158749699
630	329.98276321347
635	330.187598400809
640	330.391629951704
645	330.594826294031
650	330.79715840763
655	330.998599611176
660	331.199125369403
665	331.398713118534
670	331.597342108003
675	331.794993256784
680	331.991649022855
685	332.187293284452
690	332.381911231951
695	332.575489269333
700	332.768014924286
705	332.959476766131
710	333.149864330809
715	333.339168052272
720	333.527379199674
725	333.714489819831
730	333.900492684457
735	334.085381241748
740	334.269149571917
745	334.45179234633
750	334.633304789917
755	334.813682646568
760	334.992922147257
765	335.171019980656
770	336.004545891004
775	337.40098706907
780	338.671740403065
785	339.833454927218
790	340.90039032116
795	341.8847702017
800	342.797082960412
805	343.646337833197
810	344.440282784275
815	345.185589840792
820	345.888012701688
825	346.552520746134
830	347.183412966646
835	347.784414836251
840	348.358760676318
845	348.909263711889
850	349.438375675945
855	349.948237545622
860	350.440722755423
865	350.917474029399
870	351.379934801097
875	351.829376042691
880	352.266919199334
885	352.693555818247
890	353.110164371686
895	353.517524696277
900	353.916330406248
905	354.307199583145
910	354.690683998072
915	355.067277083176
920	355.437420835856
925	355.801511811068
930	356.159906333396
935	356.512925040495
940	356.860856852629
945	357.203962448679
950	357.542477317004
955	357.876614439277
960	358.206566656839
965	358.532508761834
970	358.854599349202
975	359.172982460437
980	359.487789045555
985	359.799138266013
990	360.107138658119
995	360.411889173796
1000	360.713480113252
1005	361.011993962153
1010	361.307506144257
1015	361.600085698995
1020	361.889795892322
1025	362.176694768065
1030	362.460835646135
1035	362.742267573178
1040	363.021035730583
1045	363.297181804172
1050	363.570744319437
1055	363.841758945695
1060	364.110258772213
1065	364.376274558994
1070	364.639834964623
1075	364.900966753341
1080	365.159694983269
1085	364.165064074601
1090	362.095831017523
1095	360.26503537233
1100	358.640582388879
1105	357.194845681357
1110	355.904020643812
1115	354.747576552496
1120	353.707791417712
1125	352.769356327433
1130	351.919038252044
1135	351.145392126173
1140	350.438514552699
1145	349.789832739234
1150	349.191923324227
1155	348.638356616336
1160	348.123562488544
1165	347.642714763948
1170	347.191631424792
1175	346.76668838805
1180	346.36474493428
1185	345.98307916356
1190	345.619332092934
1195	345.271459211999
1200	344.937688483636
1205	344.616483920824
1210	344.306513992483
1215	344.006624214896
1220	343.715813373597
1225	343.43321289602
1230	343.158068959806
1235	342.889726977151
1240	342.627618143262
1245	342.37124777815
1250	342.120185226525
1255	341.874055111302
1260	341.632529762888
1265	341.395322669534
1270	341.162182814129
1275	340.932889780282
1280	340.707249525744
1285	340.485090734445
1290	340.26626166998
1295	340.0506274634
1300	339.838067776943
1305	339.628474792976
1310	339.421751484073
1315	339.21781012596
1320	339.016571020106
1325	338.817961397163
1330	338.621914476292
1335	338.428368658717
1340	338.237266836826
1345	338.048555802582
1350	337.862185741288
1355	337.678109798581
1360	337.496283710243
1365	337.316665485836
1370	337.139215138396
1375	336.963894453529
1380	336.790666792169
1385	336.619496922068
1390	336.450350873794
1395	336.283195817593


==> tiks/ROM-signal/TimeEval-303sines-7.tsv <==
0	279.15
5	279.121875423204
10	279.086291580308
15	279.045541576397
20	279.001475128296
25	278.955574106958
30	278.909015867897
35	278.862726288959
40	278.817424139069
45	278.773658150649
50	278.731837955518
55	278.692259863616
60	278.655128311003
65	278.620573674152
70	278.588667037994
75	278.559432412581
80	278.532856814955
85	278.508898566656
90	278.545569810221
95	278.609161699684
100	278.637727065801
105	278.645566731689
110	278.643986683944
115	278.641826851602
120	278.645904816196
125	278.661386974328
130	278.692098055399
135	278.740778436874
140	278.809297395045
145	278.898829274086
150	279.009998540775
155	279.142998805543
160	279.297690120731
165	279.473678202066
170	279.67037864793
175	279.887068741719
180	280.122929005516
185	280.377076318751
190	280.648590115324
195	280.93653291906
200	281.239966263832
205	281.557962865271
210	281.889615760657
215	282.234045007897
220	282.590402429645
225	282.957874801315
230	283.335685809271
235	283.723097045336
240	284.119408254045
245	284.523957008042
250	284.936117953153
255	285.355301736915
260	285.780953711506
265	286.212552483378
270	286.649608366675
275	287.091661785119
280	287.538281656991
285	287.98906378973
290	288.443629304081
295	288.901623102516
300	289.362712392436
305	289.826585271326
310	290.292949378445
315	290.761530615542
320	291.232071937538
325	291.704332212872
330	292.178085152316
335	292.653118304382
340	293.129232114954
345	293.606239048477
350	294.083962767791
355	294.562237369605
360	295.040906672549
365	295.51982355476
370	295.998849338011
375	296.477853215451
380	296.956711720172
385	297.435308231882
390	297.913532519148
395	298.391280314745
400	298.857352303258
405	299.318733401782
410	299.787468687514
415	300.260683132492
420	300.736057850625
425	301.211734384426
430	301.686234867258
435	302.158395445349
440	302.627310777952
445	303.092287795104
450	303.552807192898
455	304.00849139645
460	304.459077929318
465	304.904397302045
470	305.344354677682
475	305.778914693345
480	306.208088918105
485	306.631925512222
490	307.050500723473
495	307.463911915626
500	307.87227187369
505	308.275704172092
510	308.67433942677
515	309.068312281292
520	309.457759001583
525	309.842815574321
530	310.223616221243
535	310.600292256046
540	310.972971222598
545	311.341776263372
550	311.706825675469
555	312.068232618748
560	312.426104946552
565	312.780545134518
570	313.131650287162
575	313.479512205447
580	313.824217501459
585	314.165847748814
590	314.504479659421
595	314.840185278995
600	315.173032195098
605	315.503083752712
610	315.830399273314
615	316.155034274251
620	316.477040685906
625	316.796467064688
630	317.113358800364
635	317.42775831661
640	317.739705263982
645	318.049236704771
650	318.356387289385
655	318.661189424088
660	318.963673430055
665	319.2638676938
670	319.561798809117
675	319.857491710741
680	320.150969799978
685	320.442255062593
690	320.731368179264
695	321.018328628922
700	321.303154785324
705	321.585864007182
710	321.866472722188
715	322.144996505277
720	322.421450151436
725	322.695847743383
730	322.968202714422
735	323.238527906767
740	323.506835625603
745	323.773137689174
750	324.037445475133
755	324.299769963407
760	324.5601217758
765	324.818511212559
770	325.105377540293
775	325.399549208384
780	325.667701598412
785	325.918384096096
790	326.158426457891
795	326.393233524072
800	326.627033178416
805	326.863084543511
810	327.103852424895
815	327.351153164407
820	327.606276320549
825	327.870085949114
830	328.143104699929
835	328.425583464694
840	328.717558897475
845	329.018900774703
850	329.329350858104
855	329.648554664898
860	329.976087328933
865	330.311474548825
870	330.654209459936
875	331.003766132203
880	331.359610281778
885	331.721207688171
890	332.088030727394
895	332.459563363314
900	332.835304881965
905	333.214772605345
910	333.597503780833
915	333.983056808502
920	334.3710119403
925	334.760971561481
930	335.152560144938
935	335.545423952702
940	335.93923054524
945	336.333668147861
950	336.728444914159
955	337.123288118664
960	337.517943304469
965	337.912173406323
970	338.30575786533
975	338.698491747867
980	339.090184878385
985	339.480660993437
990	339.869756922318
995	340.257321798164
1000	340.643216302121
1005	341.02731194218
1010	341.409490367488
1015	341.789642718349
1020	342.167669011603
1025	342.54347756075
1030	342.916984429879
1035	343.288112920268
1040	343.656793088383
1045	344.022961293908
1050	344.386559776384
1055	344.747536259001
1060	345.1058435781
1065	345.461439336948
1070	345.814285582377
1075	346.164348502942
1080	346.511598147254
1085	346.798761988274
1090	347.068989710801
1095	347.385876543659
1100	347.73238087676
1105	348.094753052052
1110	348.46198353716
1115	348.825341842905
1120	349.177990727367
1125	349.514663013734
1130	349.831390604824
1135	350.125277108292
1140	350.394306976396
1145	350.637185279403
1150	350.85320322542
1155	351.042125354177
1160	351.204095002241
1165	351.339555189518
1170	351.449182533779
1175	351.533832178858
1180	351.594492037491
1185	351.632244912823
1190	351.648237282794
1195	351.64365371644
1200	351.619696046669
1205	351.57756655534
1210	351.518454537522
1215	351.443525705967
1220	351.353913976824
1225	351.25071524578
1230	351.134982821836
1235	351.00772423558
1240	350.869899181209
1245	350.722418387823
1250	350.566143246608
1255	350.401886047147
1260	350.23041069888
1265	350.052433833293
1270	349.868626199135
1275	349.679614277283
1280	349.48598205412
1285	349.288272902733
1290	349.086991530176
1295	348.882605956614
1300	348.675549498631
1305	348.466222734424
1310	348.254995433281
1315	348.042208435557
1320	347.828175472706
1325	347.613184919621
1330	347.397501473799
1335	347.181367757775
1340	346.965005842764
1345	346.748618692746
1350	346.532391529236
1355	346.316493117789
1360	346.101076977941
1365	345.886282518771
1370	345.672236102644
1375	345.459052039972
1380	345.246833517987
1385	345.035673466682
1390	344.82565536508
1395	344.616853991042


==> tiks/ROM-signal/TimeEval-303sines-8.tsv <==
0	279.15
5	279.060486709667
10	278.984337833513
15	278.920866880462
20	278.869442769928
25	278.829484395051
30	278.80045572442
35	278.781861387725
40	278.773242696667
45	278.774174057557
50	278.784259736656
55	278.803130943319
60	278.830443199628
65	278.865873968389
70	278.909120514235
75	278.959897975099
80	279.017937623623
85	279.082985300083
90	279.080691735089
95	279.034456386928
100	279.027501882878
105	279.056586495361
110	279.118779282454
115	279.211427014222
120	279.332124904951
125	279.478690671592
130	279.649141505353
135	279.841673599965
140	280.054643928236
145	280.286553999522
150	280.536035365753
155	280.801836673623
160	281.082812086279
165	281.377910919928
170	281.686168359852
175	282.006697136789
180	282.338680058854
185	282.681363306582
190	283.034050409422
195	283.396096831367
200	283.76690510166
205	284.145920433635
210	284.532626781084
215	284.926543287101
220	285.327221085179
225	285.734240416717
230	286.147208032847
235	286.565754851908
240	286.989533846876
245	287.418218139711
250	287.851499281994
255	288.28908570328
260	288.730701310539
265	289.176084223692
270	289.624985633804
275	290.077168771787
280	290.532407976734
285	290.990487854051
290	291.451202514539
295	291.914354886457
300	292.379756093366
305	292.847224891296
310	293.316587159366
315	293.787675438604
320	294.260328514203
325	294.734391036917
330	295.209713179751
335	295.68615032641
340	296.163562788397
345	296.641815547893
350	297.120778023849
355	297.600323858995
360	298.080330725658
365	298.560680148509
370	299.041257342546
375	299.521951064771
380	300.002653478187
385	300.483260026855
390	300.963669320913
395	301.443783030511
400	301.937776036316
405	302.440667374143
410	302.936069953456
415	303.424410063949
420	303.906069867149
425	304.381391654132
430	304.850681717344
435	305.314213869086
440	305.772232636888
445	306.224956163748
450	306.672578839059
455	307.115273684005
460	307.553194513295
465	307.986477893296
470	308.41524491496
475	308.839602798353
480	309.259646344187
485	309.675459246368
490	310.087115278397
495	310.494679365272
500	310.898208551542
505	311.297752875175
510	311.693356156055
515	312.085056707097
520	312.472887975262
525	312.85687911907
530	313.237055528614
535	313.613439293504
540	313.986049623702
545	314.3549032277
550	314.720014652129
555	315.081396586463
560	315.439060136167
565	315.793015067309
570	316.143270025384
575	316.489832730821
580	316.832710153441
585	317.171908667883
590	317.507434191863
595	317.839292308926
600	318.167488377198
605	318.492027625527
610	318.812915238231
615	319.130156429592
620	319.4437565091
625	319.753720938376
630	320.060055380593
635	320.362765743162
640	320.661858214354
645	320.957339294478
650	321.249215822164
655	321.537494996272
660	321.822184393866
665	322.103291984669
670	322.380826142378
675	322.654795653171
680	322.925209721707
685	323.192077974899
690	323.455410463711
695	323.715217663191
700	323.971510470962
705	324.224300204331
710	324.473598596203
715	324.719417789935
720	324.96177033327
725	325.200669171466
730	325.436127639743
735	325.668159455131
740	325.896778707813
745	326.121999852049
750	326.343837696745
755	326.56230739573
760	326.777424437806
765	326.989204636623
770	327.158042611311
775	327.297925874921
780	327.454367619907
785	327.626023506016
790	327.811680068523
795	328.010241202424
800	328.220716130172
805	328.442208676909
810	328.673907700115
815	328.915078540304
820	329.16505537626
825	329.42323438286
830	329.689067602037
835	329.962057448295
840	330.241751779535
845	330.527739472143
850	330.819646446335
855	331.117132094
860	331.419886066642
865	331.7276253858
870	332.04009184248
875	332.357049655788
880	332.678283364204
885	333.003595925772
890	333.332807006023
895	333.665751434662
900	334.002277814069
905	334.342247264392
910	334.685532291618
915	335.032015766378
920	335.381590002502
925	335.734155925473
930	336.089622321892
935	336.44790516199
940	336.80892698801
945	337.172616361994
950	337.538907367169
955	337.907739157684
960	338.279055551986
965	338.652804665582
970	339.028938579342
975	339.407413039908
980	339.788187189069
985	340.171223319307
990	340.55648665297
995	340.943945142788
1000	341.333569291662
1005	341.725331989878
1010	342.119208368044
1015	342.515175664251
1020	342.913213104079
1025	343.313301792221
1030	343.715424614599
1035	344.119566149976
1040	344.52571259015
1045	344.933851667914
1050	345.343972592038
1055	345.756065988608
1060	346.170123848126
1065	346.586139477813
1070	347.00410745864
1075	347.424023606638
1080	347.845884938085
1085	348.344954663797
1090	348.893478921113
1095	349.404307738037
1100	349.879908276475
1105	350.322542797804
1110	350.734284531809
1115	351.117032697639
1120	351.472526634786
1125	351.802359028722
1130	352.107988235857
1135	352.39074972708
1140	352.651866679633
1145	352.892459754265
1150	353.113556099272
1155	353.316097625746
1160	353.500948599573
1165	353.668902595813
1170	353.82068886039
1175	353.956978122658
1180	354.0783879007
1185	354.185487339151
1190	354.278801617185
1195	354.358815961987
1200	354.425979300734
1205	354.480707581853
1210	354.523386794041
1215	354.554375709443
1220	354.574008375302
1225	354.582596376461
1230	354.580430889276
1235	354.567784545784
1240	354.544913125381
1245	354.512057089774
1250	354.469442975606
1255	354.417284657901
1260	354.35578449627
1265	354.285134374804
1270	354.205516645546
1275	354.11710498456
1280	354.020065168795
1285	353.914555781165
1290	353.80072885061
1295	353.678730433254
1300	353.548701140217
1305	353.410776617116
1310	353.26508797982
1315	353.111762210596
1320	352.950922518381
1325	352.782688666589
1330	352.607177271506
1335	352.424502074065
1340	352.234774187508
1345	352.038102323212
1350	351.834592996748
1355	351.624350716017
1360	351.407478153158
1365	351.184076301751
1370	350.954244620685
1375	350.718081165942
1380	350.475682711411
1385	350.227144859764
1390	349.972562144291
1395	349.712028122542


==> tiks/ROM-signal/TimeEval-303sines-9.tsv <==
0	279.15
5	279.526329599876
10	279.871959648057
15	280.190147251414
20	280.483838184321
25	280.755695817188
30	281.008127370381
35	281.243307738276
40	281.463201106361
45	281.669580564281
50	281.86404589943
55	282.04803973898
60	282.222862192988
65	282.389684137286
70	282.549559262205
75	282.703435001609
80	282.852162446191
85	282.996505335444
90	284.264872998435
95	286.525671244263
100	288.599664920538
105	290.504615698618
110	292.256637065569
115	293.870343268986
120	295.358985347742
125	296.734575270817
130	298.007999143996
135	299.18912038185
140	300.28687368106
145	301.309350571439
150	302.263877263708
155	303.157085458286
160	303.994976727553
165	304.782981035165
170	305.526009910204
175	306.228504751176
180	306.894480695084
185	307.527566449865
190	308.131040454347
195	308.707863698326
200	309.260709506357
205	309.791990562076
210	310.303883425434
215	310.798350772651
220	311.277161568163
225	311.741909358984
230	312.194028864676
235	312.634811020432
240	313.065416616402
245	313.486888663354
250	313.900163602821
255	314.306081469055
260	314.705395100224
265	315.098778487319
270	315.486834341039
275	315.870100949547
280	316.24905839318
285	316.624134176107
290	316.99570832935
295	317.364118034509
300	317.729661812966
305	318.092603321149
310	318.453174788678
315	318.81158013277
320	319.167997779158
325	319.522583216981
330	319.875471312507
335	320.226778404255
340	320.576604199958
345	320.925033493891
350	321.272137721393
355	321.617976365783
360	321.962598231503
365	322.30604259598
370	322.648340251579
375	322.989514447896
380	323.32958174375
385	323.668552777289
390	324.006432961893
395	324.343223114809
400	324.460679250634
405	324.384324622338
410	324.342340625236
415	324.331262433684
420	324.347951092426
425	324.389562696243
430	324.453520508612
435	324.537489735844
440	324.639354701097
445	324.757198187741
450	324.889282744052
455	325.034033761507
460	325.190024157159
465	325.355960506981
470	325.530670491859
475	325.71309153124
480	325.902260491448
485	326.097304366533
490	326.297431839301
495	326.501925638978
500	326.710135619991
505	326.921472493486
510	327.135402149787
515	327.351440515813
520	327.569148896847
525	327.788129756832
530	328.008022895711
535	328.228501986294
540	328.449271436666
545	328.670063547372
550	328.890635935546
555	329.11076920077
560	329.330264809843
565	329.548943179792
570	329.766641940423
575	329.983214359472
580	330.19852791501
585	330.412463001226
590	330.624911755004
595	330.835776991909
600	331.044971241272
605	331.25241587104
610	331.458040293928
615	331.661781247228
620	331.863582139324
625	332.063392456665
630	332.261167225475
635	332.456866523081
640	332.650455034181
645	332.841901647834
650	333.031179091353
655	333.218263597632
660	333.403134602779
665	333.585774471208
670	333.766168245628
675	333.944303419592
680	334.120169730506
685	334.293758971174
690	334.465064818172
695	334.634082675463
700	334.800809531845
705	334.965243830952
710	335.127385352628
715	335.287235104645
720	335.444795223779
725	335.600068885413
730	335.753060220858
735	335.903774241696
740	336.052216770496
745	336.198394377328
750	336.342314321541
755	336.483984498325
760	336.623413389638
765	336.760610019085
770	337.502841680785
775	338.779040109423
780	339.954351874961
785	341.038521835436
790	342.040372964336
795	342.967892487434
800	343.828310134193
805	344.62816919698
810	345.373391035659
815	346.069333613024
820	346.720844597712
825	347.332309525927
830	347.907695471221
835	348.450590632639
840	348.964240215667
845	349.451578947323
850	349.915260536388
855	350.357684361866
860	350.781019647267
865	351.187227354915
870	351.578080013156
875	351.955179669841
880	352.319974147695
885	352.673771760969
890	353.017754638052
895	353.352990781236
900	353.6804449827
905	354.000988704589
910	354.315409021056
915	354.62441671092
920	354.928653581304
925	355.228699095057
930	355.525076367925
935	355.818257595211
940	356.108668962041
945	356.396695086241
950	356.682683038198
955	356.96694597789
960	357.249766445453
965	357.531399338235
970	357.812074604133
975	358.091999678202
980	358.371361686979
985	358.650329442608
990	358.929055246791
995	359.207676522675
1000	359.486317291049
1005	359.765089505706
1010	360.044094261376
1015	360.323422886371
1020	360.603157930954
1025	360.883374061358
1030	361.16413886846
1035	361.445513599255
1040	361.727553818499
1045	362.010310007176
1050	362.293828103843
1055	362.578149994285
1060	362.863313954439
1065	363.149355051046
1070	363.436305504069
1075	363.724195014549
1080	364.013051061194
1085	363.145321824094
1090	361.256402459122
1095	359.556154000193
1100	358.025721389665
1105	356.648088548196
1110	355.407896923462
1115	354.291282452159
1120	353.285728972711
1125	352.379936351957
1130	351.563701786117
1135	350.827812908688
1140	350.163951489059
1145	349.564606638453
1150	349.022996556838
1155	348.53299795773
1160	348.089082399171
1165	347.686258830142
1170	347.320021733513
1175	346.98630431054
1180	346.681436208795
1185	346.402105346151
1190	346.145323428723
1195	345.908394801142
1200	345.688888303761
1205	345.484611843845
1210	345.29358941685
1215	345.11404034003
1220	344.944360484017
1225	344.783105309091
1230	344.628974531787
1235	344.480798264519
1240	344.337524486231
1245	344.198207715919
1250	344.061998773265
1255	343.928135521891
1260	343.795934500821
1265	343.664783358857
1270	343.534134014843
1275	343.403496474156
1280	343.272433238538
1285	343.140554252371
1290	343.007512334012
1295	342.87299904571
1300	342.73674096011
1305	342.598496285359
1310	342.45805181449
1315	342.315220168026
1320	342.16983730175
1325	342.021760254245
1330	341.870865111259
1335	341.71704516614
1340	341.560209257559
1345	341.400280267567
1350	341.237193764616
1355	341.070896777664
1360	340.901346688822
1365	340.72851023316
1370	340.552362595427
1375	340.372886594385
1380	340.190071946341
1385	340.003914600308
1390	339.814416137891
1395	339.621583231698


==> tiks/ROM-signal/TimeEval-703bestcombo-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.150170537135
125	279.150102680678
130	279.150035446545
135	279.149950996954
140	279.149768617999
145	279.149443966439
150	279.149031654515
155	279.148801085396
160	279.1491620681
165	279.150700451726
170	279.154132717209
175	279.16018569553
180	279.169483107394
185	279.182482409313
190	279.199473480713
195	279.220605933157
200	279.245919661093
205	279.275374845629
210	279.308873398912
215	279.346275527215
220	279.38741387665
225	279.432104913925
230	279.480157343999
235	279.531378080967
240	279.58557638279
245	279.642566427721
250	279.702170609793
255	279.764219541978
260	279.828552190917
265	279.895016624749
270	279.963470066078
275	280.033779353055
280	280.105820288179
285	280.179476161106
290	280.254637483483
295	280.331202054011
300	280.40907511807
305	280.488168551298
310	280.568399782017
315	280.649691269124
320	280.731970338708
325	280.815170712331
330	280.899230891235
335	280.984090138443
340	281.069690335795
345	281.155977200899
350	281.242900123465
355	281.330411465234
360	281.418466460613
365	281.507022862479
370	281.596040762507
375	281.685483138456
380	281.775314405662
385	281.865499915006
390	281.956006171505
395	282.046802074073
400	282.137858682146
405	282.229148468723
410	282.320645012414
415	282.412323050722
420	282.504158507165
425	282.596128152013
430	282.688210497553
435	282.78038519574
440	282.872632713684
445	282.964934053189
450	283.057271040642
455	283.149626326967
460	283.241983358167
465	283.334326413933
470	283.427061014349
475	283.519234444219
480	283.611108844512
485	283.703275053357
490	283.795071810108
495	283.886360006098
500	283.976868217977
505	284.066889753452
510	284.157463749152
515	284.250243300898
520	284.347154213784
525	284.450039350866
530	284.56041397422
535	284.679367664082
540	284.807581646974
545	284.945390621468
550	285.0928640449
555	285.24987939664
560	285.416177001671
565	285.591402463389
570	285.775140836358
575	285.966942228394
580	286.166341045623
585	286.372869441794
590	286.586067898915
595	286.805491782293
600	287.030715181737
605	287.261333327577
610	287.496963959674
615	287.737248276098
620	287.981849507229
625	288.230453182308
630	288.48276474373
635	288.738509050483
640	288.997429501731
645	289.259285829357
650	289.52385548147
655	289.790930281066
660	290.060311170155
665	290.33181137531
670	290.605258962569
675	290.88049556069
680	291.157371913097
685	291.43574251063
690	291.715462206756
695	291.996385694892
700	292.27837015575
705	292.561277585189
710	292.844976097789
715	293.129339841498
720	293.414248486456
725	293.699587621779
730	293.985249320524
735	294.27113201361
740	294.557140001255
745	294.843183179275
750	295.129176922846
755	295.415042669295
760	295.700704232283
765	295.9860898854
770	296.271947917697
775	296.556285667258
780	296.839692508379
785	297.123118418544
790	297.405133343393
795	297.685482115007
800	297.96575127374
805	298.248837093956
810	298.535360830131
815	298.828257013267
820	299.130917050109
825	299.446582312716
830	299.777980856604
835	300.127083659113
840	300.495047444594
845	300.882319172814
850	301.288791040154
855	301.713951561994
860	302.157010111095
865	302.616995651516
870	303.09283916604
875	303.583430669529
880	304.087656199679
885	304.60442293958
890	305.132676878146
895	305.671414257819
900	306.219687809176
905	306.776609312712
910	307.341349801219
915	307.913138126278
920	308.491258565527
925	309.07505065055
930	309.663896837235
935	310.25722614975
940	310.854512011286
945	311.455266986226
950	312.059038929973
955	312.665407865949
960	313.273983727354
965	313.884404421314
970	314.496333607974
975	315.109457787688
980	315.723486172708
985	316.338148646644
990	316.953193429697
995	317.568384709966
1000	318.183501528512
1005	318.798336785153
1010	319.412697870152
1015	320.026405251512
1020	320.639291081259
1025	321.251197931343
1030	321.861977972904
1035	322.471492543253
1040	323.079611694668
1045	323.686213529999
1050	324.291183420668
1055	324.894413281146
1060	325.495802050098
1065	326.095252101648
1070	326.692669622471
1075	327.287444703392
1080	327.880761988719
1085	328.470619359287
1090	329.05790288382
1095	329.643239133257
1100	330.22617373394
1105	330.806858000245
1110	331.383494246149
1115	331.953646570874
1120	332.514516327477
1125	333.063329077175
1130	333.597753992127
1135	334.116149631517
1140	334.617595722644
1145	335.101785369032
1150	335.568873780518
1155	336.019312970634
1160	336.453737738718
1165	336.872889347108
1170	337.277596500516
1175	337.66868642418
1180	338.04693620787
1185	338.413196691952
1190	338.768239321879
1195	339.112744306183
1200	339.447365486676
1205	339.772711097612
1210	340.08933341613
1215	340.397760558265
1220	340.698484023589
1225	340.99194364816
1230	341.278532653273
1235	341.558611108775
1240	341.832515772126
1245	342.100572879857
1250	342.363088737929
1255	342.62032501373
1260	342.872518981942
1265	343.11989607034
1270	343.362670552585
1275	343.601043229714
1280	343.835200799723
1285	344.065316820206
1290	344.291552997464
1295	344.514060241445
1300	344.73297951439
1305	344.948442600449
1310	345.160572797449
1315	345.369485646633
1320	345.575289575171
1325	345.77808645259
1330	345.977972028875
1335	346.175036399638
1340	346.369364577032
1345	346.561036779383
1350	346.750128757065
1355	346.936712160284
1360	347.120854868856
1365	347.302621280011
1370	347.482072566573
1375	347.659266901139
1380	347.834259663274
1385	348.007103636041
1390	348.17784919595
1395	348.346544469169


==> tiks/ROM-signal/TimeEval-703bestcombo-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.466407347031
125	279.889771041593
130	280.307006855517
135	280.686692703926
140	281.031274095945
145	281.342211357255
150	281.629691922191
155	281.89450093721
160	282.138548115944
165	282.364689902725
170	282.575602273987
175	282.773444767388
180	282.959929503285
185	283.136434601869
190	283.304082083787
195	283.463795248639
200	283.616345187782
205	283.762386389133
210	283.902481757707
215	284.037120911164
220	284.166734512803
225	284.291705541751
230	284.412377953302
235	284.529063285676
240	284.642045744386
245	284.751586157777
250	284.857925071534
255	284.961285184808
260	285.061873286986
265	285.159881820215
270	285.255490163993
275	285.348865708246
280	285.440164731647
285	285.529533194237
290	285.617107427668
295	285.703014751242
300	285.787374026583
305	285.870296167087
310	285.951884612538
315	286.032235774302
320	286.111439453896
325	286.18957923785
330	286.266732862712
335	286.342972562398
340	286.418365413825
345	286.492973636304
350	286.566854871693
355	286.640062468239
360	286.712645761709
365	286.784650337523
370	286.856118271128
375	286.927088356844
380	286.997596303858
385	287.067674945344
390	287.137354439509
395	287.206662453652
400	287.275624324856
405	287.344263214051
410	287.412600258408
415	287.480654715031
420	287.54844409483
425	287.615984290485
430	287.683289692906
435	287.750373310221
440	287.817246861419
445	287.883920866563
450	287.950404733334
455	288.016706836573
460	288.082834599068
465	288.148794569604
470	288.610901960771
475	289.493556465197
480	290.535709108988
485	291.47244851815
490	292.310877780022
495	293.087702756775
500	293.802572702063
505	294.459349920509
510	295.066216787878
515	295.631426099494
520	296.161693141981
525	296.66219135465
530	297.13692158845
535	297.589045083821
540	298.021119076762
545	298.435251220774
550	298.833203025057
555	299.216464812124
560	299.586313610885
565	299.943858161727
570	300.290073395715
575	300.625826524424
580	300.951896769212
585	301.268990309164
590	301.57775183917
595	301.878773513225
600	302.172601814152
605	302.459742876709
610	302.740666698972
615	303.015810562685
620	303.285581920044
625	303.550360567068
630	303.810500588804
635	304.066332240401
640	304.318163636074
645	304.566282041796
650	304.810954942794
655	305.052431080639
660	305.290941556758
665	305.52670081374
670	305.759907857366
675	305.990747542375
680	306.219391369888
685	306.445997845388
690	306.670712908985
695	306.893670678197
700	307.114994484328
705	307.334798845097
710	307.553189102618
715	307.770260714725
720	307.98609957113
725	308.200784051118
730	308.414386473673
735	308.626971699665
740	308.838600128795
745	309.04933140314
750	309.259228899536
755	309.46836269305
760	309.676797754772
765	309.884476845244
770	310.954921273932
775	312.880534686842
780	315.049734604444
785	316.963576080475
790	318.658965301884
795	320.184026143049
800	321.574670703875
805	322.856793576227
810	324.07467896006
815	325.219538548418
820	326.293843594646
825	327.30560689228
830	328.263060064922
835	329.172966066288
840	330.040636373117
845	330.870311413798
850	331.665480650551
855	332.429100186084
860	333.163737199142
865	333.871666430133
870	334.554936174286
875	335.215414956888
880	335.854824792838
885	336.474764004826
890	337.076721804273
895	337.662086996938
900	338.232152996645
905	338.788120927141
910	339.331102212106
915	339.862121569639
920	340.382120845837
925	340.891963738067
930	341.392441094466
935	341.88427663968
940	342.36813269127
945	342.844615620073
950	343.314280898094
955	343.777637643791
960	344.235152693079
965	344.687254249054
970	345.13433514739
975	345.576755803272
980	346.014846861447
985	346.448911649553
990	346.879228592447
995	347.306053736298
1000	347.729623499462
1005	348.150155012693
1010	348.567831985784
1015	348.982784738915
1020	349.395080957198
1025	349.804732248528
1030	350.211709389032
1035	350.615956289679
1040	351.017398729311
1045	351.415949432639
1050	351.811511930008
1055	352.203984082406
1060	352.593261108345
1065	352.979237953947
1070	353.361811117177
1075	353.14410061234
1080	352.402809888179
1085	351.494784522016
1090	350.745400055528
1095	350.143195088291
1100	349.658291782714
1105	349.240548204668
1110	348.896165546265
1115	348.619237822183
1120	348.398676299928
1125	348.224159565982
1130	348.087755020244
1135	347.98355869934
1140	347.90703746121
1145	347.854578253108
1150	347.823229024698
1155	347.810536297017
1160	347.814429116507
1165	347.833132839997
1170	347.865105001579
1175	347.908989243996
1180	347.963580778757
1185	348.027801217956
1190	348.100678245379
1195	348.181330272479
1200	348.268954948885
1205	348.362819742127
1210	348.462254642675
1215	348.566646322084
1220	348.675433520803
1225	348.788102431575
1230	348.904182592847
1235	349.023243543821
1240	349.144891797084
1245	349.268767894387
1250	349.394543838695
1255	349.521920785518
1260	349.650626546539
1265	349.780413490994
1270	349.911056700606
1275	350.042352166103
1280	350.174115065984
1285	350.306178204478
1290	350.43839058479
1295	350.570616071731
1300	350.702732140059
1305	350.834628715576
1310	350.966207123086
1315	351.097379077852
1320	351.228065793185
1325	351.358197156735
1330	351.48771096587
1335	351.616552213554
1340	351.74467244629
1345	351.872029163274
1350	351.998585268502
1355	352.124308571088
1360	352.249171326732
1365	352.37314981872
1370	352.496223969004
1375	352.618377002043
1380	352.739595117643
1385	352.859867203173
1390	352.979184563407
1395	353.097540677842


==> tiks/ROM-signal/TimeEval-703bestcombo-3.tsv <==
0	279.15
5	279.169760670096
10	279.195588484994
15	279.220642614057
20	279.241937917257
25	279.258408789405
30	279.269923263648
35	279.276782836175
40	279.279470430941
45	279.278525018666
50	279.27448077326
55	279.26783900744
60	279.259056654301
65	279.248543001835
70	279.236660448805
75	279.223727127995
80	279.21002030569
85	279.195780009802
90	279.181212616977
95	279.166494270908
100	279.151774076307
105	279.137177049624
110	279.122806825886
115	279.108748129997
120	279.096779445682
125	279.082416590007
130	279.064866022525
135	279.046725444896
140	279.029559039596
145	279.014362713498
150	279.001805727827
155	278.992357896261
160	278.986358063542
165	278.984052317822
170	278.985616482537
175	278.991170333472
180	279.000787359878
185	279.014502034806
190	279.032315612003
195	279.054200981695
200	279.080106869215
205	279.109961533102
210	279.14367605376
215	279.181147269944
220	279.222260402595
225	279.266891396138
230	279.314909002064
235	279.366176626517
240	279.420553961577
245	279.477898418424
250	279.538066379366
255	279.600914284654
260	279.66629956899
265	279.734081461715
270	279.804121663745
275	279.876284913437
280	279.950439452728
285	280.02645740405
290	280.104215067763
295	280.183593149058
300	280.264476922594
305	280.346756342412
310	280.430326104066
315	280.515085665243
320	280.600939230618
325	280.687795706114
330	280.775568627258
335	280.864176065837
340	280.953540518632
345	281.04358878159
350	281.134251812455
355	281.225464584478
360	281.317165933584
365	281.409298401018
370	281.501808073279
375	281.594644420882
380	281.687760137292
385	281.781110979165
390	281.874655608858
395	281.968355440024
400	282.062174486941
405	282.156079218135
410	282.250038414707
415	282.3440230337
420	282.438006076753
425	282.531962464206
430	282.625868914751
435	282.719703830689
440	282.813447188774
445	282.907080436605
450	283.00058639448
455	283.093949162618
460	283.187154033589
465	283.280187409828
470	283.377044386456
475	283.468333265055
480	283.55140869441
485	283.631417122152
490	283.711608742554
495	283.794165175949
500	283.880633393926
505	283.972157001185
510	284.069602866796
515	284.173633433146
520	284.284750588862
525	284.403324439479
530	284.529613855236
535	284.66378235375
540	284.805911165025
545	284.956010445906
550	285.114029158257
555	285.279863892813
560	285.453366801827
565	285.634352743104
570	285.822605707457
575	286.017884586112
580	286.219928326721
585	286.428460522449
590	286.643193476103
595	286.863831779523
600	287.090075446892
605	287.321622639161
610	287.55817201512
615	287.799424743039
620	288.045086204984
625	288.294867424086
630	288.548486243172
635	288.805668281278
640	289.066147692667
645	289.329667751158
650	289.595981280715
655	289.864850951572
660	290.136049459425
665	290.409359603691
670	290.68457427929
675	290.961496394983
680	291.239938730013
685	291.519723739496
690	291.800683317904
695	292.082658528907
700	292.365499308866
705	292.649064150364
710	292.933219771373
715	293.217840774885
720	293.502809303184
725	293.788014690332
730	294.073353115889
735	294.358727262405
740	294.644045978809
745	294.929223951402
750	295.214181383862
755	295.498843687346
760	295.783141181526
765	296.067008807162
770	296.360865665922
775	296.64702257936
780	296.914954925992
785	297.173280356356
790	297.42831698783
795	297.684894506177
800	297.946802122248
805	298.217047214671
810	298.49801458731
815	298.791572916025
820	299.099152485962
825	299.421806654335
830	299.760263423369
835	300.114970384926
840	300.486134702116
845	300.873758992402
850	301.277673587366
855	301.697565465211
860	302.133004077306
865	302.583464264898
870	303.048346458044
875	303.526994351815
880	304.018710258274
885	304.522768333712
890	305.038425878462
895	305.564932901212
900	306.101540131778
905	306.647505656341
910	307.202100337756
915	307.764612171433
920	308.334349714722
925	308.910644715259
930	309.492854051509
935	310.080361086991
940	310.672576528635
945	311.268938869314
950	311.868914485058
955	312.471997448618
960	313.077709113124
965	313.685597512292
970	314.295236617207
975	314.906225483884
980	315.518187320685
985	316.13076850015
990	316.743637535779
995	317.35648404085
1000	317.969017683301
1005	318.580967148106
1010	319.192079116287
1015	319.802117267787
1020	320.410861313778
1025	321.018106062572
1030	321.62366052214
1035	322.227347041253
1040	322.829000490452
1045	323.42846748339
1050	324.025605638526
1055	324.620282880743
1060	325.21237678211
1065	325.801773940713
1070	326.388369396328
1075	326.963030104111
1080	327.532968073477
1085	328.111631815925
1090	328.696862670904
1095	329.285074555158
1100	329.872459512956
1105	330.455546849989
1110	331.031420435494
1115	331.597762783637
1120	332.152817490158
1125	332.695318498213
1130	333.224410891249
1135	333.739575021918
1140	334.240558960368
1145	334.727320752639
1150	335.199980290479
1155	335.658779859298
1160	336.104052186565
1165	336.536194807618
1170	336.955649666998
1175	337.362887012523
1180	337.758392783086
1185	338.142658824223
1190	338.516175382285
1195	338.879425427439
1200	339.232880438824
1205	339.576997353924
1210	339.912216440662
1215	340.238959896879
1220	340.55763101956
1225	340.868613816759
1230	341.17227296018
1235	341.468953996527
1240	341.75898375225
1245	342.042670879536
1250	342.32030650225
1255	342.592164929176
1260	342.858504408987
1265	343.119567907001
1270	343.375583888382
1275	343.626767096035
1280	343.873319314422
1285	344.11543011282
1290	344.353277563409
1295	344.587028931001
1300	344.81684133242
1305	345.04286236439
1310	345.26523069948
1315	345.484076650228
1320	345.699522701886
1325	345.911684014596
1330	346.120668895968
1335	346.32657924519
1340	346.529510969917
1345	346.729554377188
1350	346.92679453972
1355	347.121311638848
1360	347.313181285433
1365	347.502474819978
1370	347.689259593191
1375	347.873599228159
1380	348.055553865276
1385	348.235180390984
1390	348.412532651351
1395	348.587661651469


==> tiks/ROM-signal/TimeEval-703bestcombo-4.tsv <==
0	279.15
5	279.168481756036
10	279.208958322748
15	279.255358718858
20	279.299958365646
25	279.339270305079
30	279.37194438865
35	279.397693579422
40	279.416745727552
45	279.429564242289
50	279.436706402322
55	279.438752137834
60	279.436268901267
65	279.429795016676
70	279.419832481476
75	279.406844589037
80	279.391255991781
85	279.373453978569
90	279.353790332674
95	279.332583441386
100	279.310120485626
105	279.286659619505
110	279.262432092458
115	279.237644289154
120	279.436666476434
125	279.832957405366
130	280.195956027017
135	280.531569556277
140	280.843626122566
145	281.134838619287
150	281.407299186539
155	281.662734061277
160	281.902636052514
165	282.128334510048
170	282.341033356981
175	282.541832792455
180	282.731742626325
185	282.911691301698
190	283.082532666299
195	283.245051535524
200	283.399968571344
205	283.54794473779
210	283.689585460778
215	283.825444553542
220	283.956027936328
225	284.081797163515
230	284.203172764406
235	284.320537401287
240	284.434238847706
245	284.544592790185
250	284.651885457221
255	284.756376080126
260	284.858299190914
265	284.957866763029
270	285.055270201139
275	285.150682186577
280	285.24425838523
285	285.336139024824
290	285.426450348619
295	285.515305952476
300	285.602808012247
305	285.689048408253
310	285.774109753491
315	285.858066332008
320	285.940984953628
325	286.022925731025
330	286.10394278483
335	286.184084882217
340	286.263396014131
345	286.341915916047
350	286.419680536868
355	286.496722460293
360	286.573071282731
365	286.648753951544
370	286.723795067183
375	286.798217152501
380	286.872040892305
385	286.945285345981
390	287.017968135813
395	287.090105613382
400	287.161713006297
405	287.232804547244
410	287.303393587253
415	287.373492694847
420	287.443113742634
425	287.512267982746
430	287.580966112384
435	287.649218330646
440	287.717034387643
445	287.784423626875
450	287.851395021678
455	287.917957206512
460	287.984118503763
465	288.049886946644
470	288.607523128495
475	289.596607992038
480	290.50811317746
485	291.353974648307
490	292.142341784034
495	292.879296427019
500	293.569738618802
505	294.217844771307
510	294.827306557719
515	295.401457513566
520	295.943342302894
525	296.455756844453
530	296.941273722404
535	297.402260220095
540	297.840892673041
545	298.259168970176
550	298.658920080759
555	299.041821004427
560	299.409401304546
565	299.763055271919
570	300.104051715753
575	300.433543360152
580	300.752575820899
585	301.062096140733
590	301.362960867468
595	301.655943666041
600	301.941742462031
605	302.220986119855
610	302.494240663652
615	302.762015052732
620	303.024766526591
625	303.282905536796
630	303.536800284796
635	303.786780885837
640	304.033143179901
645	304.276152210902
650	304.516045395359
655	304.753035401565
660	304.987312759758
665	305.219048223238
670	305.448394899597
675	305.675490170406
680	305.900457416815
685	306.123407567569
690	306.344440484972
695	306.563646203383
700	306.78110603383
705	306.9968935474
710	307.21107544913
715	307.423712353215
720	307.634859469512
725	307.844567210477
730	308.052881726912
735	308.259845380151
740	308.465497157629
745	308.669873038147
750	308.873006312518
755	309.074927864752
760	309.2756664184
765	309.475248752225
770	310.779859475653
775	313.043665923915
780	315.109612533153
785	317.001111109656
790	318.737264718261
795	320.334446563378
800	321.807117013147
805	323.168253503899
810	324.42958648931
815	325.601740398955
820	326.694329659401
825	327.716034490698
830	328.674668155003
835	329.577240727556
840	330.430021207184
845	331.238598267892
850	332.007939324235
855	332.74244739398
860	333.446015258248
865	334.122076521152
870	334.773653297432
875	335.40340037869
880	336.013645834408
885	336.606428089005
890	337.183529581251
895	337.746507159362
900	338.296719397121
905	338.835351035944
910	339.363434767832
915	339.881870576689
920	340.391442852466
925	340.892835485632
930	341.386645139665
935	341.873392887668
940	342.353534386598
945	342.827468749367
950	343.295546261917
955	343.758075079333
960	344.21532702254
965	344.667542585201
970	345.114935249249
975	345.557695196998
980	345.995992498163
985	346.429979841252
990	346.859794870687
995	347.28556218374
1000	347.707395034678
1005	348.125396787646
1010	348.539662154449
1015	348.950278248672
1020	349.357325483407
1025	349.760878336098
1030	350.161006000778
1035	350.557772945086
1040	350.95123938696
1045	351.341461703696
1050	351.728492784174
1055	352.112382333409
1060	352.493177137163
1065	352.870921293135
1070	353.245656414199
1075	352.882001837736
1080	351.890387486289
1085	351.054992667563
1090	350.360417457738
1095	349.78879838528
1100	349.322596771997
1105	348.945836451162
1110	348.644533209567
1115	348.406722653029
1120	348.222304930627
1125	348.082820433952
1130	347.981213603617
1135	347.911611409295
1140	347.869127083081
1145	347.84969163979
1150	347.849911923733
1155	347.866952351762
1160	347.898437075895
1165	347.942369377239
1170	347.997065418554
1175	348.061099870064
1180	348.133261307523
1185	348.212515630759
1190	348.297976054171
1195	348.388878477378
1200	348.484561258284
1205	348.584448587862
1210	348.688036811498
1215	348.794883161125
1220	348.90459646013
1225	349.016829442927
1230	349.131272396519
1235	349.247647884802
1240	349.365706360069
1245	349.485222501935
1250	349.605992153087
1255	349.727829745175
1260	349.85056612766
1265	349.974046728394
1270	350.098129987753
1275	350.22268601876
1280	350.347595454356
1285	350.47274845004
1290	350.598043815913
1295	350.723388256862
1300	350.848695703473
1305	350.973886719406
1310	351.09888797351
1315	351.223631767041
1320	351.348055608051
1325	351.472101826388
1330	351.595717223876
1335	351.718852755167
1340	351.841463235502
1345	351.963507072214
1350	352.084946017351
1355	352.205744939136
1360	352.325871610384
1365	352.445296512224
1370	352.563992651722
1375	352.681935392176
1380	352.799102295029
1385	352.915472972439
1390	353.031028949694
1395	353.145753536715


==> tiks/ROM-signal/TimeEval-703sines-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.150170537135
125	279.150102680678
130	279.150035446545
135	279.149950996954
140	279.149768617999
145	279.149443966439
150	279.149031654515
155	279.148801085396
160	279.1491620681
165	279.150700451726
170	279.154132717209
175	279.16018569553
180	279.169483107394
185	279.182482409313
190	279.199473480713
195	279.220605933157
200	279.245919661093
205	279.275374845629
210	279.308873398912
215	279.346275527215
220	279.38741387665
225	279.432104913925
230	279.480157343999
235	279.531378080967
240	279.58557638279
245	279.642566427721
250	279.702170609793
255	279.764219541978
260	279.828552190917
265	279.895016624749
270	279.963470066078
275	280.033779353055
280	280.105820288179
285	280.179476161106
290	280.254637483483
295	280.331202054011
300	280.40907511807
305	280.488168551298
310	280.568399782017
315	280.649691269124
320	280.731970338708
325	280.815170712331
330	280.899230891235
335	280.984090138443
340	281.069690335795
345	281.155977200899
350	281.242900123465
355	281.330411465234
360	281.418466460613
365	281.507022862479
370	281.596040762507
375	281.685483138456
380	281.775314405662
385	281.865499915006
390	281.956006171505
395	282.046802074073
400	282.137858682146
405	282.229148468723
410	282.320645012414
415	282.412323050722
420	282.504158507165
425	282.596128152013
430	282.688210497553
435	282.78038519574
440	282.872632713684
445	282.964934053189
450	283.057271040642
455	283.149626326967
460	283.241983358167
465	283.334326413933
470	283.427061014349
475	283.519234444219
480	283.611108844512
485	283.703275053357
490	283.795071810108
495	283.886360006098
500	283.976868217977
505	284.066889753452
510	284.157463749152
515	284.250243300898
520	284.347154213784
525	284.450039350866
530	284.56041397422
535	284.679367664082
540	284.807581646974
545	284.945390621468
550	285.0928640449
555	285.24987939664
560	285.416177001671
565	285.591402463389
570	285.775140836358
575	285.966942228394
580	286.166341045623
585	286.372869441794
590	286.586067898915
595	286.805491782293
600	287.030715181737
605	287.261333327577
610	287.496963959674
615	287.737248276098
620	287.981849507229
625	288.230453182308
630	288.48276474373
635	288.738509050483
640	288.997429501731
645	289.259285829357
650	289.52385548147
655	289.790930281066
660	290.060311170155
665	290.33181137531
670	290.605258962569
675	290.88049556069
680	291.157371913097
685	291.43574251063
690	291.715462206756
695	291.996385694892
700	292.27837015575
705	292.561277585189
710	292.844976097789
715	293.129339841498
720	293.414248486456
725	293.699587621779
730	293.985249320524
735	294.27113201361
740	294.557140001255
745	294.843183179275
750	295.129176922846
755	295.415042669295
760	295.700704232283
765	295.9860898854
770	296.271947917697
775	296.556285667258
780	296.839692508379
785	297.123118418544
790	297.405133343393
795	297.685482115007
800	297.96575127374
805	298.248837093956
810	298.535360830131
815	298.828257013267
820	299.130917050109
825	299.446582312716
830	299.777980856604
835	300.127083659113
840	300.495047444594
845	300.882319172814
850	301.288791040154
855	301.713951561994
860	302.157010111095
865	302.616995651516
870	303.09283916604
875	303.583430669529
880	304.087656199679
885	304.60442293958
890	305.132676878146
895	305.671414257819
900	306.219687809176
905	306.776609312712
910	307.341349801219
915	307.913138126278
920	308.491258565527
925	309.07505065055
930	309.663896837235
935	310.25722614975
940	310.854512011286
945	311.455266986226
950	312.059038929973
955	312.665407865949
960	313.273983727354
965	313.884404421314
970	314.496333607974
975	315.109457787688
980	315.723486172708
985	316.338148646644
990	316.953193429697
995	317.568384709966
1000	318.183501528512
1005	318.798336785153
1010	319.412697870152
1015	320.026405251512
1020	320.639291081259
1025	321.251197931343
1030	321.861977972904
1035	322.471492543253
1040	323.079611694668
1045	323.686213529999
1050	324.291183420668
1055	324.894413281146
1060	325.495802050098
1065	326.095252101648
1070	326.692669622471
1075	327.287444703392
1080	327.880761988719
1085	328.470619359287
1090	329.05790288382
1095	329.643239133257
1100	330.22617373394
1105	330.806858000245
1110	331.383494246149
1115	331.953646570874
1120	332.514516327477
1125	333.063329077175
1130	333.597753992127
1135	334.116149631517
1140	334.617595722644
1145	335.101785369032
1150	335.568873780518
1155	336.019312970634
1160	336.453737738718
1165	336.872889347108
1170	337.277596500516
1175	337.66868642418
1180	338.04693620787
1185	338.413196691952
1190	338.768239321879
1195	339.112744306183
1200	339.447365486676
1205	339.772711097612
1210	340.08933341613
1215	340.397760558265
1220	340.698484023589
1225	340.99194364816
1230	341.278532653273
1235	341.558611108775
1240	341.832515772126
1245	342.100572879857
1250	342.363088737929
1255	342.62032501373
1260	342.872518981942
1265	343.11989607034
1270	343.362670552585
1275	343.601043229714
1280	343.835200799723
1285	344.065316820206
1290	344.291552997464
1295	344.514060241445
1300	344.73297951439
1305	344.948442600449
1310	345.160572797449
1315	345.369485646633
1320	345.575289575171
1325	345.77808645259
1330	345.977972028875
1335	346.175036399638
1340	346.369364577032
1345	346.561036779383
1350	346.750128757065
1355	346.936712160284
1360	347.120854868856
1365	347.302621280011
1370	347.482072566573
1375	347.659266901139
1380	347.834259663274
1385	348.007103636041
1390	348.17784919595
1395	348.346544469169


==> tiks/ROM-signal/TimeEval-703sines-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.466407347031
125	279.889771041593
130	280.307006855517
135	280.686692703926
140	281.031274095945
145	281.342211357255
150	281.629691922191
155	281.89450093721
160	282.138548115944
165	282.364689902725
170	282.575602273987
175	282.773444767388
180	282.959929503285
185	283.136434601869
190	283.304082083787
195	283.463795248639
200	283.616345187782
205	283.762386389133
210	283.902481757707
215	284.037120911164
220	284.166734512803
225	284.291705541751
230	284.412377953302
235	284.529063285676
240	284.642045744386
245	284.751586157777
250	284.857925071534
255	284.961285184808
260	285.061873286986
265	285.159881820215
270	285.255490163993
275	285.348865708246
280	285.440164731647
285	285.529533194237
290	285.617107427668
295	285.703014751242
300	285.787374026583
305	285.870296167087
310	285.951884612538
315	286.032235774302
320	286.111439453896
325	286.18957923785
330	286.266732862712
335	286.342972562398
340	286.418365413825
345	286.492973636304
350	286.566854871693
355	286.640062468239
360	286.712645761709
365	286.784650337523
370	286.856118271128
375	286.927088356844
380	286.997596303858
385	287.067674945344
390	287.137354439509
395	287.206662453652
400	287.275624324856
405	287.344263214051
410	287.412600258408
415	287.480654715031
420	287.54844409483
425	287.615984290485
430	287.683289692906
435	287.750373310221
440	287.817246861419
445	287.883920866563
450	287.950404733334
455	288.016706836573
460	288.082834599068
465	288.148794569604
470	288.610901960771
475	289.493556465197
480	290.535709108988
485	291.47244851815
490	292.310877780022
495	293.087702756775
500	293.802572702063
505	294.459349920509
510	295.066216787878
515	295.631426099494
520	296.161693141981
525	296.66219135465
530	297.13692158845
535	297.589045083821
540	298.021119076762
545	298.435251220774
550	298.833203025057
555	299.216464812124
560	299.586313610885
565	299.943858161727
570	300.290073395715
575	300.625826524424
580	300.951896769212
585	301.268990309164
590	301.57775183917
595	301.878773513225
600	302.172601814152
605	302.459742876709
610	302.740666698972
615	303.015810562685
620	303.285581920044
625	303.550360567068
630	303.810500588804
635	304.066332240401
640	304.318163636074
645	304.566282041796
650	304.810954942794
655	305.052431080639
660	305.290941556758
665	305.52670081374
670	305.759907857366
675	305.990747542375
680	306.219391369888
685	306.445997845388
690	306.670712908985
695	306.893670678197
700	307.114994484328
705	307.334798845097
710	307.553189102618
715	307.770260714725
720	307.98609957113
725	308.200784051118
730	308.414386473673
735	308.626971699665
740	308.838600128795
745	309.04933140314
750	309.259228899536
755	309.46836269305
760	309.676797754772
765	309.884476845244
770	310.954921273932
775	312.880534686842
780	315.049734604444
785	316.963576080475
790	318.658965301884
795	320.184026143049
800	321.574670703875
805	322.856793576227
810	324.07467896006
815	325.219538548418
820	326.293843594646
825	327.30560689228
830	328.263060064922
835	329.172966066288
840	330.040636373117
845	330.870311413798
850	331.665480650551
855	332.429100186084
860	333.163737199142
865	333.871666430133
870	334.554936174286
875	335.215414956888
880	335.854824792838
885	336.474764004826
890	337.076721804273
895	337.662086996938
900	338.232152996645
905	338.788120927141
910	339.331102212106
915	339.862121569639
920	340.382120845837
925	340.891963738067
930	341.392441094466
935	341.88427663968
940	342.36813269127
945	342.844615620073
950	343.314280898094
955	343.777637643791
960	344.235152693079
965	344.687254249054
970	345.13433514739
975	345.576755803272
980	346.014846861447
985	346.448911649553
990	346.879228592447
995	347.306053736298
1000	347.729623499462
1005	348.150155012693
1010	348.567831985784
1015	348.982784738915
1020	349.395080957198
1025	349.804732248528
1030	350.211709389032
1035	350.615956289679
1040	351.017398729311
1045	351.415949432639
1050	351.811511930008
1055	352.203984082406
1060	352.593261108345
1065	352.979237953947
1070	353.361811117177
1075	353.14410061234
1080	352.402809888179
1085	351.494784522016
1090	350.745400055528
1095	350.143195088291
1100	349.658291782714
1105	349.240548204668
1110	348.896165546265
1115	348.619237822183
1120	348.398676299928
1125	348.224159565982
1130	348.087755020244
1135	347.98355869934
1140	347.90703746121
1145	347.854578253108
1150	347.823229024698
1155	347.810536297017
1160	347.814429116507
1165	347.833132839997
1170	347.865105001579
1175	347.908989243996
1180	347.963580778757
1185	348.027801217956
1190	348.100678245379
1195	348.181330272479
1200	348.268954948885
1205	348.362819742127
1210	348.462254642675
1215	348.566646322084
1220	348.675433520803
1225	348.788102431575
1230	348.904182592847
1235	349.023243543821
1240	349.144891797084
1245	349.268767894387
1250	349.394543838695
1255	349.521920785518
1260	349.650626546539
1265	349.780413490994
1270	349.911056700606
1275	350.042352166103
1280	350.174115065984
1285	350.306178204478
1290	350.43839058479
1295	350.570616071731
1300	350.702732140059
1305	350.834628715576
1310	350.966207123086
1315	351.097379077852
1320	351.228065793185
1325	351.358197156735
1330	351.48771096587
1335	351.616552213554
1340	351.74467244629
1345	351.872029163274
1350	351.998585268502
1355	352.124308571088
1360	352.249171326732
1365	352.37314981872
1370	352.496223969004
1375	352.618377002043
1380	352.739595117643
1385	352.859867203173
1390	352.979184563407
1395	353.097540677842


==> tiks/ROM-signal/TimeEval-703sines-3.tsv <==
0	279.15
5	279.164339623286
10	279.179353046197
15	279.195127730439
20	279.211738188207
25	279.22924721469
30	279.247707009616
35	279.267160198443
40	279.287640762681
45	279.309174887855
50	279.331781736733
55	279.355474154685
60	279.38025931334
65	279.406139298084
70	279.433111644413
75	279.461169827659
80	279.490303710168
85	279.52049994963
90	279.551742371899
95	279.584012311345
100	279.617288921489
105	279.65154945842
110	279.686769539289
115	279.722923377932
120	279.746722532429
125	279.76085836741
130	279.779881432053
135	279.803700266623
140	279.832216458597
145	279.865325694215
150	279.902918703434
155	279.944882109031
160	279.991099189427
165	280.041450563752
170	280.095814806781
175	280.154069000529
180	280.216089228637
185	280.281751018972
190	280.350929739382
195	280.423500950997
200	280.499340723042
205	280.578325912755
210	280.660334413615
215	280.74524537482
220	280.832939394629
225	280.923298689976
230	281.016207244522
235	281.111550937097
240	281.209217652338
245	281.309097375151
250	281.411082270463
255	281.515066749632
260	281.620947524745
265	281.728623651925
270	281.837996564683
275	281.948970098251
280	282.061450505768
285	282.175346467092
290	282.290569090976
295	282.407031911267
300	282.524650877719
305	282.643344342009
310	282.763033039431
315	282.883640066761
320	283.005090856714
325	283.127313149382
330	283.250236961022
335	283.373794550516
340	283.497920383819
345	283.622551096657
350	283.747625455735
355	283.873084318695
360	283.998870593023
365	284.124929194108
370	284.251207002624
375	284.377652821405
380	284.504217331943
385	284.630853050658
390	284.757514285061
395	284.884157089897
400	285.010739223401
405	285.137220103725
410	285.263560765635
415	285.389723817544
420	285.515673398941
425	285.641375138285
430	285.766796111396
435	285.891904800409
440	286.016671053317
445	286.141066044132
450	286.265062233716
455	286.388633331281
460	286.511754256595
465	286.634401102909
470	286.727490657671
475	286.797254459688
480	286.875744436722
485	286.962775034736
490	287.05814883935
495	287.161658667165
500	287.273089414583
505	287.392219692087
510	287.518823268488
515	287.652670346713
520	287.793528690094
525	287.941164615888
530	288.095343870716
535	288.25583240095
540	288.422397029508
545	288.594806049206
550	288.772829741668
555	288.956240829746
560	289.144814870531
565	289.338330595238
570	289.536570201556
575	289.739319603446
580	289.946368642835
585	290.157511267178
590	290.372545676442
595	290.591274442689
600	290.813504605128
605	291.039047743184
610	291.267720029896
615	291.499342267723
620	291.733739908624
625	291.9707430601
630	292.210186478719
635	292.451909552512
640	292.695756273471
645	292.941575201289
650	293.189219419359
655	293.438546483961
660	293.689418367471
665	293.941701396364
670	294.195266184691
675	294.449987563673
680	294.705744507963
685	294.962420059109
690	295.219901246678
695	295.478079007469
700	295.736848103201
705	295.996107037023
710	296.255757969164
715	296.515706632006
720	296.775862244842
725	297.036137428548
730	297.296448120372
735	297.556713489047
740	297.81685585037
745	298.076800583419
750	298.336476047533
755	298.595813500167
760	298.854747015747
765	299.11321340559
770	299.306060898293
775	299.448452551811
780	299.612704490446
785	299.798289957225
790	300.004655492759
795	300.231227135039
800	300.477415745171
805	300.742621576627
810	301.0262381897
815	301.327655799098
820	301.64626413072
825	301.981454853409
830	302.332623642582
835	302.699171924989
840	303.080508347207
845	303.47605000477
850	303.885223463893
855	304.307465603448
860	304.7422243012
865	305.188958985099
870	305.647141067658
875	306.116254279101
880	306.595794912861
885	307.085271995263
890	307.584207389675
895	308.092135844053
900	308.608604989703
905	309.133175298022
910	309.665420001164
915	310.204924981788
920	310.751288636418
925	311.30412171636
930	311.863047149635
935	312.427699846961
940	312.997726494429
945	313.572785335212
950	314.152545942334
955	314.736688984318
960	315.324905985248
965	315.916899080671
970	316.512380770522
975	317.111073670151
980	317.712710260388
985	318.317032637465
990	318.923792263519
995	319.532749718296
1000	320.143674452614
1005	320.75634454407
1010	321.370546455383
1015	321.986074795769
1020	322.602732085628
1025	323.220328524818
1030	323.838681764758
1035	324.457616684521
1040	325.076965171108
1045	325.69656590401
1050	326.316264144168
1055	326.935911527429
1060	327.555365862537
1065	328.174490933716
1070	328.793156307875
1075	329.454189519837
1080	330.145677730781
1085	330.819133553339
1090	331.475060521929
1095	332.11394515136
1100	332.736258350961
1105	333.342456607486
1110	333.932982975676
1115	334.508267909251
1120	335.068729959979
1125	335.614776368051
1130	336.146803563272
1135	336.665197593346
1140	337.170334492902
1145	337.662580604552
1150	338.142292861371
1155	338.60981903856
1160	339.065497980636
1165	339.509659809384
1170	339.942626116783
1175	340.364710146349
1180	340.776216965628
1185	341.177443632013
1190	341.56867935361
1195	341.950205646468
1200	342.32229648918
1205	342.685218475612
1210	343.039230966291
1215	343.384586238835
1220	343.721529637642
1225	344.050299722984
1230	344.371128419549
1235	344.6842411644
1240	344.989857054312
1245	345.288188992363
1250	345.57944383367
1255	345.86382253013
1260	346.141520274025
1265	346.412726640323
1270	346.677625727557
1275	346.936396297113
1280	347.189211910803
1285	347.436241066596
1290	347.677647332387
1295	347.913589477699
1300	348.144221603212
1305	348.36969326806
1310	348.59014961479
1315	348.805731491949
1320	349.016575574226
1325	349.222814480123
1330	349.424576887113
1335	349.621987644263
1340	349.815167882309
1345	350.004235121174
1350	350.189303374933
1355	350.370483254216
1360	350.547882066087
1365	350.721603911383
1370	350.891749779568
1375	351.058417641105
1380	351.221702537379
1385	351.381696668219
1390	351.538489477031
1395	351.692167733607


==> tiks/ROM-signal/TimeEval-703sines-4.tsv <==
0	279.15
5	279.597663111293
10	280.015652225658
15	280.406022962592
20	280.770693665566
25	281.111454287908
30	281.429974719106
35	281.727812585424
40	282.006420556855
45	282.267153190613
50	282.51127333963
55	282.739958152888
60	282.954304692856
65	283.155335193806
70	283.344001983375
75	283.521192088414
80	283.687731544908
85	283.844389430527
90	283.991881637291
95	284.130874400716
100	284.261987600851
105	284.385797849636
110	284.502841378145
115	284.613616736421
120	284.896546248774
125	285.335408526764
130	285.745729321258
135	286.129650913237
140	286.489165140019
145	286.826123434477
150	287.142246216836
155	287.439131679364
160	287.718264001935
165	287.98102103418
170	288.228681477836
175	288.462431600854
180	288.683371512961
185	288.892521030525
190	289.090825156885
195	289.279159202708
200	289.458333569399
205	289.629098217174
210	289.792146838045
215	289.948120752726
220	290.097612549243
225	290.241169479943
230	290.37929663251
235	290.512459889657
240	290.641088691167
245	290.765578611161
250	290.886293762583
255	291.003569040174
260	291.117712212472
265	291.229005872688
270	291.337709257698
275	291.444059943785
280	291.548275427207
285	291.65055459717
290	291.751079108257
295	291.850014658955
300	291.94751218245
305	292.043708955504
310	292.138729630808
315	292.232687197895
320	292.32568387734
325	292.417811952677
330	292.509154544186
335	292.599786328411
340	292.689774207037
345	292.779177928511
350	292.868050665565
355	292.956439551618
360	293.044386178794
365	293.13192706017
370	293.219094058643
375	293.3059147847
380	293.392412965172
385	293.478608784964
390	293.564519203599
395	293.650158248279
400	293.735537285101
405	293.820665269895
410	293.905548980112
415	293.990193229057
420	294.074601063697
425	294.158773947176
430	294.242711927114
435	294.326413790678
440	294.409877207355
445	294.493098860292
450	294.576074567016
455	294.658799390281
460	294.741267739758
465	294.823473465208
470	295.296341101052
475	296.123256200963
480	296.898090880954
485	297.624745602101
490	298.306845856379
495	298.947760588665
500	299.550619432699
505	300.118328833495
510	300.653587124734
515	301.158898625881
520	301.636586820098
525	302.088806670549
530	302.517556129313
535	302.924686889963
540	303.31191443183
545	303.680827401067
550	304.03289637094
555	304.36948202114
560	304.691842773516
565	305.001141919264
570	305.298454270486
575	305.584772366932
580	305.861012266833
585	306.128018948897
590	306.386571350835
595	306.63738706818
600	306.881126735618
605	307.118398111682
610	307.349759886278
615	307.575725229289
620	307.796765097318
625	308.013311314534
630	308.225759442567
635	308.434471453391
640	308.639778218295
645	308.841981825117
650	309.041357735194
655	309.238156790679
660	309.432607082227
665	309.62491568636
670	309.815270281246
675	310.003840649032
680	310.19078007235
685	310.376226632115
690	310.560304413255
695	310.743124624594
700	310.924786638693
705	311.105378957061
710	311.28498010581
715	311.463659466475
720	311.641478046427
725	311.818489192998
730	311.994739255169
735	312.170268196425
740	312.345110162128
745	312.519294004547
750	312.692843768475
755	312.865779140158
760	313.038115862089
765	313.209866116051
770	314.260600011954
775	316.107850247588
780	317.837893183899
785	319.459597658063
790	320.981201360678
795	322.410353382726
800	323.754154047361
805	325.019192183341
810	326.211579990309
815	327.336985639341
820	328.400663745376
825	329.407483841372
830	330.361956977333
835	331.268260560819
840	332.130261549179
845	332.951538097605
850	333.735399761154
855	334.484906343205
860	335.202885477366
865	335.891949024652
870	336.554508362806
875	337.192788639947
880	337.808842060263
885	338.404560265274
890	338.981685870196
895	339.541823211176
900	340.086448355653
905	340.616918424721
910	341.134480273296
915	341.640278570871
920	342.135363322925
925	342.620696870437
930	343.097160402502
935	343.56556001478
940	344.026632344355
945	344.481049809581
950	344.929425481587
955	345.372317612398
960	345.810233842934
965	346.243635112636
970	346.672939291023
975	347.098524550125
980	347.52073249549
985	347.939871072269
990	348.356217261804
995	348.77001958309
1000	349.181500412532
1005	349.590858134534
1010	349.99826913458
1015	350.40388964573
1020	350.807857458674
1025	351.210293504851
1030	351.611303321454
1035	352.010978406586
1040	352.409397472246
1045	352.806627602329
1050	353.202725322305
1055	353.597737586832
1060	353.991702691095
1065	354.384651111294
1070	354.776606279322
1075	354.581266353333
1080	353.853807270168
1085	353.203340560448
1090	352.623862394996
1095	352.109800876054
1100	351.65598587195
1105	351.257620949006
1110	350.910257251666
1115	350.609769193102
1120	350.352331828822
1125	350.134399795274
1130	349.952687704075
1135	349.804151890509
1140	349.685973422231
1145	349.595542280906
1150	349.530442635717
1155	349.488439133458
1160	349.467464135216
1165	349.465605834582
1170	349.481097196883
1175	349.512305663114
1180	349.557723566201
1185	349.6159592108
1190	349.68572857124
1195	349.765847565312
1200	349.855224864527
1205	349.952855204141
1210	350.057813158777
1215	350.169247351785
1220	350.286375068653
1225	350.408477246822
1230	350.534893816113
1235	350.665019365739
1240	350.798299115512
1245	350.934225170355
1250	351.072333038673
1255	351.212198396434
1260	351.353434080057
1265	351.495687292348
1270	351.638637006783
1275	351.781991556458
1280	351.925486394942
1285	352.068882017123
1290	352.211962028988
1295	352.354531355975
1300	352.496414580303
1305	352.637454398276
1310	352.777510189227
1315	352.916456688303
1320	353.054182755834
1325	353.190590236532
1330	353.325592902221
1335	353.459115472227
1340	353.591092705985
1345	353.721468562745
1350	353.850195423674
1355	353.977233371912
1360	354.102549526503
1365	354.226117426353
1370	354.347916460675
1375	354.467931342593
1380	354.586151622838
1385	354.702571240651
1390	354.817188109232
1395	354.930003733244


==> tiks/ROM-signal/TimeEval-703sines-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	301
125	301
130	301
135	301
140	301
145	301
150	301
155	301
160	301
165	301
170	301
175	301
180	301
185	301
190	301
195	301
200	301
205	301
210	301
215	301
220	301
225	301
230	301
235	301
240	301
245	301
250	301
255	301
260	301
265	301
270	301
275	301
280	301
285	301
290	301
295	301
300	301
305	301
310	301
315	301
320	301
325	301
330	301
335	301
340	301
345	301
350	301
355	301
360	301
365	301
370	301
375	301
380	301
385	301
390	301
395	301
400	301
405	301
410	301
415	301
420	301
425	301
430	301
435	301
440	301
445	301
450	301
455	301
460	301
465	301
470	349
475	349
480	349
485	349
490	349
495	349
500	349
505	349
510	349
515	349
520	349
525	349
530	349
535	349
540	349
545	349
550	349
555	349
560	349
565	349
570	349
575	349
580	349
585	349
590	349
595	349
600	349
605	349
610	349
615	349
620	349
625	349
630	349
635	349
640	349
645	349
650	349
655	349
660	349
665	349
670	349
675	349
680	349
685	349
690	349
695	349
700	349
705	349
710	349
715	349
720	349
725	349
730	349
735	349
740	349
745	349
750	349
755	349
760	349
765	349
770	457
775	457
780	457
785	457
790	457
795	457
800	457
805	457
810	457
815	457
820	457
825	457
830	457
835	457
840	457
845	457
850	457
855	457
860	457
865	457
870	457
875	457
880	457
885	457
890	457
895	457
900	457
905	457
910	457
915	457
920	457
925	457
930	457
935	457
940	457
945	457
950	457
955	457
960	457
965	457
970	457
975	457
980	457
985	457
990	457
995	457
1000	457
1005	457
1010	457
1015	457
1020	457
1025	457
1030	457
1035	457
1040	457
1045	457
1050	457
1055	457
1060	457
1065	457
1070	457
1075	385
1080	385
1085	385
1090	385
1095	385
1100	385
1105	385
1110	385
1115	385
1120	385
1125	385
1130	385
1135	385
1140	385
1145	385
1150	385
1155	385
1160	385
1165	385
1170	385
1175	385
1180	385
1185	385
1190	385
1195	385
1200	385
1205	385
1210	385
1215	385
1220	385
1225	385
1230	385
1235	385
1240	385
1245	385
1250	385
1255	385
1260	385
1265	385
1270	385
1275	385
1280	385
1285	385
1290	385
1295	385
1300	385
1305	385
1310	385
1315	385
1320	385
1325	385
1330	385
1335	385
1340	385
1345	385
1350	385
1355	385
1360	385
1365	385
1370	385
1375	385
1380	385
1385	385
1390	385
1395	385


==> tiks/ROM-signal/TimeEval-703sines-6.tsv <==
0	279.15
5	279.417962852883
10	279.654736666192
15	279.864577709645
20	280.051120657296
25	280.217472506398
30	280.366292104937
35	280.499857501229
40	280.62012298867
45	280.728767430721
50	280.8272352076
55	280.916770919825
60	280.998448809135
65	281.073197709485
70	281.141822215607
75	281.205020650697
80	281.263400325106
85	281.317490502011
90	281.367753421852
95	281.414593682973
100	281.458366230002
105	281.499383162615
110	281.537919544522
115	281.574218364713
120	281.832905714565
125	282.283526823579
130	282.691211523683
135	283.061597556863
140	283.399513262824
145	283.709099248418
150	283.993911426447
155	284.257008284121
160	284.501024804586
165	284.728235094434
170	284.940605455753
175	285.139839374657
180	285.327415672151
185	285.504620871436
190	285.672576673322
195	285.832263293773
200	285.984539301023
205	286.130158491061
210	286.269784256795
215	286.404001835583
220	286.533328760144
225	286.658223787399
230	286.779094537186
235	286.896304036763
240	287.010176336658
245	287.121001337729
250	287.229038947671
255	287.334522666893
260	287.437662688317
265	287.538648582585
270	287.63765162923
275	287.734826845057
280	287.830314753207
285	287.924242929743
290	288.016727359052
295	288.107873624635
300	288.197777957893
305	288.286528164178
310	288.374204442487
315	288.460880112845
320	288.546622263337
325	288.631492327054
330	288.715546597745
335	288.798836691749
340	288.881409962708
345	288.96330987467
350	289.044576338454
355	289.125246015471
360	289.205352592654
365	289.284927031678
370	289.36399779525
375	289.442591052884
380	289.520730868295
385	289.598439370293
390	289.675736908798
395	289.752642197467
400	289.8291724442
405	289.905343470681
410	289.981169821973
415	290.056664867082
420	290.131840891294
425	290.206709181034
430	290.28128010189
435	290.355563170394
440	290.4295671201
445	290.503299962444
450	290.576769042812
455	290.649981092223
460	290.72294227498
465	290.795658232628
470	291.361064009118
475	292.351616780662
480	293.250924602967
485	294.071041202363
490	294.822280078987
495	295.513476786111
500	296.152211148406
505	296.744995509658
510	297.29743418645
515	297.81435852613
520	298.29994130461
525	298.75779363485
530	299.191047075948
535	299.602423223297
540	299.994292711887
545	300.368725268624
550	300.727532197883
555	301.072302470922
560	301.404433408587
565	301.725156793231
570	302.03556111576
575	302.336610553733
580	302.629161183438
585	302.913974850318
590	303.191731055762
595	303.463037162294
600	303.728437171982
605	303.988419293072
610	304.243422476296
615	304.493842074041
620	304.740034751765
625	304.982322760965
630	305.220997666141
635	305.456323603982
640	305.688540140988
645	305.917864785711
650	306.144495203236
655	306.368611172428
660	306.590376320364
665	306.809939663334
670	307.02743697946
675	307.242992034357
680	307.456717678197
685	307.668716829932
690	307.879083362225
695	308.087902898797
700	308.29525353426
705	308.501206485229
710	308.705826680279
715	308.909173295399
720	309.111300240717
725	309.312256603555
730	309.51208705228
735	309.710832204856
740	309.908528965562
745	310.105210832945
750	310.300908181719
755	310.495648521042
760	310.689456731335
765	310.882355281565
770	312.18312623058
775	314.438524632819
780	316.486457588144
785	318.354156094997
790	320.064915427667
795	321.638688089524
800	323.092587257424
805	324.441313885166
810	325.697518775663
815	326.872109327076
820	327.974509270743
825	329.012878519017
830	329.994299204172
835	330.924933094782
840	331.810154805077
845	332.654664550096
850	333.462583630967
855	334.237535348111
860	334.982713624611
865	335.700941267922
870	336.394719496969
875	337.066270106131
880	337.717571421082
885	338.350389018382
890	338.966302026082
895	339.566725692265
900	340.152930798648
905	340.726060404079
910	341.287144325143
915	341.837111696015
920	342.376801895032
925	342.906974079717
930	343.428315533563
935	343.941448995814
940	344.44693911853
945	344.945298172706
950	345.436991106369
955	345.922440041753
960	346.402028285427
965	346.876103914158
970	347.344982989969
975	347.80895245005
980	348.268272710601
985	348.723180018154
990	349.17388857728
995	349.620592479607
1000	350.063467455814
1005	350.502672469369
1010	350.938351168449
1015	351.370633210373
1020	351.799635471211
1025	352.225463151648
1030	352.648210788985
1035	353.067963183982
1040	353.484796250343
1045	353.898777793767
1050	354.309968226809
1055	354.718421225124
1060	355.124184330134
1065	355.527299502666
1070	355.927803631665
1075	355.587025909047
1080	354.609044456896
1085	353.769005418179
1090	353.048599144752
1095	352.432067331579
1100	351.90582815657
1105	351.458159306758
1110	351.078929555093
1115	350.759371106583
1120	350.491886224762
1125	350.269882723058
1130	350.087633797135
1135	349.940158414726
1140	349.823119094682
1145	349.732734418428
1150	349.665704042648
1155	349.619144336593
1160	349.590533063119
1165	349.577661769569
1170	349.578594761159
1175	349.591633702601
1180	349.615287038855
1185	349.648243547907
1190	349.689349441168
1195	349.73758851367
1200	349.792064919361
1205	349.851988208652
1210	349.916660317801
1215	349.985464244176
1220	350.057854179275
1225	350.133346903561
1230	350.211514274601
1235	350.291976663456
1240	350.374397214289
1245	350.458476819299
1250	350.54394971582
1255	350.630579625023
1260	350.718156362507
1265	350.806492860399
1270	350.895422548611
1275	350.984797049837
1280	351.074484148828
1285	351.164366001675
1290	351.254337555267
1295	351.344305150965
1300	351.434185289868
1305	351.523903539957
1310	351.613393567901
1315	351.702596280505
1320	351.791459062661
1325	351.879935100322
1330	351.967982778444
1335	352.055565145097
1340	352.142649434014
1345	352.229206638824
1350	352.315211133004
1355	352.400640330344
1360	352.485474381317
1365	352.56969590132
1370	352.653289727213
1375	352.736242699029
1380	352.818543464068
1385	352.900182300945
1390	352.98115096141
1395	353.061442528039


==> tiks/ROM-signal/TimeEval-703sines-7.tsv <==
0	279.15
5	279.121875423204
10	279.086291580308
15	279.045541576397
20	279.001475128296
25	278.955574106958
30	278.909015867897
35	278.862726288959
40	278.817424139069
45	278.773658150649
50	278.731837955518
55	278.692259863616
60	278.655128311003
65	278.620573674152
70	278.588667037994
75	278.559432412581
80	278.532856814955
85	278.508898566656
90	278.48749410153
95	278.468563531388
100	278.452015177332
105	278.437749241142
110	278.425660762878
115	278.415641987143
120	278.418261859778
125	278.427234974613
130	278.431095376392
135	278.432407795114
140	278.433197793507
145	278.435046665258
150	278.439170749041
155	278.44648762227
160	278.457671260222
165	278.473197924243
170	278.493384268982
175	278.518418926182
180	278.548388625347
185	278.58329974456
190	278.623096043244
195	278.667673209085
200	278.716890750256
205	278.770581678771
210	278.828560358832
215	278.890628833422
220	278.956581891308
225	279.026211093661
230	279.099307943402
235	279.175666350027
240	279.255084517195
245	279.337366359015
250	279.422322533065
255	279.50977116318
260	279.599538312514
265	279.691458256915
270	279.785373599855
275	279.881135262911
280	279.978602379675
285	280.077642115907
290	280.178129434559
295	280.279946820765
300	280.382983979049
305	280.487137512533
310	280.592310592036
315	280.698412621227
320	280.805358902748
325	280.913070309033
330	281.021472960733
335	281.130497914846
340	281.240080864131
345	281.350161848835
350	281.460684981435
355	281.571598184751
360	281.682852943565
365	281.794404069673
370	281.906209480177
375	282.018229988679
380	282.130429108982
385	282.242772870841
390	282.355229647254
395	282.467769992758
400	282.580366492212
405	282.692993619499
410	282.805627605617
415	282.91824631562
420	283.030829133906
425	283.143356857326
430	283.255811595656
435	283.368176678947
440	283.480436571334
445	283.592576790863
450	283.704583834962
455	283.816445111162
460	283.928148872717
465	284.039684158808
470	284.174417540893
475	284.318450964874
480	284.446747455669
485	284.565167541083
490	284.678379351448
495	284.790066288278
500	284.903100918336
505	285.019690336715
510	285.141497465659
515	285.26974208711
520	285.405284832815
525	285.548696863902
530	285.70031755142
535	285.86030211065
540	286.028660836608
545	286.205291328598
550	286.390004871476
555	286.5825479547
560	286.782619752418
565	286.98988625458
570	287.203991626562
575	287.424567280098
580	287.651239058551
585	287.883632872588
590	288.121379066053
595	288.364115744687
600	288.611491260799
605	288.863166013971
610	289.118813700224
615	289.378122119011
620	289.640793628167
625	289.906545320922
630	290.175108985754
635	290.446230898763
640	290.719671489102
645	290.995204910324
650	291.272618544263
655	291.551712458819
660	291.832298836771
665	292.114201389161
670	292.39725476396
675	292.681303958297
680	292.966203740647
685	293.251818087764
690	293.538019639888
695	293.824689176738
700	294.111715115939
705	294.39899303492
710	294.68642521677
715	294.973920220133
720	295.261392472925
725	295.548761889395
730	295.835953509885
735	296.1228971625
740	296.409527145829
745	296.695781931775
750	296.981603887529
755	297.266939015718
760	297.551736711724
765	297.835949537233
770	298.171696536518
775	298.526011902741
780	298.842276940736
785	299.133800976714
790	299.411169551389
795	299.682720271206
800	299.954942238312
805	300.232810413231
810	300.520064750319
815	300.819442596172
820	301.132871646458
825	301.46162970659
830	301.806476584148
835	302.167762643702
840	302.545517865258
845	302.93952465392
850	303.349377139383
855	303.774529268887
860	304.214333626912
865	304.668072600398
870	305.134983242038
875	305.614276959368
880	306.105154967966
885	306.606820287905
890	307.11848692907
895	307.639386799229
900	308.168774775364
905	308.705932300967
910	309.250169807194
915	309.800828201962
920	310.35727962645
925	310.918927641485
930	311.485206975805
935	312.055582942966
940	312.629550612967
945	313.206633807595
950	313.786383974585
955	314.368378984213
960	314.952221882676
965	315.537539628997
970	316.123981836069
975	316.711219531471
980	317.2989439497
985	317.886865364238
990	318.474711965333
995	319.062228787346
1000	319.649176687899
1005	320.235331379844
1010	320.820482516097
1015	321.404432826658
1020	321.986997306579
1025	322.568002453277
1030	323.147285551267
1035	323.724694002248
1040	324.300084698323
1045	324.873323436111
1050	325.444284369486
1055	326.012849498689
1060	326.578908193636
1065	327.142356749283
1070	327.703097971007
1075	328.22688937625
1080	328.73796064386
1085	329.274185368074
1090	329.826154373825
1095	330.386277464674
1100	330.948474217306
1105	331.507915991031
1110	332.06081054011
1115	332.604222114054
1120	333.135921157893
1125	333.654258731247
1130	334.158061592958
1135	334.646544579895
1140	335.119237471363
1145	335.575923995681
1150	336.016591020915
1155	336.441386291373
1160	336.850583337304
1165	337.244552406463
1170	337.623736450795
1175	337.98863135569
1180	338.33976972824
1185	338.677707669091
1190	339.003014043174
1195	339.316261840855
1200	339.618021285182
1205	339.90885439493
1210	340.189310758694
1215	340.459924313726
1220	340.721210955663
1225	340.973666832764
1230	341.217767201434
1235	341.453965739477
1240	341.682694230108
1245	341.904362543835
1250	342.119358857183
1255	342.328050057344
1260	342.530782290324
1265	342.727881617359
1270	342.91965475048
1275	343.106389843218
1280	343.288357316791
1285	343.465810705755
1290	343.638987510169
1295	343.808110043911
1300	343.973386270923
1305	344.135010622984
1310	344.293164794096
1315	344.448018507831
1320	344.599730255001
1325	344.748447999877
1330	344.89430985387
1335	345.037444716151
1340	345.177972881148
1345	345.316006613216
1350	345.45165068906
1355	345.585002908725
1360	345.716154576124
1365	345.845190950197
1370	345.972191667898
1375	346.097231140238
1380	346.220378922678
1385	346.341700061143
1390	346.461255414942
1395	346.579101957879


==> tiks/ROM-signal/TimeEval-703sines-8.tsv <==
0	279.15
5	279.526329599876
10	279.871959648057
15	280.190147251414
20	280.483838184321
25	280.755695817188
30	281.008127370381
35	281.243307738276
40	281.463201106361
45	281.669580564281
50	281.86404589943
55	282.04803973898
60	282.222862192988
65	282.389684137286
70	282.549559262205
75	282.703435001609
80	282.852162446191
85	282.996505335444
90	283.13714821396
95	283.274703829835
100	283.409719845746
105	283.542684926707
110	283.674034262611
115	283.804154578227
120	284.140715330203
125	284.659712472813
130	285.144510333706
135	285.59850923113
140	286.024783644901
145	286.426112580875
150	286.805007132613
155	287.163735495745
160	287.504345667859
165	287.828686045944
170	288.138424114407
175	288.435063399308
180	288.719958848549
185	288.994330783268
190	289.259277552472
195	289.515787010858
200	289.764746928838
205	290.006954433723
210	290.243124571982
215	290.473898074165
220	290.69984839658
225	290.921488106951
230	291.139274675081
235	291.353615723868
240	291.564873790921
245	291.773370646328
250	291.979391207919
255	292.183187091515
260	292.384979830161
265	292.584963793194
270	292.783308833098
275	292.980162685521
280	293.17565314544
285	293.36989004034
290	293.562967019301
295	293.754963175146
300	293.945944515193
305	294.135965294705
310	294.325069225812
315	294.5132905735
320	294.700655149155
325	294.88718121121
330	295.072880281499
335	295.257757885178
340	295.441814221284
345	295.625044770387
350	295.807440845156
355	295.988990089147
360	296.169676928585
365	296.34948298152
370	296.528387428274
375	296.706367346777
380	296.883398016028
385	297.05945319061
390	297.234505348963
395	297.408525917785
400	297.581485474806
405	297.753353931889
410	297.924100700283
415	298.093694839666
420	298.262105192453
425	298.429300504733
430	298.595249535051
435	298.759921152148
440	298.923284422665
445	299.085308689734
450	299.245963643277
455	299.405219382779
460	299.563046473205
465	299.719415994703
470	300.329749478891
475	301.340643683703
480	302.275684206691
485	303.141906919178
490	303.945686428502
495	304.692797454803
500	305.388470605124
505	306.03744304099
510	306.644004494423
515	307.212039049075
520	307.745063067692
525	308.246259614293
530	308.718509689218
535	309.164420567338
540	309.586351504088
545	309.986437050532
550	310.366608197089
555	310.72861154587
560	311.074026693512
565	311.404281989958
570	311.720668823574
575	312.024354569283
580	312.316394323894
585	312.597741541421
590	312.869257670814
595	313.131720889064
600	313.385834014114
605	313.632231674123
610	313.871486802618
615	314.104116522548
620	314.330587476453
625	314.551320654592
630	314.766695768094
635	314.977055209764
640	315.182707641228
645	315.383931241481
650	315.580976648618
655	315.774069623558
660	315.963413461894
665	316.14919117752
670	316.33156747951
675	316.510690561669
680	316.686693722408
685	316.859696830872
690	317.029807653831
695	317.197123056415
700	317.361730088583
705	317.5237069681
710	317.68312396976
715	317.840044229703
720	317.994524472825
725	318.146615670538
730	318.296363635456
735	318.443809558946
740	318.588990496958
745	318.731939808999
750	318.872687554696
755	319.011260851947
760	319.147684200286
765	319.281979772778
770	320.438928191975
775	322.498561737612
780	324.389336567293
785	326.12747261466
790	327.727670776253
795	329.20325224149
800	330.566285493277
805	331.827701989319
810	332.997401466848
815	334.084347747446
820	335.096655854758
825	336.041671196605
830	336.926041504755
835	337.755782170534
840	338.53633556272
845	339.272624865724
850	339.96910293099
855	340.629796592583
860	341.258346859214
865	341.858045359048
870	342.431867380667
875	342.98250182316
880	343.51237834043
885	344.023691939255
890	344.518425267192
895	344.998368805051
900	345.465139159087
905	345.920195630188
910	346.364855221118
915	346.800306227988
920	347.227620548651
925	347.647764828429
930	348.061610552387
935	348.469943183228
940	348.873470434618
945	349.272829761411
950	349.668595140558
955	350.061283209647
960	350.451358823684
965	350.839240085065
970	351.225302896524
975	351.609885082136
980	351.993290117247
985	352.375790504317
990	352.757630828195
995	353.139030521175
1000	353.520186365323
1005	353.901274756964
1010	354.282453755873
1015	354.663864939562
1020	355.04563508117
1025	355.427877667662
1030	355.810694273498
1035	356.194175803493
1040	356.578403617265
1045	356.963450546538
1050	357.349381815456
1055	357.736255873137
1060	358.124125146801
1065	358.513036723022
1070	358.903032963947
1075	358.610977755988
1080	357.716756849115
1085	356.934426208824
1090	356.252898553199
1095	355.662157580291
1100	355.153153976266
1105	354.717711695368
1110	354.348443464129
1115	354.038674575072
1120	353.782374134734
1125	353.57409301897
1130	353.40890786664
1135	353.282370512146
1140	353.190462319011
1145	353.129552931648
1150	353.096363011497
1155	353.08793056749
1160	353.101580529978
1165	353.134897252264
1170	353.185699655306
1175	353.25201875932
1180	353.332077371277
1185	353.424271719977
1190	353.527154850836
1195	353.639421610819
1200	353.75989507052
1205	353.887514245231
1210	354.021322990271
1215	354.160459957891
1220	354.304149513991
1225	354.451693522685
1230	354.602463915623
1235	354.755895970968
1240	354.911482234153
1245	355.068767019057
1250	355.22734143413
1255	355.386838883309
1260	355.546930996382
1265	355.707323947788
1270	355.867755126774
1275	356.027990125375
1280	356.187820013878
1285	356.347058876347
1290	356.505541581404
1295	356.6631217658
1300	356.819670010513
1305	356.975072190981
1310	357.129227984878
1315	357.282049522406
1320	357.433460165512
1325	357.583393403735
1330	357.731791855567
1335	357.878606365258
1340	358.02379518598
1345	358.167323241098
1350	358.309161456115
1355	358.449286154552
1360	358.587678511653
1365	358.724324060427
1370	358.859212245014
1375	358.992336016876
1380	359.123691469733
1385	359.253277509539
1390	359.381095556169
1395	359.507149273788


==> tiks/ROM-signal/TimeEval-703sines-9.tsv <==
0	279.15
5	279.060486709667
10	278.984337833513
15	278.920866880462
20	278.869442769928
25	278.829484395051
30	278.80045572442
35	278.781861387725
40	278.773242696667
45	278.774174057557
50	278.784259736656
55	278.803130943319
60	278.830443199628
65	278.865873968389
70	278.909120514235
75	278.959897975099
80	279.017937623623
85	279.082985300083
90	279.154800000235
95	279.233152603134
100	279.317824725418
105	279.408607689891
110	279.505301597401
115	279.607714492093
120	279.702038087252
125	279.792436887244
130	279.894064926619
135	280.006179786263
140	280.128097830465
145	280.259188587244
150	280.39886968715
155	280.546602303416
160	280.701887042499
165	280.864260239513
170	281.03329061787
175	281.208576276711
180	281.389741973512
185	281.576436672597
190	281.768331333303
195	281.965116914194
200	282.166502572139
205	282.372214037151
210	282.581992145824
215	282.795591517918
220	283.012779362119
225	283.233334398449
230	283.457045885969
235	283.683712745558
240	283.913142768545
245	284.145151902862
250	284.379563609182
255	284.616208280268
260	284.854922717378
265	285.095549658179
270	285.337937351161
275	285.581939172014
280	285.827413277874
285	286.074222295732
290	286.322233041651
295	286.571316267773
300	286.821346434375
305	287.072201504486
310	287.323762758845
315	287.57591462916
320	287.828544547852
325	288.081542812615
330	288.334802464306
335	288.588219176815
340	288.841691157687
345	289.095119058393
350	289.348405893261
355	289.60145696616
360	289.854179804119
365	290.106484097166
370	290.358281643702
375	290.609486300827
380	290.860013939083
385	291.109782401107
390	291.358711463788
395	291.606722803506
400	291.85373996412
405	292.099688327367
410	292.344495085408
415	292.588089215243
420	292.830401454776
425	293.071364280326
430	293.310911885388
435	293.548980160484
440	293.785506673963
445	294.020430653606
450	294.253692968926
455	294.485236114058
460	294.715004191147
465	294.942942894147
470	295.139136479358
475	295.313362842899
480	295.499382741565
485	295.695961523483
490	295.90197872474
495	296.116416797966
500	296.338351012683
505	296.566940397714
510	296.801419611623
515	297.041091640638
520	297.285321235312
525	297.533529007419
530	297.785186117518
535	298.039809491482
540	298.296957511124
545	298.556226130113
550	298.817245371671
555	299.079676169245
560	299.343207515474
565	299.60755388845
570	299.872452927518
575	300.137663333755
580	300.402962972823
585	300.668147160201
590	300.933027110808
595	301.197428536885
600	301.461190379607
605	301.724163661365
610	301.986210446956
615	302.247202903093
620	302.50702244669
625	302.765558973324
630	303.022710158126
635	303.278380822093
640	303.532482357537
645	303.784932206943
650	304.035653390139
655	304.284574075099
660	304.531627188222
665	304.776750060281
670	305.019884104645
675	305.260974524666
680	305.499970047462
685	305.736822681566
690	305.971487496161
695	306.203922419853
700	306.434088057114
705	306.661947520721
710	306.887466278661
715	307.110612014145
720	307.331354497469
725	307.549665468625
730	307.765518529617
735	307.978889045596
740	308.189754053963
745	308.398092180701
750	308.603883563255
755	308.807109779345
760	309.007753781172
765	309.205799834493
770	309.33421093824
775	309.415858258699
780	309.527222461818
785	309.665880904396
790	309.829650272067
795	310.016560854944
800	310.224833815358
805	310.4528610662
810	310.69918743202
815	310.962494810408
820	311.241588089764
825	311.535382612294
830	311.842892999084
835	312.163223177941
840	312.495557475163
845	312.839152649949
850	313.193330765284
855	313.557472802135
860	313.931012935096
865	314.313433397337
870	314.704259871247
875	315.103057348496
880	315.50942640971
885	315.92299987959
890	316.343439818233
895	316.770434813758
900	317.203697545159
905	317.642962587676
910	318.087984435938
915	318.538535722777
920	318.994405613933
925	319.455398360953
930	319.921331996412
935	320.392037157234
940	320.867356023353
945	321.34714136025
950	321.831255655058
955	322.319570337001
960	322.811965073826
965	323.308327136747
970	323.808550827156
975	324.312536959041
980	324.820192391637
985	325.331429607393
990	325.846166330819
995	326.36432518421
1000	326.885833376649
1005	327.410622423035
1010	327.938627890221
1015	328.469789167594
1020	329.004049259743
1025	329.541354599053
1030	330.081654876293
1035	330.624902887437
1040	331.171054395172
1045	331.720068003646
1050	332.271905045181
1055	332.826529477807
1060	333.383907792563
1065	333.944008929637
1070	334.506804202489
1075	335.116729343516
1080	335.757544190994
1085	336.377807004752
1090	336.978917230171
1095	337.562151608147
1100	338.12867473483
1105	338.679548835096
1110	339.215742782898
1115	339.738140406207
1120	340.247548117021
1125	340.744701908222
1130	341.230273759297
1135	341.704877492362
1140	342.169074118796
1145	342.623376715221
1150	343.068254865732
1155	343.504138705289
1160	343.931422597084
1165	344.350468474561
1170	344.761608876684
1175	345.165149702961
1180	345.561372712764
1185	345.950537791561
1190	346.332885004907
1195	346.70863645931
1200	347.077997987508
1205	347.441160674228
1210	347.798302237078
1215	348.149588276
1220	348.49517340347
1225	348.835202266603
1230	349.169810471288
1235	349.499125417566
1240	349.823267054639
1245	350.142348563106
1250	350.456476971356
1255	350.765753712371
1260	351.070275126628
1265	351.370132916266
1270	351.665414555179
1275	351.956203659276
1280	352.242580320729
1285	352.524621409702
1290	352.802400846683
1295	353.075989848271
1300	353.345457148986
1305	353.610869201446
1310	353.872290356983
1315	354.129783028635
1320	354.383407838216
1325	354.633223749023
1330	354.879288185582
1335	355.121657141718
1340	355.360385278071
1345	355.595526010127
1350	355.827131587667
1355	356.055253166505
1360	356.279940873272
1365	356.501243863923
1370	356.719210376615
1375	356.933887779487
1380	357.14532261388
1385	357.353560633428
1390	357.558646839455
1395	357.76062551303


==> tiks/ROM-signal/TimeEval-840bestcombo-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.150003961161
135	279.150014684263
140	279.150029280611
145	279.15004431373
150	279.150054897678
155	279.150055927626
160	279.150032961954
165	279.149962459216
170	279.149809264733
175	279.149528266315
180	279.149144212149
185	279.148807508171
190	279.148796149473
195	279.149519950898
200	279.151544525777
205	279.155576614381
210	279.162369839685
215	279.172593619797
220	279.186738088814
225	279.205099639784
230	279.227816066376
235	279.254909983393
240	279.286326824913
245	279.321956374307
250	279.361647919163
255	279.405223621507
260	279.452489836625
265	279.503245700923
270	279.557289214272
275	279.614421279496
280	279.674448583716
285	279.737186413517
290	279.802458701089
295	279.870098207064
300	279.939947377532
305	280.011858044036
310	280.085692346028
315	280.161321496319
320	280.238624361212
325	280.317487446626
330	280.397804852718
335	280.479478528785
340	280.562417150654
345	280.646535052206
350	280.73175179862
355	280.817992019858
360	280.905187775679
365	280.993274573981
370	281.082189040706
375	281.171870925281
380	281.262264033139
385	281.353315877534
390	281.444977056486
395	281.537201099961
400	281.629944120504
405	281.72316479302
410	281.816824612399
415	281.91088663104
420	282.00531451271
425	282.100073517173
430	282.19513151672
435	282.290458479299
440	282.386025743477
445	282.481805798398
450	282.577772370686
455	282.673900353676
460	282.770165731333
465	282.866546192961
470	282.963020533997
475	283.059568372307
480	283.156169930358
485	283.25280630457
490	283.349459448304
495	283.446112136046
500	283.542748165408
505	283.63935221097
510	283.73590885369
515	283.832403313575
520	283.928821952474
525	284.025151981359
530	284.121381093937
535	284.217497328363
540	284.313489125084
545	284.409345414337
550	284.505055613943
555	284.600609625009
560	284.695997702472
565	284.791210472591
570	284.886238981223
575	284.981074688286
580	285.075709434868
585	285.1701353908
590	285.264350795114
595	285.358354368239
600	285.452132014132
605	285.545667122354
610	285.638960676763
615	285.732025469492
620	285.824846444938
625	285.917345394309
630	286.009392103272
635	286.100868943194
640	286.191763289721
645	286.282279500201
650	286.372881032922
655	286.464276373498
660	286.557451503874
665	286.653655388675
670	286.75421070469
675	286.861009088925
680	286.975697101938
685	287.100497462596
690	287.237225532886
695	287.387969280887
700	287.554663143721
705	287.738994651816
710	287.942377280952
715	288.165886769881
720	288.410195282542
725	288.675518834549
730	288.961622966849
735	289.267905505106
740	289.593513783842
745	289.937448413353
750	290.298635928856
755	290.675975637092
760	291.068370478969
765	291.474750935087
770	291.894089917587
775	292.32541128529
780	292.767795101669
785	293.220379038713
790	293.682360927183
795	294.15299458733
800	294.631585577179
805	295.117488465583
810	295.61010405863
815	296.108875653076
820	296.613285349694
825	297.122851167187
830	297.637123315379
835	298.155680795793
840	298.678131434964
845	299.20410679427
850	299.733257156849
855	300.265252701753
860	300.799788276981
865	301.336570499965
870	301.875317789879
875	302.415767057136
880	302.957672524094
885	303.500800059457
890	304.044925920911
895	304.589836622748
900	305.135328312776
905	305.681207948553
910	306.227293307557
915	306.773410626027
920	307.319393862794
925	307.865083848906
930	308.410328209375
935	308.954981782529
940	309.498906130829
945	310.041969863775
950	310.584048125874
955	311.125021989673
960	311.664777860961
965	312.20320790158
970	312.740209270469
975	313.275682227327
980	313.809532603498
985	314.34167225826
990	314.872017827868
995	315.400489829593
1000	315.927012620065
1005	316.451514553742
1010	316.973927817494
1015	317.494188383659
1020	318.012234429141
1025	318.528013972135
1030	319.041466497965
1035	319.552537873627
1040	320.06118913353
1045	320.567384805403
1050	321.07107890974
1055	321.572227060918
1060	322.070813086283
1065	322.566853848392
1070	323.060363117878
1075	323.551289393218
1080	324.039458722965
1085	324.52454430823
1090	325.006066184378
1095	325.483413030111
1100	325.955890249304
1105	326.422765413823
1110	326.883312112185
1115	327.336867320316
1120	327.782907337205
1125	328.221094324147
1130	328.651292026532
1135	329.073541895
1140	329.48801099915
1145	329.894940658509
1150	330.294610663209
1155	330.687318534094
1160	331.073366950496
1165	331.453054422979
1170	331.826668866399
1175	332.194484703707
1180	332.556761583638
1185	332.913742116531
1190	333.26565087418
1195	333.612695068042
1200	333.955064703319
1205	334.292940696939
1210	334.626489193466
1215	334.955860123297
1220	335.281190219012
1225	335.602604987459
1230	335.920221574851
1235	336.234149306917
1240	336.544499204781
1245	336.85137203932
1250	337.154857112883
1255	337.455037146749
1260	337.751991040922
1265	338.045792907095
1270	338.336513405574
1275	338.624220683713
1280	338.908979322395
1285	339.19084966298
1290	339.469888746839
1295	339.746151132751
1300	340.019689127859
1305	340.290552821294
1310	340.558789336559
1315	340.824443558708
1320	341.087561717491
1325	341.348188094378
1330	341.606364259571
1335	341.862129029857
1340	342.115519376221
1345	342.366572221226
1350	342.615324124721
1355	342.861810315494
1360	343.106064449883
1365	343.348119037875
1370	343.588005938118
1375	343.825756303361
1380	344.061400398038
1385	344.294967400443
1390	344.526485783298
1395	344.755983543602


==> tiks/ROM-signal/TimeEval-840bestcombo-1_2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.150003961161
135	279.150014684263
140	279.150029280611
145	279.15004431373
150	279.150054897678
155	279.150055927626
160	279.150032961954
165	279.149962459216
170	279.149809264733
175	279.149528266315
180	279.149144212149
185	279.148807508171
190	279.148796149473
195	279.149519950898
200	279.151544525777
205	279.155576614381
210	279.162369839685
215	279.172593619797
220	279.186738088814
225	279.205099639784
230	279.227816066376
235	279.254909983393
240	279.286326824913
245	279.321956374307
250	279.361647919163
255	279.405223621507
260	279.452489836625
265	279.503245700923
270	279.557289214272
275	279.614421279496
280	279.674448583716
285	279.737186413517
290	279.802458701089
295	279.870098207064
300	279.939947377532
305	280.011858044036
310	280.085692346028
315	280.161321496319
320	280.238624361212
325	280.317487446626
330	280.397804852718
335	280.479478528785
340	280.562417150654
345	280.646535052206
350	280.73175179862
355	280.817992019858
360	280.905187775679
365	280.993274573981
370	281.082189040706
375	281.171870925281
380	281.262264033139
385	281.353315877534
390	281.444977056486
395	281.537201099961
400	281.629944120504
405	281.72316479302
410	281.816824612399
415	281.91088663104
420	282.00531451271
425	282.100073517173
430	282.19513151672
435	282.290458479299
440	282.386025743477
445	282.481805798398
450	282.577772370686
455	282.673900353676
460	282.770165731333
465	282.866546192961
470	282.963020533997
475	283.059568372307
480	283.156169930358
485	283.25280630457
490	283.349459448304
495	283.446112136046
500	283.542748165408
505	283.63935221097
510	283.73590885369
515	283.832403313575
520	283.928821952474
525	284.025151981359
530	284.121381093937
535	284.217497328363
540	284.313489125084
545	284.409345414337
550	284.505055613943
555	284.600609625009
560	284.695997702472
565	284.791210472591
570	284.886238981223
575	284.981074688286
580	285.075709434868
585	285.1701353908
590	285.264350795114
595	285.358354368239
600	285.452132014132
605	285.545667122354
610	285.638960676763
615	285.732025469492
620	285.824846444938
625	285.917345394309
630	286.009392103272
635	286.100868943194
640	286.191763289721
645	286.282279500201
650	286.372881032922
655	286.464276373498
660	286.557451503874
665	286.653655388675
670	286.75421070469
675	286.861009088925
680	286.975697101938
685	287.100497462596
690	287.237225532886
695	287.387969280887
700	287.554663143721
705	287.738994651816
710	287.942377280952
715	288.165886769881
720	288.410195282542
725	288.675518834549
730	288.961622966849
735	289.267905505106
740	289.593513783842
745	289.937448413353
750	290.298635928856
755	290.675975637092
760	291.068370478969
765	291.474750935087
770	291.894089917587
775	292.32541128529
780	292.767795101669
785	293.220379038713
790	293.682360927183
795	294.15299458733
800	294.631585577179
805	295.117488465583
810	295.61010405863
815	296.108875653076
820	296.613285349694
825	297.122851167187
830	297.637123315379
835	298.155680795793
840	298.678131434964
845	299.20410679427
850	299.733257156849
855	300.265252701753
860	300.799788276981
865	301.336570499965
870	301.875317789879
875	302.415767057136
880	302.957672524094
885	303.500800059457
890	304.044925920911
895	304.589836622748
900	305.135328312776
905	305.681207948553
910	306.227293307557
915	306.773410626027
920	307.319393862794
925	307.865083848906
930	308.410328209375
935	308.954981782529
940	309.498906130829
945	310.041969863775
950	310.584048125874
955	311.125021989673
960	311.664777860961
965	312.20320790158
970	312.740209270469
975	313.275682227327
980	313.809532603498
985	314.34167225826
990	314.872017827868
995	315.400489829593
1000	315.927012620065
1005	316.451514553742
1010	316.973927817494
1015	317.494188383659
1020	318.012234429141
1025	318.528013972135
1030	319.041466497965
1035	319.552537873627
1040	320.06118913353
1045	320.567384805403
1050	321.07107890974
1055	321.572227060918
1060	322.070813086283
1065	322.566853848392
1070	323.060363117878
1075	323.551289393218
1080	324.039458722965
1085	324.52454430823
1090	325.006066184378
1095	325.483413030111
1100	325.955890249304
1105	326.422765413823
1110	326.883312112185
1115	327.336867320316
1120	327.782907337205
1125	328.221094324147
1130	328.651292026532
1135	329.073541895
1140	329.48801099915
1145	329.894940658509
1150	330.294610663209
1155	330.687318534094
1160	331.073366950496
1165	331.453054422979
1170	331.826668866399
1175	332.194484703707
1180	332.556761583638
1185	332.913742116531
1190	333.26565087418
1195	333.612695068042
1200	333.955064703319
1205	334.292940696939
1210	334.626489193466
1215	334.955860123297
1220	335.281190219012
1225	335.602604987459
1230	335.920221574851
1235	336.234149306917
1240	336.544499204781
1245	336.85137203932
1250	337.154857112883
1255	337.455037146749
1260	337.751991040922
1265	338.045792907095
1270	338.336513405574
1275	338.624220683713
1280	338.908979322395
1285	339.19084966298
1290	339.469888746839
1295	339.746151132751
1300	340.019689127859
1305	340.290552821294
1310	340.558789336559
1315	340.824443558708
1320	341.087561717491
1325	341.348188094378
1330	341.606364259571
1335	341.862129029857
1340	342.115519376221
1345	342.366572221226
1350	342.615324124721
1355	342.861810315494
1360	343.106064449883
1365	343.348119037875
1370	343.588005938118
1375	343.825756303361
1380	344.061400398038
1385	344.294967400443
1390	344.526485783298
1395	344.755983543602


==> tiks/ROM-signal/TimeEval-840bestcombo-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.15735532385
135	279.188980513833
140	279.267116493232
145	279.384604548585
150	279.556743099127
155	279.790510120757
160	280.081391254678
165	280.415565598619
170	280.776998502633
175	281.1386787291
180	281.477961495027
185	281.784201228692
190	282.059312503025
195	282.310524231333
200	282.543797464053
205	282.762236495055
210	282.967481809177
215	283.160965634756
220	283.344118627403
225	283.518164556555
230	283.684056302227
235	283.842562049093
240	283.994343997225
245	284.139982776519
250	284.27998389344
255	284.414789789975
260	284.544793979665
265	284.670350972167
270	284.791782442176
275	284.909381987422
280	285.023419196618
285	285.134142873632
290	285.241783490108
295	285.346555125074
300	285.448657056365
305	285.548275077391
310	285.64558258348
315	285.740741473356
320	285.833902960049
325	285.925208281817
330	286.014789336782
335	286.102769253688
340	286.189262919397
345	286.274377470704
350	286.358212755735
355	286.440861767098
360	286.522411053371
365	286.602941091136
370	286.682526655256
375	286.761237171933
380	286.839137025351
385	286.916285852436
390	286.99273884069
395	287.068547020315
400	287.143757534008
405	287.218413886528
410	287.292556179041
415	287.366221316407
420	287.439443223306
425	287.512253055639
430	287.584679387488
435	287.656748377147
440	287.728483928732
445	287.799907850895
450	287.871040005486
455	287.941898446776
460	288.012499553718
465	288.082858152465
470	288.152987637174
475	288.222900066148
480	288.292606256037
485	288.362115871603
490	288.431437509446
495	288.500578781987
500	288.569546398549
505	288.638346236088
510	288.706983400359
515	288.775462283893
520	288.843786622341
525	288.911959546096
530	288.979983629428
535	289.047860937625
540	289.115593070487
545	289.183181200982
550	289.250626111673
555	289.317928227449
560	289.385087647937
565	289.452104176386
570	289.518977347232
575	289.585706452211
580	289.652290564035
585	289.718728556422
590	289.790574862476
595	289.885134603262
600	290.029128562488
605	290.251361194054
610	290.576007506568
615	291.020245307736
620	291.595001893933
625	292.306106394598
630	293.154700968847
635	294.137252753704
640	295.2456836476
645	296.466514717334
650	297.784123491365
655	299.179780677524
660	300.631998069461
665	302.114103635651
670	303.593816838417
675	305.032805717307
680	306.414048041426
685	307.708974949651
690	308.906030225999
695	310.006100203485
700	311.02223362262
705	311.97026203428
710	312.862214073343
715	313.70582930007
720	314.506702463563
725	315.269678892473
730	315.999034973679
735	316.698355882411
740	317.370611667425
745	318.018338356369
750	318.643759279158
755	319.248837629403
760	319.83531171128
765	320.404731961058
770	320.958492856673
775	321.497855617253
780	322.023964795157
785	322.537861907597
790	323.040496888011
795	323.532737435013
800	324.015376720525
805	324.48913996103
810	324.954690134053
815	325.412632994948
820	325.863521535059
825	326.307860009839
830	326.746107597554
835	327.178681752478
840	327.605961347373
845	328.028289566653
850	328.44597665518
855	328.85930257133
860	329.268519471728
865	329.67385392356
870	330.075509095601
875	330.473666884663
880	330.868489903695
885	331.260123338744
890	331.648696702458
895	332.034325473382
900	332.417112639888
905	332.797150130078
910	333.174520150193
915	333.549296363728
920	333.921544989813
925	334.291325774854
930	334.65869286923
935	335.023695637373
940	335.386379358516
945	335.746785822807
950	336.104953829445
955	336.460919600513
960	336.814717122663
965	337.166378426765
970	337.515933818207
975	337.863412067396
980	338.208840565727
985	338.552245456781
990	338.893651749838
995	339.23308342281
1000	339.570563524208
1005	339.906114265694
1010	340.239757127699
1015	340.571512952283
1020	340.899559235715
1025	341.225478926551
1030	341.545467852385
1035	341.848615337732
1040	342.119911036784
1045	342.346289126688
1050	342.520441127789
1055	342.641046677483
1060	342.711503870138
1065	342.738948519745
1070	342.733723871135
1075	342.708791934574
1080	342.678863507468
1085	342.65915972426
1090	342.663123332792
1095	342.696468754293
1100	342.757353107352
1105	342.840104139718
1110	342.939368201583
1115	343.051725070605
1120	343.175148289919
1125	343.308110620103
1130	343.449238402445
1135	343.597343489879
1140	343.751463318166
1145	343.910813671835
1150	344.074725737387
1155	344.242613682922
1160	344.413962415625
1165	344.588317500485
1170	344.765274177681
1175	344.944468612803
1180	345.125572068066
1185	345.30828672523
1190	345.492342117572
1195	345.677492121745
1200	345.863512532762
1205	346.050199061635
1210	346.237365646971
1215	346.424842943776
1220	346.612476935942
1225	346.800127664608
1230	346.987668080054
1235	347.174983039766
1240	347.361968457865
1245	347.54853033626
1250	347.734583904467
1255	347.920052877977
1260	348.104868779633
1265	348.288970314055
1270	348.472302788622
1275	348.654817567014
1280	348.836471552076
1285	349.017226701488
1290	349.197049585681
1295	349.375910984231
1300	349.553785517878
1305	349.730651312044
1310	349.906489681573
1315	350.081284845753
1320	350.255023676582
1325	350.427695436545
1330	350.599291551127
1335	350.769805392901
1340	350.939232090265
1345	351.107568368792
1350	351.274812394569
1355	351.440963622371
1360	351.606022657558
1365	351.769991134093
1370	351.932871606199
1375	352.094667446963
1380	352.255382751385
1385	352.415022252381
1390	352.573591234347
1395	352.731095451813


==> tiks/ROM-signal/TimeEval-840bestcombo-2_2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.15735532385
135	279.188980513833
140	279.267116493232
145	279.384604548585
150	279.556743099127
155	279.790510120757
160	280.081391254678
165	280.415565598619
170	280.776998502633
175	281.1386787291
180	281.477961495027
185	281.784201228692
190	282.059312503025
195	282.310524231333
200	282.543797464053
205	282.762236495055
210	282.967481809177
215	283.160965634756
220	283.344118627403
225	283.518164556555
230	283.684056302227
235	283.842562049093
240	283.994343997225
245	284.139982776519
250	284.27998389344
255	284.414789789975
260	284.544793979665
265	284.670350972167
270	284.791782442176
275	284.909381987422
280	285.023419196618
285	285.134142873632
290	285.241783490108
295	285.346555125074
300	285.448657056365
305	285.548275077391
310	285.64558258348
315	285.740741473356
320	285.833902960049
325	285.925208281817
330	286.014789336782
335	286.102769253688
340	286.189262919397
345	286.274377470704
350	286.358212755735
355	286.440861767098
360	286.522411053371
365	286.602941091136
370	286.682526655256
375	286.761237171933
380	286.839137025351
385	286.916285852436
390	286.99273884069
395	287.068547020315
400	287.143757534008
405	287.218413886528
410	287.292556179041
415	287.366221316407
420	287.439443223306
425	287.512253055639
430	287.584679387488
435	287.656748377147
440	287.728483928732
445	287.799907850895
450	287.871040005486
455	287.941898446776
460	288.012499553718
465	288.082858152465
470	288.152987637174
475	288.222900066148
480	288.292606256037
485	288.362115871603
490	288.431437509446
495	288.500578781987
500	288.569546398549
505	288.638346236088
510	288.706983400359
515	288.775462283893
520	288.843786622341
525	288.911959546096
530	288.979983629428
535	289.047860937625
540	289.115593070487
545	289.183181200982
550	289.250626111673
555	289.317928227449
560	289.385087647937
565	289.452104176386
570	289.518977347232
575	289.585706452211
580	289.652290564035
585	289.718728556422
590	289.790574862476
595	289.885134603262
600	290.029128562488
605	290.251361194054
610	290.576007506568
615	291.020245307736
620	291.595001893933
625	292.306106394598
630	293.154700968847
635	294.137252753704
640	295.2456836476
645	296.466514717334
650	297.784123491365
655	299.179780677524
660	300.631998069461
665	302.114103635651
670	303.593816838417
675	305.032805717307
680	306.414048041426
685	307.708974949651
690	308.906030225999
695	310.006100203485
700	311.02223362262
705	311.97026203428
710	312.862214073343
715	313.70582930007
720	314.506702463563
725	315.269678892473
730	315.999034973679
735	316.698355882411
740	317.370611667425
745	318.018338356369
750	318.643759279158
755	319.248837629403
760	319.83531171128
765	320.404731961058
770	320.958492856673
775	321.497855617253
780	322.023964795157
785	322.537861907597
790	323.040496888011
795	323.532737435013
800	324.015376720525
805	324.48913996103
810	324.954690134053
815	325.412632994948
820	325.863521535059
825	326.307860009839
830	326.746107597554
835	327.178681752478
840	327.605961347373
845	328.028289566653
850	328.44597665518
855	328.85930257133
860	329.268519471728
865	329.67385392356
870	330.075509095601
875	330.473666884663
880	330.868489903695
885	331.260123338744
890	331.648696702458
895	332.034325473382
900	332.417112639888
905	332.797150130078
910	333.174520150193
915	333.549296363728
920	333.921544989813
925	334.291325774854
930	334.65869286923
935	335.023695637373
940	335.386379358516
945	335.746785822807
950	336.104953829445
955	336.460919600513
960	336.814717122663
965	337.166378426765
970	337.515933818207
975	337.863412067396
980	338.208840565727
985	338.552245456781
990	338.893651749838
995	339.23308342281
1000	339.570563524208
1005	339.906114265694
1010	340.239757127699
1015	340.571512952283
1020	340.899559235715
1025	341.225478926551
1030	341.545467852385
1035	341.848615337732
1040	342.119911036784
1045	342.346289126688
1050	342.520441127789
1055	342.641046677483
1060	342.711503870138
1065	342.738948519745
1070	342.733723871135
1075	342.708791934574
1080	342.678863507468
1085	342.65915972426
1090	342.663123332792
1095	342.696468754293
1100	342.757353107352
1105	342.840104139718
1110	342.939368201583
1115	343.051725070605
1120	343.175148289919
1125	343.308110620103
1130	343.449238402445
1135	343.597343489879
1140	343.751463318166
1145	343.910813671835
1150	344.074725737387
1155	344.242613682922
1160	344.413962415625
1165	344.588317500485
1170	344.765274177681
1175	344.944468612803
1180	345.125572068066
1185	345.30828672523
1190	345.492342117572
1195	345.677492121745
1200	345.863512532762
1205	346.050199061635
1210	346.237365646971
1215	346.424842943776
1220	346.612476935942
1225	346.800127664608
1230	346.987668080054
1235	347.174983039766
1240	347.361968457865
1245	347.54853033626
1250	347.734583904467
1255	347.920052877977
1260	348.104868779633
1265	348.288970314055
1270	348.472302788622
1275	348.654817567014
1280	348.836471552076
1285	349.017226701488
1290	349.197049585681
1295	349.375910984231
1300	349.553785517878
1305	349.730651312044
1310	349.906489681573
1315	350.081284845753
1320	350.255023676582
1325	350.427695436545
1330	350.599291551127
1335	350.769805392901
1340	350.939232090265
1345	351.107568368792
1350	351.274812394569
1355	351.440963622371
1360	351.606022657558
1365	351.769991134093
1370	351.932871606199
1375	352.094667446963
1380	352.255382751385
1385	352.415022252381
1390	352.573591234347
1395	352.731095451813


==> tiks/ROM-signal/TimeEval-840bestcombo-3.tsv <==
0	279.15
5	279.169760670096
10	279.195588484994
15	279.220642614057
20	279.241937917257
25	279.258408789405
30	279.269923263648
35	279.276782836175
40	279.279470430941
45	279.278525018666
50	279.27448077326
55	279.26783900744
60	279.259056654301
65	279.248543001835
70	279.236660448805
75	279.223727127995
80	279.21002030569
85	279.195780009802
90	279.181212616977
95	279.166494270908
100	279.151774076307
105	279.137177049624
110	279.122806825886
115	279.108748129997
120	279.095069024982
125	279.081822951359
130	279.069094305842
135	279.056923166202
140	279.045168178434
145	279.033568907174
150	279.021880013925
155	279.00996186552
160	278.997836516402
165	278.985713351817
170	278.974031656788
175	278.963187955359
180	278.953992934311
185	278.947281259255
190	278.943598186038
195	278.943313603473
200	278.946683350965
205	278.953883352386
210	278.965029629322
215	278.980190883262
220	278.999397079103
225	279.022645796933
230	279.049907267037
235	279.081128566963
240	279.116237236065
245	279.155144448319
250	279.197747825213
255	279.243933940024
260	279.293580548838
265	279.346558575108
270	279.402733869851
275	279.461968766722
280	279.524123449389
285	279.589057147286
290	279.656629174712
295	279.726699827308
300	279.79913114903
305	279.873787581899
310	279.950536509997
315	280.029248708387
320	280.109798706878
325	280.192065077817
330	280.275930656411
335	280.361282701368
340	280.448013003059
345	280.536017945748
350	280.625198529894
355	280.715460359975
360	280.806713602777
365	280.89887292062
370	280.991857383547
375	281.085590364075
380	281.179999417766
385	281.275016152466
390	281.370576088784
395	281.466618514047
400	281.563086331726
405	281.65992590805
410	281.757086917302
415	281.854522187113
420	281.952187544835
425	282.050041665949
430	282.148045925285
435	282.24616425171
440	282.344362986813
445	282.442610748011
450	282.540878296398
455	282.639138409593
460	282.737365759745
465	282.835536796815
470	282.933629637177
475	283.03162395755
480	283.129500894216
485	283.227242947475
490	283.324833891206
495	283.422258687445
500	283.519503405818
505	283.616555147679
510	283.713401974788
515	283.810032842349
520	283.906437536228
525	284.002606614161
530	284.09853135077
535	284.194203686197
540	284.289616178168
545	284.384761957305
550	284.479634685508
555	284.574228517235
560	284.668538063492
565	284.762558358402
570	284.856284828159
575	284.949713262242
580	285.042839786734
585	285.135660839598
590	285.228235718043
595	285.320605355652
600	285.412607227611
605	285.503917295432
610	285.594189208739
615	285.683148459935
620	285.770656603407
625	285.856753419122
630	285.941681533128
635	286.025896560456
640	286.110065289929
645	286.195054250949
650	286.281910913949
655	286.371839644412
660	286.466174301257
665	286.566349037165
670	286.673868443685
675	286.790277728199
680	286.917201054143
685	287.055975739932
690	287.208224609725
695	287.375565658581
700	287.559160951569
705	287.75982910414
710	287.978115101358
715	288.214337482877
720	288.468623227043
725	288.740935650263
730	289.031098044367
735	289.338814439617
740	289.663688199576
745	290.005238811735
750	290.362917070545
755	290.736118771756
760	291.124197004139
765	291.526473113501
770	291.942246412445
775	292.37080271153
780	292.811421750363
785	293.263383609348
790	293.725974183837
795	294.19848980212
800	294.680241067195
805	295.170555999774
810	295.668782556605
815	296.174290594334
820	296.686473344706
825	297.204748462369
830	297.72855870175
835	298.25737227475
840	298.790682936328
845	299.328009840499
850	299.868897204911
855	300.412913818065
860	300.95965241938
865	301.508728978679
870	302.059781898383
875	302.61247115863
880	303.166477422775
885	303.721501118203
890	304.27726150514
895	304.833495744107
900	305.389957970882
905	305.946418386232
910	306.502662366277
915	307.058489598142
920	307.613713244468
925	308.168159139458
930	308.721665018346
935	309.274079781491
940	309.825262793771
945	310.375083219452
950	310.92341939233
955	311.470158220646
960	312.015194625981
965	312.558431015191
970	313.099776784241
975	313.639147852719
980	314.176466227713
985	314.711659595697
990	315.244660941041
995	315.775408189736
1000	316.303843876978
1005	316.829914837229
1010	317.353571915435
1015	317.874769698113
1020	318.393438172846
1025	318.909591896771
1030	319.423133961165
1035	319.933889866746
1040	320.441839395744
1045	320.94708270311
1050	321.449789685979
1055	321.950144822205
1060	322.44829507283
1065	322.944305857665
1070	323.438128478732
1075	323.929581102457
1080	324.418344235346
1085	324.903967238154
1090	325.385874567264
1095	325.863341904378
1100	326.33563781075
1105	326.802170243957
1110	327.262488393665
1115	327.716270714397
1120	328.163307637592
1125	328.603483270506
1130	329.036758136701
1135	329.463153818691
1140	329.882739748056
1145	330.295622086704
1150	330.701934508687
1155	331.101830644907
1160	331.495477949705
1165	331.88305276532
1170	332.26473638524
1175	332.64071194438
1180	333.011161989628
1185	333.376266607484
1190	333.736202005735
1195	334.091139463498
1200	334.44124457865
1205	334.786676754069
1210	335.127588874468
1215	335.464127134206
1220	335.796430983676
1225	336.124633167793
1230	336.448859835041
1235	336.769230699597
1240	337.085859242427
1245	337.398852939977
1250	337.708313511401
1255	338.014337177068
1260	338.317014922689
1265	338.616432764569
1270	338.912672012572
1275	339.205809528162
1280	339.495917975565
1285	339.783066064642
1290	340.06731878446
1295	340.34873762694
1300	340.627380800173
1305	340.903303431264
1310	341.176557758679
1315	341.44719331424
1320	341.71525709498
1325	341.980793725154
1330	342.243845608742
1335	342.504453072837
1340	342.762654502301
1345	343.018486466113
1350	343.271983835818
1355	343.523179896495
1360	343.772106450652
1365	344.01879391544
1370	344.263271413577
1375	344.505566858354
1380	344.745707033067
1385	344.983717665231
1390	345.219623495887
1395	345.453448344309


==> tiks/ROM-signal/TimeEval-840bestcombo-3_2.tsv <==
0	279.15
5	279.169760670096
10	279.195588484994
15	279.220642614057
20	279.241937917257
25	279.258408789405
30	279.269923263648
35	279.276782836175
40	279.279470430941
45	279.278525018666
50	279.27448077326
55	279.26783900744
60	279.259056654301
65	279.248543001835
70	279.236660448805
75	279.223727127995
80	279.21002030569
85	279.195780009802
90	279.181212616977
95	279.166494270908
100	279.151774076307
105	279.137177049624
110	279.122806825886
115	279.108748129997
120	279.095069024982
125	279.081822951359
130	279.069094305842
135	279.056923166202
140	279.045168178434
145	279.033568907174
150	279.021880013925
155	279.00996186552
160	278.997836516402
165	278.985713351817
170	278.974031656788
175	278.963187955359
180	278.953992934311
185	278.947281259255
190	278.943598186038
195	278.943313603473
200	278.946683350965
205	278.953883352386
210	278.965029629322
215	278.980190883262
220	278.999397079103
225	279.022645796933
230	279.049907267037
235	279.081128566963
240	279.116237236065
245	279.155144448319
250	279.197747825213
255	279.243933940024
260	279.293580548838
265	279.346558575108
270	279.402733869851
275	279.461968766722
280	279.524123449389
285	279.589057147286
290	279.656629174712
295	279.726699827308
300	279.79913114903
305	279.873787581899
310	279.950536509997
315	280.029248708387
320	280.109798706878
325	280.192065077817
330	280.275930656411
335	280.361282701368
340	280.448013003059
345	280.536017945748
350	280.625198529894
355	280.715460359975
360	280.806713602777
365	280.89887292062
370	280.991857383547
375	281.085590364075
380	281.179999417766
385	281.275016152466
390	281.370576088784
395	281.466618514047
400	281.563086331726
405	281.65992590805
410	281.757086917302
415	281.854522187113
420	281.952187544835
425	282.050041665949
430	282.148045925285
435	282.24616425171
440	282.344362986813
445	282.442610748011
450	282.540878296398
455	282.639138409593
460	282.737365759745
465	282.835536796815
470	282.933629637177
475	283.03162395755
480	283.129500894216
485	283.227242947475
490	283.324833891206
495	283.422258687445
500	283.519503405818
505	283.616555147679
510	283.713401974788
515	283.810032842349
520	283.906437536228
525	284.002606614161
530	284.09853135077
535	284.194203686197
540	284.289616178168
545	284.384761957305
550	284.479634685508
555	284.574228517235
560	284.668538063492
565	284.762558358402
570	284.856284828159
575	284.949713262242
580	285.042839786734
585	285.135660839598
590	285.228235718043
595	285.320605355652
600	285.412607227611
605	285.503917295432
610	285.594189208739
615	285.683148459935
620	285.770656603407
625	285.856753419122
630	285.941681533128
635	286.025896560456
640	286.110065289929
645	286.195054250949
650	286.281910913949
655	286.371839644412
660	286.466174301257
665	286.566349037165
670	286.673868443685
675	286.790277728199
680	286.917201054143
685	287.055975739932
690	287.208224609725
695	287.375565658581
700	287.559160951569
705	287.75982910414
710	287.978115101358
715	288.214337482877
720	288.468623227043
725	288.740935650263
730	289.031098044367
735	289.338814439617
740	289.663688199576
745	290.005238811735
750	290.362917070545
755	290.736118771756
760	291.124197004139
765	291.526473113501
770	291.942246412445
775	292.37080271153
780	292.811421750363
785	293.263383609348
790	293.725974183837
795	294.19848980212
800	294.680241067195
805	295.170555999774
810	295.668782556605
815	296.174290594334
820	296.686473344706
825	297.204748462369
830	297.72855870175
835	298.25737227475
840	298.790682936328
845	299.328009840499
850	299.868897204911
855	300.412913818065
860	300.95965241938
865	301.508728978679
870	302.059781898383
875	302.61247115863
880	303.166477422775
885	303.721501118203
890	304.27726150514
895	304.833495744107
900	305.389957970882
905	305.946418386232
910	306.502662366277
915	307.058489598142
920	307.613713244468
925	308.168159139458
930	308.721665018346
935	309.274079781491
940	309.825262793771
945	310.375083219452
950	310.92341939233
955	311.470158220646
960	312.015194625981
965	312.558431015191
970	313.099776784241
975	313.639147852719
980	314.176466227713
985	314.711659595697
990	315.244660941041
995	315.775408189736
1000	316.303843876978
1005	316.829914837229
1010	317.353571915435
1015	317.874769698113
1020	318.393438172846
1025	318.909591896771
1030	319.423133961165
1035	319.933889866746
1040	320.441839395744
1045	320.94708270311
1050	321.449789685979
1055	321.950144822205
1060	322.44829507283
1065	322.944305857665
1070	323.438128478732
1075	323.929581102457
1080	324.418344235346
1085	324.903967238154
1090	325.385874567264
1095	325.863341904378
1100	326.33563781075
1105	326.802170243957
1110	327.262488393665
1115	327.716270714397
1120	328.163307637592
1125	328.603483270506
1130	329.036758136701
1135	329.463153818691
1140	329.882739748056
1145	330.295622086704
1150	330.701934508687
1155	331.101830644907
1160	331.495477949705
1165	331.88305276532
1170	332.26473638524
1175	332.64071194438
1180	333.011161989628
1185	333.376266607484
1190	333.736202005735
1195	334.091139463498
1200	334.44124457865
1205	334.786676754069
1210	335.127588874468
1215	335.464127134206
1220	335.796430983676
1225	336.124633167793
1230	336.448859835041
1235	336.769230699597
1240	337.085859242427
1245	337.398852939977
1250	337.708313511401
1255	338.014337177068
1260	338.317014922689
1265	338.616432764569
1270	338.912672012572
1275	339.205809528162
1280	339.495917975565
1285	339.783066064642
1290	340.06731878446
1295	340.34873762694
1300	340.627380800173
1305	340.903303431264
1310	341.176557758679
1315	341.44719331424
1320	341.71525709498
1325	341.980793725154
1330	342.243845608742
1335	342.504453072837
1340	342.762654502301
1345	343.018486466113
1350	343.271983835818
1355	343.523179896495
1360	343.772106450652
1365	344.01879391544
1370	344.263271413577
1375	344.505566858354
1380	344.745707033067
1385	344.983717665231
1390	345.219623495887
1395	345.453448344309


==> tiks/ROM-signal/TimeEval-840bestcombo-4.tsv <==
0	279.15
5	279.168481756036
10	279.208958322748
15	279.255358718858
20	279.299958365646
25	279.339270305079
30	279.37194438865
35	279.397693579422
40	279.416745727552
45	279.429564242289
50	279.436706402322
55	279.438752137834
60	279.436268901267
65	279.429795016676
70	279.419832481476
75	279.406844589037
80	279.391255991781
85	279.373453978569
90	279.353790332674
95	279.332583441386
100	279.310120485626
105	279.286659619505
110	279.262432092458
115	279.237644289154
120	279.212479674525
125	279.187100638028
130	279.16738759055
135	279.169433458028
140	279.21139682531
145	279.305983323726
150	279.459456628978
155	279.6711945008
160	279.933871490444
165	280.234271881766
170	280.560402971622
175	280.885409757627
180	281.188746198826
185	281.472870535283
190	281.739681084226
195	281.99074559968
200	282.227420630493
205	282.450914654633
210	282.662322463917
215	282.862644832578
220	283.052800633247
225	283.23363505239
230	283.405925762743
235	283.57038799399
240	283.727678975739
245	283.878401989449
250	284.023110145896
255	284.16230994468
260	284.29646464268
265	284.425997444255
270	284.551294519602
275	284.6727078552
280	284.790557939559
285	284.905136287695
290	285.016707808204
295	285.125513017426
300	285.231770105699
305	285.335676861206
310	285.437412457258
315	285.537139109148
320	285.635003606879
325	285.731138730178
330	285.825664552228
335	285.918689638527
340	286.010312147185
345	286.100620836858
350	286.189695988333
355	286.277610245626
360	286.364429382192
365	286.450212997662
370	286.535015150247
375	286.618884929725
380	286.701866975651
385	286.784001945197
390	286.86532693474
395	286.945875859118
400	287.025679792159
405	287.104767271916
410	287.183164573752
415	287.260895954239
420	287.337983868578
425	287.414449164084
430	287.490311252043
435	287.565588260101
440	287.64029716714
445	287.714453922446
450	287.788073550817
455	287.861170245109
460	287.933757447601
465	288.005847921398
470	288.077453813018
475	288.148586707169
480	288.219257674637
485	288.289477314109
490	288.359255788669
495	288.428602857644
500	288.497527904373
505	288.566039960446
510	288.634147726868
515	288.701859592579
520	288.769183650684
525	288.83612771273
530	288.902699321301
535	288.9689057612
540	289.03475406941
545	289.100251044052
550	289.165403252483
555	289.230217038681
560	289.294698530043
565	289.358853643696
570	289.422688092403
575	289.486207390158
580	289.549416857501
585	289.612321626636
590	289.682501330036
595	289.781563903227
600	289.935843873949
605	290.16810463928
610	290.497290029383
615	290.938273753185
620	291.501649630755
625	292.193588404256
630	293.015777683062
635	293.965456040502
640	295.035548263294
645	296.214905154712
650	297.488647596511
655	298.838610616902
660	300.243879041174
665	301.681402103646
670	303.126670442781
675	304.554435490317
680	305.947018252791
685	307.27135620562
690	308.505026329795
695	309.656649345215
700	310.733951674984
705	311.7439528855
710	312.693068963584
715	313.587174072205
720	314.431642453258
725	315.231381289504
730	315.990859742354
735	316.714136525492
740	317.404886942833
745	318.066429627192
750	318.701752904605
755	319.31354059078
760	319.90419700261
765	320.475870987977
770	321.03047881495
775	321.569725803805
780	322.09512662569
785	322.608024227387
790	323.109607371781
795	323.600926808047
800	324.082910104914
805	324.556375195107
810	325.022042689854
815	325.480547029941
820	325.932446544539
825	326.378232491682
830	326.818337155037
835	327.253141071019
840	327.682979458621
845	328.108147921773
850	328.528907490931
855	328.945489067041
860	329.358097327162
865	329.76691414707
870	330.172101592111
875	330.573804523544
880	330.972152863689
885	331.367263559374
890	331.759242279557
895	332.148184879504
900	332.534178660712
905	332.917303452689
910	333.297632539923
915	333.675233454768
920	334.050168654594
925	334.422496099411
930	334.792269744182
935	335.159539958269
940	335.524353882897
945	335.886755736035
950	336.246787072882
955	336.604487008964
960	336.959892411895
965	337.313038066948
970	337.663956820825
975	338.012679707344
980	338.359236058165
985	338.703653601203
990	339.045958548897
995	339.386175678166
1000	339.724328403549
1005	340.060438844759
1010	340.394527889647
1015	340.72661525338
1020	341.054275188346
1025	341.380051480677
1030	341.699756843598
1035	341.997266540355
1040	342.259558146089
1045	342.477363859451
1050	342.645564691388
1055	342.763324279682
1060	342.833965151153
1065	342.864600684109
1070	342.865548321955
1075	342.849561488254
1080	342.830927706206
1085	342.824215527039
1090	342.841686593005
1095	342.886245935715
1100	342.953938652797
1105	343.041282895292
1110	343.145266162156
1115	343.26330896394
1120	343.393216110614
1125	343.533125906042
1130	343.681462153774
1135	343.836891028644
1140	343.998283399633
1145	344.164682468093
1150	344.33527626288
1155	344.509374419435
1160	344.686388659683
1165	344.865816428346
1170	345.047227199532
1175	345.230251030501
1180	345.414568999923
1185	345.599905222796
1190	345.786020182337
1195	345.972705160689
1200	346.159777585647
1205	346.347077140606
1210	346.534462510096
1215	346.721808654481
1220	346.909004525121
1225	347.095951146127
1230	347.28256000124
1235	347.468751674681
1240	347.65445470349
1245	347.839604605988
1250	348.024143057052
1255	348.208017185817
1260	348.391178975572
1265	348.573584749078
1270	348.755194725368
1275	348.935972636469
1280	349.115885394445
1285	349.294902800827
1290	349.472997291778
1295	349.650143713544
1300	349.826319123589
1305	350.001502613648
1310	350.175675151508
1315	350.348819438903
1320	350.520919783297
1325	350.691961981723
1330	350.861933215125
1335	351.030821951905
1340	351.198617859567
1345	351.365311723534
1350	351.530895372343
1355	351.695361608549
1360	351.858704144748
1365	352.020917544232
1370	352.181997165831
1375	352.341939112585
1380	352.500740183891
1385	352.658397830856
1390	352.814910114595
1395	352.97027566724


==> tiks/ROM-signal/TimeEval-840bestcombo-4_2.tsv <==
0	279.15
5	279.168481756036
10	279.208958322748
15	279.255358718858
20	279.299958365646
25	279.339270305079
30	279.37194438865
35	279.397693579422
40	279.416745727552
45	279.429564242289
50	279.436706402322
55	279.438752137834
60	279.436268901267
65	279.429795016676
70	279.419832481476
75	279.406844589037
80	279.391255991781
85	279.373453978569
90	279.353790332674
95	279.332583441386
100	279.310120485626
105	279.286659619505
110	279.262432092458
115	279.237644289154
120	279.212479674525
125	279.187100638028
130	279.16738759055
135	279.169433458028
140	279.21139682531
145	279.305983323726
150	279.459456628978
155	279.6711945008
160	279.933871490444
165	280.234271881766
170	280.560402971622
175	280.885409757627
180	281.188746198826
185	281.472870535283
190	281.739681084226
195	281.99074559968
200	282.227420630493
205	282.450914654633
210	282.662322463917
215	282.862644832578
220	283.052800633247
225	283.23363505239
230	283.405925762743
235	283.57038799399
240	283.727678975739
245	283.878401989449
250	284.023110145896
255	284.16230994468
260	284.29646464268
265	284.425997444255
270	284.551294519602
275	284.6727078552
280	284.790557939559
285	284.905136287695
290	285.016707808204
295	285.125513017426
300	285.231770105699
305	285.335676861206
310	285.437412457258
315	285.537139109148
320	285.635003606879
325	285.731138730178
330	285.825664552228
335	285.918689638527
340	286.010312147185
345	286.100620836858
350	286.189695988333
355	286.277610245626
360	286.364429382192
365	286.450212997662
370	286.535015150247
375	286.618884929725
380	286.701866975651
385	286.784001945197
390	286.86532693474
395	286.945875859118
400	287.025679792159
405	287.104767271916
410	287.183164573752
415	287.260895954239
420	287.337983868578
425	287.414449164084
430	287.490311252043
435	287.565588260101
440	287.64029716714
445	287.714453922446
450	287.788073550817
455	287.861170245109
460	287.933757447601
465	288.005847921398
470	288.077453813018
475	288.148586707169
480	288.219257674637
485	288.289477314109
490	288.359255788669
495	288.428602857644
500	288.497527904373
505	288.566039960446
510	288.634147726868
515	288.701859592579
520	288.769183650684
525	288.83612771273
530	288.902699321301
535	288.9689057612
540	289.03475406941
545	289.100251044052
550	289.165403252483
555	289.230217038681
560	289.294698530043
565	289.358853643696
570	289.422688092403
575	289.486207390158
580	289.549416857501
585	289.612321626636
590	289.682501330036
595	289.781563903227
600	289.935843873949
605	290.16810463928
610	290.497290029383
615	290.938273753185
620	291.501649630755
625	292.193588404256
630	293.015777683062
635	293.965456040502
640	295.035548263294
645	296.214905154712
650	297.488647596511
655	298.838610616902
660	300.243879041174
665	301.681402103646
670	303.126670442781
675	304.554435490317
680	305.947018252791
685	307.27135620562
690	308.505026329795
695	309.656649345215
700	310.733951674984
705	311.7439528855
710	312.693068963584
715	313.587174072205
720	314.431642453258
725	315.231381289504
730	315.990859742354
735	316.714136525492
740	317.404886942833
745	318.066429627192
750	318.701752904605
755	319.31354059078
760	319.90419700261
765	320.475870987977
770	321.03047881495
775	321.569725803805
780	322.09512662569
785	322.608024227387
790	323.109607371781
795	323.600926808047
800	324.082910104914
805	324.556375195107
810	325.022042689854
815	325.480547029941
820	325.932446544539
825	326.378232491682
830	326.818337155037
835	327.253141071019
840	327.682979458621
845	328.108147921773
850	328.528907490931
855	328.945489067041
860	329.358097327162
865	329.76691414707
870	330.172101592111
875	330.573804523544
880	330.972152863689
885	331.367263559374
890	331.759242279557
895	332.148184879504
900	332.534178660712
905	332.917303452689
910	333.297632539923
915	333.675233454768
920	334.050168654594
925	334.422496099411
930	334.792269744182
935	335.159539958269
940	335.524353882897
945	335.886755736035
950	336.246787072882
955	336.604487008964
960	336.959892411895
965	337.313038066948
970	337.663956820825
975	338.012679707344
980	338.359236058165
985	338.703653601203
990	339.045958548897
995	339.386175678166
1000	339.724328403549
1005	340.060438844759
1010	340.394527889647
1015	340.72661525338
1020	341.054275188346
1025	341.380051480677
1030	341.699756843598
1035	341.997266540355
1040	342.259558146089
1045	342.477363859451
1050	342.645564691388
1055	342.763324279682
1060	342.833965151153
1065	342.864600684109
1070	342.865548321955
1075	342.849561488254
1080	342.830927706206
1085	342.824215527039
1090	342.841686593005
1095	342.886245935715
1100	342.953938652797
1105	343.041282895292
1110	343.145266162156
1115	343.26330896394
1120	343.393216110614
1125	343.533125906042
1130	343.681462153774
1135	343.836891028644
1140	343.998283399633
1145	344.164682468093
1150	344.33527626288
1155	344.509374419435
1160	344.686388659683
1165	344.865816428346
1170	345.047227199532
1175	345.230251030501
1180	345.414568999923
1185	345.599905222796
1190	345.786020182337
1195	345.972705160689
1200	346.159777585647
1205	346.347077140606
1210	346.534462510096
1215	346.721808654481
1220	346.909004525121
1225	347.095951146127
1230	347.28256000124
1235	347.468751674681
1240	347.65445470349
1245	347.839604605988
1250	348.024143057052
1255	348.208017185817
1260	348.391178975572
1265	348.573584749078
1270	348.755194725368
1275	348.935972636469
1280	349.115885394445
1285	349.294902800827
1290	349.472997291778
1295	349.650143713544
1300	349.826319123589
1305	350.001502613648
1310	350.175675151508
1315	350.348819438903
1320	350.520919783297
1325	350.691961981723
1330	350.861933215125
1335	351.030821951905
1340	351.198617859567
1345	351.365311723534
1350	351.530895372343
1355	351.695361608549
1360	351.858704144748
1365	352.020917544232
1370	352.181997165831
1375	352.341939112585
1380	352.500740183891
1385	352.658397830856
1390	352.814910114595
1395	352.97027566724


==> tiks/ROM-signal/TimeEval-840sines-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.150003961161
135	279.150014684263
140	279.150029280611
145	279.15004431373
150	279.150054897678
155	279.150055927626
160	279.150032961954
165	279.149962459216
170	279.149809264733
175	279.149528266315
180	279.149144212149
185	279.148807508171
190	279.148796149473
195	279.149519950898
200	279.151544525777
205	279.155576614381
210	279.162369839685
215	279.172593619797
220	279.186738088814
225	279.205099639784
230	279.227816066376
235	279.254909983393
240	279.286326824913
245	279.321956374307
250	279.361647919163
255	279.405223621507
260	279.452489836625
265	279.503245700923
270	279.557289214272
275	279.614421279496
280	279.674448583716
285	279.737186413517
290	279.802458701089
295	279.870098207064
300	279.939947377532
305	280.011858044036
310	280.085692346028
315	280.161321496319
320	280.238624361212
325	280.317487446626
330	280.397804852718
335	280.479478528785
340	280.562417150654
345	280.646535052206
350	280.73175179862
355	280.817992019858
360	280.905187775679
365	280.993274573981
370	281.082189040706
375	281.171870925281
380	281.262264033139
385	281.353315877534
390	281.444977056486
395	281.537201099961
400	281.629944120504
405	281.72316479302
410	281.816824612399
415	281.91088663104
420	282.00531451271
425	282.100073517173
430	282.19513151672
435	282.290458479299
440	282.386025743477
445	282.481805798398
450	282.577772370686
455	282.673900353676
460	282.770165731333
465	282.866546192961
470	282.963020533997
475	283.059568372307
480	283.156169930358
485	283.25280630457
490	283.349459448304
495	283.446112136046
500	283.542748165408
505	283.63935221097
510	283.73590885369
515	283.832403313575
520	283.928821952474
525	284.025151981359
530	284.121381093937
535	284.217497328363
540	284.313489125084
545	284.409345414337
550	284.505055613943
555	284.600609625009
560	284.695997702472
565	284.791210472591
570	284.886238981223
575	284.981074688286
580	285.075709434868
585	285.1701353908
590	285.264350795114
595	285.358354368239
600	285.452132014132
605	285.545667122354
610	285.638960676763
615	285.732025469492
620	285.824846444938
625	285.917345394309
630	286.009392103272
635	286.100868943194
640	286.191763289721
645	286.282279500201
650	286.372881032922
655	286.464276373498
660	286.557451503874
665	286.653655388675
670	286.75421070469
675	286.861009088925
680	286.975697101938
685	287.100497462596
690	287.237225532886
695	287.387969280887
700	287.554663143721
705	287.738994651816
710	287.942377280952
715	288.165886769881
720	288.410195282542
725	288.675518834549
730	288.961622966849
735	289.267905505106
740	289.593513783842
745	289.937448413353
750	290.298635928856
755	290.675975637092
760	291.068370478969
765	291.474750935087
770	291.894089917587
775	292.32541128529
780	292.767795101669
785	293.220379038713
790	293.682360927183
795	294.15299458733
800	294.631585577179
805	295.117488465583
810	295.61010405863
815	296.108875653076
820	296.613285349694
825	297.122851167187
830	297.637123315379
835	298.155680795793
840	298.678131434964
845	299.20410679427
850	299.733257156849
855	300.265252701753
860	300.799788276981
865	301.336570499965
870	301.875317789879
875	302.415767057136
880	302.957672524094
885	303.500800059457
890	304.044925920911
895	304.589836622748
900	305.135328312776
905	305.681207948553
910	306.227293307557
915	306.773410626027
920	307.319393862794
925	307.865083848906
930	308.410328209375
935	308.954981782529
940	309.498906130829
945	310.041969863775
950	310.584048125874
955	311.125021989673
960	311.664777860961
965	312.20320790158
970	312.740209270469
975	313.275682227327
980	313.809532603498
985	314.34167225826
990	314.872017827868
995	315.400489829593
1000	315.927012620065
1005	316.451514553742
1010	316.973927817494
1015	317.494188383659
1020	318.012234429141
1025	318.528013972135
1030	319.041466497965
1035	319.552537873627
1040	320.06118913353
1045	320.567384805403
1050	321.07107890974
1055	321.572227060918
1060	322.070813086283
1065	322.566853848392
1070	323.060363117878
1075	323.551289393218
1080	324.039458722965
1085	324.52454430823
1090	325.006066184378
1095	325.483413030111
1100	325.955890249304
1105	326.422765413823
1110	326.883312112185
1115	327.336867320316
1120	327.782907337205
1125	328.221094324147
1130	328.651292026532
1135	329.073541895
1140	329.48801099915
1145	329.894940658509
1150	330.294610663209
1155	330.687318534094
1160	331.073366950496
1165	331.453054422979
1170	331.826668866399
1175	332.194484703707
1180	332.556761583638
1185	332.913742116531
1190	333.26565087418
1195	333.612695068042
1200	333.955064703319
1205	334.292940696939
1210	334.626489193466
1215	334.955860123297
1220	335.281190219012
1225	335.602604987459
1230	335.920221574851
1235	336.234149306917
1240	336.544499204781
1245	336.85137203932
1250	337.154857112883
1255	337.455037146749
1260	337.751991040922
1265	338.045792907095
1270	338.336513405574
1275	338.624220683713
1280	338.908979322395
1285	339.19084966298
1290	339.469888746839
1295	339.746151132751
1300	340.019689127859
1305	340.290552821294
1310	340.558789336559
1315	340.824443558708
1320	341.087561717491
1325	341.348188094378
1330	341.606364259571
1335	341.862129029857
1340	342.115519376221
1345	342.366572221226
1350	342.615324124721
1355	342.861810315494
1360	343.106064449883
1365	343.348119037875
1370	343.588005938118
1375	343.825756303361
1380	344.061400398038
1385	344.294967400443
1390	344.526485783298
1395	344.755983543602


==> tiks/ROM-signal/TimeEval-840sines-1dummy.tsv <==
0	500
5	500

==> tiks/ROM-signal/TimeEval-840sines-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.15735532385
135	279.188980513833
140	279.267116493232
145	279.384604548585
150	279.556743099127
155	279.790510120757
160	280.081391254678
165	280.415565598619
170	280.776998502633
175	281.1386787291
180	281.477961495027
185	281.784201228692
190	282.059312503025
195	282.310524231333
200	282.543797464053
205	282.762236495055
210	282.967481809177
215	283.160965634756
220	283.344118627403
225	283.518164556555
230	283.684056302227
235	283.842562049093
240	283.994343997225
245	284.139982776519
250	284.27998389344
255	284.414789789975
260	284.544793979665
265	284.670350972167
270	284.791782442176
275	284.909381987422
280	285.023419196618
285	285.134142873632
290	285.241783490108
295	285.346555125074
300	285.448657056365
305	285.548275077391
310	285.64558258348
315	285.740741473356
320	285.833902960049
325	285.925208281817
330	286.014789336782
335	286.102769253688
340	286.189262919397
345	286.274377470704
350	286.358212755735
355	286.440861767098
360	286.522411053371
365	286.602941091136
370	286.682526655256
375	286.761237171933
380	286.839137025351
385	286.916285852436
390	286.99273884069
395	287.068547020315
400	287.143757534008
405	287.218413886528
410	287.292556179041
415	287.366221316407
420	287.439443223306
425	287.512253055639
430	287.584679387488
435	287.656748377147
440	287.728483928732
445	287.799907850895
450	287.871040005486
455	287.941898446776
460	288.012499553718
465	288.082858152465
470	288.152987637174
475	288.222900066148
480	288.292606256037
485	288.362115871603
490	288.431437509446
495	288.500578781987
500	288.569546398549
505	288.638346236088
510	288.706983400359
515	288.775462283893
520	288.843786622341
525	288.911959546096
530	288.979983629428
535	289.047860937625
540	289.115593070487
545	289.183181200982
550	289.250626111673
555	289.317928227449
560	289.385087647937
565	289.452104176386
570	289.518977347232
575	289.585706452211
580	289.652290564035
585	289.718728556422
590	289.790574862476
595	289.885134603262
600	290.029128562488
605	290.251361194054
610	290.576007506568
615	291.020245307736
620	291.595001893933
625	292.306106394598
630	293.154700968847
635	294.137252753704
640	295.2456836476
645	296.466514717334
650	297.784123491365
655	299.179780677524
660	300.631998069461
665	302.114103635651
670	303.593816838417
675	305.032805717307
680	306.414048041426
685	307.708974949651
690	308.906030225999
695	310.006100203485
700	311.02223362262
705	311.97026203428
710	312.862214073343
715	313.70582930007
720	314.506702463563
725	315.269678892473
730	315.999034973679
735	316.698355882411
740	317.370611667425
745	318.018338356369
750	318.643759279158
755	319.248837629403
760	319.83531171128
765	320.404731961058
770	320.958492856673
775	321.497855617253
780	322.023964795157
785	322.537861907597
790	323.040496888011
795	323.532737435013
800	324.015376720525
805	324.48913996103
810	324.954690134053
815	325.412632994948
820	325.863521535059
825	326.307860009839
830	326.746107597554
835	327.178681752478
840	327.605961347373
845	328.028289566653
850	328.44597665518
855	328.85930257133
860	329.268519471728
865	329.67385392356
870	330.075509095601
875	330.473666884663
880	330.868489903695
885	331.260123338744
890	331.648696702458
895	332.034325473382
900	332.417112639888
905	332.797150130078
910	333.174520150193
915	333.549296363728
920	333.921544989813
925	334.291325774854
930	334.65869286923
935	335.023695637373
940	335.386379358516
945	335.746785822807
950	336.104953829445
955	336.460919600513
960	336.814717122663
965	337.166378426765
970	337.515933818207
975	337.863412067396
980	338.208840565727
985	338.552245456781
990	338.893651749838
995	339.23308342281
1000	339.570563524208
1005	339.906114265694
1010	340.239757127699
1015	340.571512952283
1020	340.899559235715
1025	341.225478926551
1030	341.545467852385
1035	341.848615337732
1040	342.119911036784
1045	342.346289126688
1050	342.520441127789
1055	342.641046677483
1060	342.711503870138
1065	342.738948519745
1070	342.733723871135
1075	342.708791934574
1080	342.678863507468
1085	342.65915972426
1090	342.663123332792
1095	342.696468754293
1100	342.757353107352
1105	342.840104139718
1110	342.939368201583
1115	343.051725070605
1120	343.175148289919
1125	343.308110620103
1130	343.449238402445
1135	343.597343489879
1140	343.751463318166
1145	343.910813671835
1150	344.074725737387
1155	344.242613682922
1160	344.413962415625
1165	344.588317500485
1170	344.765274177681
1175	344.944468612803
1180	345.125572068066
1185	345.30828672523
1190	345.492342117572
1195	345.677492121745
1200	345.863512532762
1205	346.050199061635
1210	346.237365646971
1215	346.424842943776
1220	346.612476935942
1225	346.800127664608
1230	346.987668080054
1235	347.174983039766
1240	347.361968457865
1245	347.54853033626
1250	347.734583904467
1255	347.920052877977
1260	348.104868779633
1265	348.288970314055
1270	348.472302788622
1275	348.654817567014
1280	348.836471552076
1285	349.017226701488
1290	349.197049585681
1295	349.375910984231
1300	349.553785517878
1305	349.730651312044
1310	349.906489681573
1315	350.081284845753
1320	350.255023676582
1325	350.427695436545
1330	350.599291551127
1335	350.769805392901
1340	350.939232090265
1345	351.107568368792
1350	351.274812394569
1355	351.440963622371
1360	351.606022657558
1365	351.769991134093
1370	351.932871606199
1375	352.094667446963
1380	352.255382751385
1385	352.415022252381
1390	352.573591234347
1395	352.731095451813


==> tiks/ROM-signal/TimeEval-840sines-2dummy.tsv <==
0	500
5	500


==> tiks/ROM-signal/TimeEval-840sines-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.709179301328
135	281.331980839266
140	283.859553492558
145	287.044480839266
150	290.575
155	294.105519160734
160	297.290446507442
165	299.818019160734
170	302
175	302
180	302
185	302
190	302
195	302
200	302
205	302
210	302
215	302
220	302
225	302
230	302
235	302
240	302
245	302
250	302
255	302
260	302
265	302
270	302
275	302
280	302
285	302
290	302
295	302
300	302
305	302
310	302
315	302
320	302
325	302
330	302
335	302
340	302
345	302
350	302
355	302
360	302
365	302
370	302
375	302
380	302
385	302
390	302
395	302
400	302
405	302
410	302
415	302
420	302
425	302
430	302
435	302
440	302
445	302
450	302
455	302
460	302
465	302
470	302
475	302
480	302
485	302
490	302
495	302
500	302
505	302
510	302
515	302
520	302
525	302
530	302
535	302
540	302
545	302
550	302
555	302
560	302
565	302
570	302
575	302
580	302
585	302
590	302.738699564292
595	304.936609022291
600	308.539608548698
605	313.458980337503
610	319.573593128807
615	326.732884862452
620	334.760570015627
625	343.458980337503
630	352.613932097586
635	362
640	371.386067902414
645	380.541019662497
650	389.239429984373
655	397.267115137548
660	404.426406871193
665	410.541019662497
670	415.460391451302
675	419.063390977709
680	422
685	422
690	422
695	422
700	422
705	422
710	422
715	422
720	422
725	422
730	422
735	422
740	422
745	422
750	422
755	422
760	422
765	422
770	422
775	422
780	422
785	422
790	422
795	422
800	422
805	422
810	422
815	422
820	422
825	422
830	422
835	422
840	422
845	422
850	422
855	422
860	422
865	422
870	422
875	422
880	422
885	422
890	422
895	422
900	422
905	422
910	422
915	422
920	422
925	422
930	422
935	422
940	422
945	422
950	422
955	422
960	422
965	422
970	422
975	422
980	422
985	422
990	422
995	422
1000	422
1005	422
1010	422
1015	422
1020	421.760877884837
1025	421.973360833782
1030	421.339262969985
1035	419.898426994277
1040	417.741385930037
1045	415.003674600373
1050	411.857313476726
1055	408.5
1060	405.142686523274
1065	401.996325399627
1070	399.258614069963
1075	397.101573005723
1080	395.660737030015
1085	395
1090	395
1095	395
1100	395
1105	395
1110	395
1115	395
1120	395
1125	395
1130	395
1135	395
1140	395
1145	395
1150	395
1155	395
1160	395
1165	395
1170	395
1175	395
1180	395
1185	395
1190	395
1195	395
1200	395
1205	395
1210	395
1215	395
1220	395
1225	395
1230	395
1235	395
1240	395
1245	395
1250	395
1255	395
1260	395
1265	395
1270	395
1275	395
1280	395
1285	395
1290	395
1295	395
1300	395
1305	395
1310	395
1315	395
1320	395
1325	395
1330	395
1335	395
1340	395
1345	395
1350	395
1355	395
1360	395
1365	395
1370	395
1375	395
1380	395
1385	395
1390	395
1395	395


==> tiks/ROM-signal/TimeEval-840sines-4.tsv <==
0	279.15
5	279.121875423204
10	279.086291580308
15	279.045541576397
20	279.001475128296
25	278.955574106958
30	278.909015867897
35	278.862726288959
40	278.817424139069
45	278.773658150649
50	278.731837955518
55	278.692259863616
60	278.655128311003
65	278.620573674152
70	278.588667037994
75	278.559432412581
80	278.532856814955
85	278.508898566656
90	278.48749410153
95	278.468563531388
100	278.452015177332
105	278.437749241142
110	278.425660762878
115	278.415641987143
120	278.407584240484
125	278.401379405585
130	278.397194325376
135	278.395560123884
140	278.396861969225
145	278.401069636848
150	278.407854008811
155	278.416707648779
160	278.427062132542
165	278.438394456613
170	278.450588582437
175	278.463021711982
180	278.475877325252
185	278.490432668326
190	278.507659614001
195	278.528280619656
200	278.552815307996
205	278.581619175949
210	278.614915702206
215	278.652822924692
220	278.695375390525
225	278.74254223819
230	278.794242050878
235	278.850355017893
240	278.91073285488
245	278.975206860986
250	279.043594429812
255	279.115704279473
260	279.191340623655
265	279.270306469116
270	279.352406194387
275	279.437447538727
280	279.525243108755
285	279.615611492127
290	279.708378052445
295	279.803375466887
300	279.900444057475
305	279.999431957998
310	280.10019515124
315	280.202597404976
320	280.306510130077
325	280.411812179784
330	280.518389605669
335	280.626135382855
340	280.734949114623
345	280.84473672453
350	280.955410142483
355	281.066886989862
360	281.179090267649
365	281.291948050601
370	281.405393189755
375	281.519363024946
380	281.633799108513
385	281.748646940986
390	281.863855719214
395	281.979378097152
400	282.095169959315
405	282.21119020677
410	282.327400555395
415	282.443765346073
420	282.560251366391
425	282.676827683408
430	282.793465486994
435	282.910137943234
440	283.026820057396
445	283.143488545948
450	283.260121717114
455	283.376699359491
460	283.493202638232
465	283.609613998346
470	283.725917074664
475	283.842096608051
480	283.958138367468
485	284.074029077487
490	284.189756350908
495	284.305308626139
500	284.420675109006
505	284.535845718705
510	284.650811037596
515	284.765562264589
520	284.880091171865
525	284.994390064693
530	285.10845174414
535	285.222269472455
540	285.335836940954
545	285.449148240206
550	285.562197832383
555	285.674980525601
560	285.787491450109
565	285.899726036211
570	286.01167999377
575	286.123349293213
580	286.234730147892
585	286.345818997734
590	286.456971784907
595	286.569039053628
600	286.682744655952
605	286.798374078006
610	286.915931058264
615	287.035267199326
620	287.156186998139
625	287.278530420269
630	287.402234984131
635	287.527379268398
640	287.654209774663
645	287.783153132708
650	287.914815694404
655	288.049972596749
660	288.189548364009
665	288.334591051137
670	288.486241801969
675	288.645701511414
680	288.814554669384
685	288.993439433227
690	289.183716717653
695	289.387804558999
700	289.607375768016
705	289.843506612163
710	290.096799403248
715	290.367483254741
720	290.655496619919
725	290.960554660689
730	291.282204016296
735	291.619867130994
740	291.972877951009
745	292.340510505281
750	292.722001634339
755	293.116568920582
760	293.523424695645
765	293.94178685134
770	294.370887055651
775	294.809976870721
780	295.25833218249
785	295.715256278912
790	296.180081853203
795	296.652172158376
800	297.130921497674
805	297.615755201116
810	298.106129209942
815	298.601529367315
820	299.101470494373
825	299.605495314922
830	300.113173279089
835	300.624099325709
840	301.137892614557
845	301.654195252583
850	302.172671032586
855	302.69300419823
860	303.214898245607
865	303.738074768604
870	304.26227235303
875	304.78724552256
880	305.31276373816
885	305.838610451492
890	306.36458221197
895	306.890487826459
900	307.416147570166
905	307.941392446893
910	308.466063496612
915	308.990011148159
920	309.513094614763
925	310.035181330101
930	310.556146422566
935	311.075872225474
940	311.594247821011
945	312.111168615778
950	312.626535945886
955	313.14025670965
960	313.652243026026
965	314.162411917032
970	314.6706850125
975	315.176988275592
980	315.681251747636
985	316.183409310884
990	316.683398467934
995	317.181160136607
1000	317.676638459165
1005	318.169780624828
1010	318.660536704623
1015	319.148859497664
1020	319.634590369845
1025	320.117866919753
1030	320.598403087947
1035	321.075541112441
1040	321.549028974608
1045	322.018919624846
1050	322.485473175947
1055	322.949064363193
1060	323.410097909766
1065	323.868934517441
1070	324.325830025861
1075	324.780889861575
1080	325.234040258368
1085	325.685004259292
1090	326.133240811949
1095	326.577726227704
1100	327.017317395484
1105	327.451146204901
1110	327.878570111168
1115	328.299130879043
1120	328.712520185382
1125	329.118550973176
1130	329.51713362832
1135	329.908256199659
1140	330.291968007877
1145	330.668366093637
1150	331.03758404325
1155	331.399782803944
1160	331.755143162738
1165	332.103859614975
1170	332.446135392318
1175	332.782178456791
1180	333.112198298383
1185	333.436403399808
1190	333.754999253878
1195	334.068186837435
1200	334.376161461314
1205	334.679111928861
1210	334.977219946583
1215	335.270659739744
1220	335.559597833533
1225	335.844192966999
1230	336.124596112476
1235	336.400950577835
1240	336.673392172845
1245	336.94204942416
1250	337.207043826221
1255	337.468490117659
1260	337.726496574706
1265	337.981165314741
1270	338.232592604442
1275	338.480869168126
1280	338.7260804928
1285	338.968307127224
1290	339.207624972899
1295	339.444105565455
1300	339.677816345311
1305	339.908820916866
1310	340.137179295734
1315	340.362948143789
1320	340.586180991963
1325	340.806928450891
1330	341.025238409604
1335	341.241156222569
1340	341.454724885436
1345	341.665985199893
1350	341.874975928093
1355	342.081733937091
1360	342.286294333797
1365	342.488690590902
1370	342.688954664272
1375	342.887117102287
1380	343.083207147567
1385	343.277252831568
1390	343.469281062445
1395	343.659317706634


==> tiks/ROM-signal/TimeEval-840sines-5.tsv <==
0	279.15
5	279.417962852883
10	279.654736666192
15	279.864577709645
20	280.051120657296
25	280.217472506398
30	280.366292104937
35	280.499857501229
40	280.62012298867
45	280.728767430721
50	280.8272352076
55	280.916770919825
60	280.998448809135
65	281.073197709485
70	281.141822215607
75	281.205020650697
80	281.263400325106
85	281.317490502011
90	281.367753421852
95	281.414593682973
100	281.458366230002
105	281.499383162615
110	281.537919544522
115	281.574218364713
120	281.608494779564
125	281.640939744533
130	281.677466195295
135	281.734108331605
140	281.828669822179
145	281.97312162617
150	282.172704373603
155	282.425650564871
160	282.72355951156
165	283.052393201676
170	283.39974295602
175	283.73872162487
180	284.049377680221
185	284.335282902706
190	284.599508055626
195	284.844697434262
200	285.073132017735
205	285.286782979128
210	285.487357040034
215	285.676334927114
220	285.855003994606
225	286.02448591258
230	286.185760181774
235	286.33968411815
240	286.487009850752
245	286.628398792159
250	286.764433969612
255	286.89563054465
260	287.0224447982
265	287.14528181506
270	287.264502065408
275	287.38042705031
280	287.493344152312
285	287.603510810358
290	287.71115811984
295	287.816493943027
300	287.919705602005
305	288.020962215177
310	288.12041672901
315	288.218207688874
320	288.314460786109
325	288.409290212874
330	288.502799851572
335	288.595084321634
340	288.686229903072
345	288.776315353318
350	288.865412631496
355	288.953587542151
360	289.040900308799
365	289.127406086125
370	289.213155418457
375	289.298194651045
380	289.382566299803
385	289.466309384376
390	289.549459728774
395	289.632050233218
400	289.714111120404
405	289.795670158947
410	289.876752866452
415	289.957382694335
420	290.037581196256
425	290.117368181822
430	290.196761857018
435	290.275778952636
440	290.35443484187
445	290.432743648067
450	290.51071834356
455	290.588370840388
460	290.665712073631
465	290.742752077998
470	290.81950005828
475	290.895964454175
480	290.972152999979
485	291.048072779555
490	291.123730277003
495	291.199131423353
500	291.274281639637
505	291.349185876605
510	291.423848651385
515	291.498274081303
520	291.572465915108
525	291.646427561806
530	291.720162117278
535	291.79367238887
540	291.866960918106
545	291.940030001672
550	292.012881710801
555	292.085517909185
560	292.157940269538
565	292.230150288884
570	292.302149302706
575	292.37393849801
580	292.445518925406
585	292.516891510274
590	292.595642549815
595	292.703301035299
600	292.865819882639
605	293.105175743336
610	293.439173385014
615	293.881303428749
620	294.440664123598
625	295.121955103387
630	295.925548366339
635	296.847639078174
640	297.880476254377
645	299.012670955402
650	300.229577355274
655	301.513739944342
660	302.845398225571
665	304.203038586394
670	305.563981601583
675	306.904991874444
680	308.210482485323
685	309.449329856616
690	310.600983786481
695	311.675708092827
700	312.682370832626
705	313.628651891718
710	314.521218506964
715	315.365873662905
720	316.167681566625
725	316.931073770372
730	317.659938968098
735	318.357699027483
740	319.027373422621
745	319.671633895169
750	320.292850885039
755	320.893133028669
760	321.474360817142
765	322.038215332554
770	322.586202834347
775	323.119675843726
780	323.63985127029
785	324.147826037589
790	324.644590590938
795	325.131040609257
800	325.607987191108
805	326.076165741848
810	326.536243752668
815	326.98882763195
820	327.43446872407
825	327.873668629538
830	328.30688392266
835	328.734530348014
840	329.156986564654
845	329.574597496513
850	329.987677338773
855	330.396512262625
860	330.801362854742
865	331.202466322584
870	331.600038492308
875	331.99427562243
880	332.385356053214
885	332.773441709224
890	333.158679470168
895	333.541202423335
900	333.921131009262
905	334.298574070916
910	334.673629815472
915	335.046386696751
920	335.416924225499
925	335.785313713932
930	336.151618960281
935	336.515896878505
940	336.878198077845
945	337.238567396404
950	337.597044392566
955	337.953663797724
960	338.308455933447
965	338.661447095949
970	339.012659910486
975	339.362113658056
980	339.709824576596
985	340.055806138675
990	340.400069307516
995	340.742622773047
1000	341.08347316951
1005	341.422625276073
1010	341.760082201739
1015	342.095845555773
1020	342.427461838278
1025	342.757454312898
1030	343.081582560034
1035	343.383623505707
1040	343.650340863062
1045	343.872093369885
1050	344.043248360924
1055	344.162369970099
1060	344.23216614711
1065	344.259194467004
1070	344.253342430181
1075	344.227112609806
1080	344.194755680602
1085	344.171030950178
1090	344.168605564361
1095	344.190946034561
1100	344.234734721393
1105	344.297103482881
1110	344.375569388262
1115	344.467980018644
1120	344.572466878432
1125	344.687405674516
1130	344.811382415841
1135	344.943164450069
1140	345.081675691912
1145	345.225975413523
1150	345.375240064749
1155	345.528747672949
1160	345.685864441149
1165	345.846033221431
1170	346.00876358949
1175	346.173623287732
1180	346.340230839238
1185	346.508249164474
1190	346.677380057693
1195	346.847359401106
1200	347.017953012904
1205	347.188953040419
1210	347.360174822645
1215	347.531454157333
1220	347.702644917216
1225	347.873616967863
1230	348.044254346427
1235	348.214453666348
1240	348.384122717962
1245	348.553179239199
1250	348.721549834134
1255	348.889169020216
1260	349.055978387666
1265	349.221925856744
1270	349.386965020546
1275	349.551054562654
1280	349.714157740358
1285	349.876241925435
1290	350.037278195485
1295	350.197240969764
1300	350.356107684221
1305	350.513858501124
1310	350.67047604926
1315	350.825945191172
1320	350.980252814369
1325	351.133387643793
1330	351.285340073178
1335	351.43610201322
1340	351.585666754713
1345	351.734028845047
1350	351.88118397663
1355	352.027128885973
1360	352.171861262335
1365	352.315379664918
1370	352.457683447755
1375	352.598772691489
1380	352.738648141376
1385	352.877311150865
1390	353.014763630223
1395	353.151007999711


==> tiks/ROM-signal/TimeEval-840sines-6.tsv <==
0	279.15
5	279.164339623286
10	279.179353046197
15	279.195127730439
20	279.211738188207
25	279.22924721469
30	279.247707009616
35	279.267160198443
40	279.287640762681
45	279.309174887855
50	279.331781736733
55	279.355474154685
60	279.38025931334
65	279.406139298084
70	279.433111644413
75	279.461169827659
80	279.490303710168
85	279.52049994963
90	279.551742371899
95	279.584012311345
100	279.617288921489
105	279.65154945842
110	279.686769539289
115	279.722923377932
120	279.759983999532
125	279.797923436046
130	279.836373530673
135	279.874389555334
140	279.91098267627
145	279.945585512211
150	279.97810163931
155	280.008908715244
160	280.038814861499
165	280.0689725084
170	280.100418863918
175	280.135021185761
180	280.174131807076
185	280.217636945555
190	280.265419396223
195	280.317359228061
200	280.373334409192
205	280.433221367564
210	280.496895493376
215	280.564231588824
220	280.635104270166
225	280.709388326626
230	280.786959040169
235	280.867692469795
240	280.951465703654
245	281.038157081935
250	281.127646393236
255	281.219815046831
260	281.314546223053
265	281.411725003778
270	281.511238484859
275	281.612975872128
280	281.716828562502
285	281.822690211552
290	281.930456788796
295	282.040026621847
300	282.151300430477
305	282.264181351543
310	282.378574955648
315	282.494389256348
320	282.611534712623
325	282.729924225293
330	282.849473127996
335	282.970099173281
340	283.091722514349
345	283.214265682901
350	283.337653563535
355	283.461813365089
360	283.586674589304
365	283.712168997119
370	283.838230572932
375	283.964795487087
380	284.091802056856
385	284.219190706144
390	284.346903924136
395	284.474886223077
400	284.603084095373
405	284.731445970162
410	284.859922169516
415	284.988464864401
420	285.117028030523
425	285.245567404161
430	285.374040438099
435	285.502406257736
440	285.630625617467
445	285.758660857388
450	285.88647586042
455	286.014036009872
460	286.141308147536
465	286.268260532319
470	286.394862799481
475	286.521085920502
480	286.646902163602
485	286.772285054956
490	286.897209340611
495	287.021650949126
500	287.145586954952
505	287.268995542571
510	287.391855971384
515	287.514148541374
520	287.635854559531
525	287.756956307061
530	287.877437007356
535	287.997280794745
540	288.116472684001
545	288.234998540625
550	288.352845051877
555	288.46999969856
560	288.58645072755
565	288.702187125056
570	288.817198590606
575	288.931475511743
580	289.045008939433
585	289.157790564152
590	289.269365702705
595	289.378494338564
600	289.483772086713
605	289.584155534608
610	289.678982567041
615	289.767983415453
620	289.851282161594
625	289.929388591818
630	290.003180484647
635	290.073876619832
640	290.143001018548
645	290.2123391559
650	290.283887120241
655	290.359794918874
660	290.442305335074
665	290.533689915381
670	290.636183797505
675	290.751921168255
680	290.882427383456
685	291.03000033801
690	291.196064012927
695	291.380057486966
700	291.581415348897
705	291.799570318054
710	292.033955498359
715	292.284006313068
720	292.54916216123
725	292.828867831467
730	293.122574703994
735	293.429741767792
740	293.749836476311
745	294.082335462082
750	294.426725127981
755	294.782502130605
760	295.14917376929
765	295.52625829254
770	295.913285132216
775	296.309795074483
780	296.715340375472
785	297.129484828564
790	297.551803789434
795	297.981884164201
800	298.419324365425
805	298.863734240117
810	299.314734973444
815	299.771958971387
820	300.235049725232
825	300.703661660444
830	301.177459972196
835	301.656120449564
840	302.139329290168
845	302.626782906858
850	303.118187727865
855	303.613259991663
860	304.111725537689
865	304.613319593894
870	305.117786562053
875	305.624879801598
880	306.134361412703
885	306.646002019242
890	307.159580552191
895	307.674884033958
900	308.191707364096
905	308.709853106785
910	309.229131280418
915	309.749359149616
920	310.27036101991
925	310.791968035339
930	311.314017979166
935	311.836355077865
940	312.358829808543
945	312.881298709918
950	313.403624196944
955	313.925674379182
960	314.447322882966
965	314.968448677438
970	315.488935904454
975	316.008673712423
980	316.527556094061
985	317.045481728073
990	317.562353824761
995	318.078079975525
1000	318.592572006253
1005	319.105745834548
1010	319.617521330776
1015	320.127822182874
1020	320.636718861835
1025	321.143977636878
1030	321.649785084979
1035	322.154985461918
1040	322.660157257859
1045	323.165578763767
1050	323.671212827919
1055	324.176711740868
1060	324.681441883551
1065	325.184526507936
1070	325.684903876628
1075	326.181397038245
1080	326.672790813459
1085	327.15792707503
1090	327.635872454255
1095	328.106331542262
1100	328.569455535335
1105	329.025393362749
1110	329.474291643268
1115	329.916294644077
1120	330.351544243128
1125	330.780179895596
1130	331.202338604927
1135	331.618154898781
1140	332.027760810012
1145	332.431285862722
1150	332.828857063332
1155	333.220598896538
1160	333.606633325965
1165	333.987079799293
1170	334.362055257608
1175	334.731674148694
1180	335.09604844399
1185	335.45528765892
1190	335.809498876305
1195	336.158786772582
1200	336.503253646532
1205	336.842999450277
1210	337.178121822265
1215	337.508716122007
1220	337.834875466345
1225	338.156690767018
1230	338.47425076933
1235	338.787642091732
1240	339.096949266144
1245	339.402254778842
1250	339.703639111779
1255	340.001180784191
1260	340.294956394363
1265	340.585040661444
1270	340.871506467214
1275	341.154424897697
1280	341.433865284543
1285	341.709895246109
1290	341.982580728159
1295	342.251986044139
1300	342.518173914967
1305	342.781205508285
1310	343.041140477151
1315	343.298036998124
1320	343.551951808716
1325	343.802940244182
1330	344.051056273647
1335	344.296352535518
1340	344.538880372212
1345	344.778689864149
1350	345.015829863037
1355	345.250348024418
1360	345.482290839491
1365	345.711703666206
1370	345.938630759631
1375	346.163115301591
1380	346.385199429595
1385	346.60492426505
1390	346.822329940767
1395	347.037455627779


==> tiks/ROM-signal/TimeEval-840sines-7.tsv <==
0	279.15
5	279.597663111293
10	280.015652225658
15	280.406022962592
20	280.770693665566
25	281.111454287908
30	281.429974719106
35	281.727812585424
40	282.006420556855
45	282.267153190613
50	282.51127333963
55	282.739958152888
60	282.954304692856
65	283.155335193806
70	283.344001983375
75	283.521192088414
80	283.687731544908
85	283.844389430527
90	283.991881637291
95	284.130874400716
100	284.261987600851
105	284.385797849636
110	284.502841378145
115	284.613616736421
120	284.718587317831
125	284.818183719136
130	284.917360222572
135	285.029279169237
140	285.168903406095
145	285.346881234843
150	285.568624567999
155	285.833891172779
160	286.136912459462
165	286.467054828059
170	286.814504598605
175	287.157668781139
180	287.479642837773
185	287.782050115126
190	288.066398205266
195	288.334086744531
200	288.586414704977
205	288.824587210472
210	289.049721907583
215	289.262854919515
220	289.464946409681
225	289.656885779811
230	289.839496525984
235	290.013540774533
240	290.179723518366
245	290.338696573007
250	290.491062270412
255	290.637376907503
260	290.778153965286
265	290.913867113417
270	291.04495301413
275	291.171813938565
280	291.294820207715
285	291.414312469394
290	291.530603821945
295	291.643981794694
300	291.754710194513
305	291.863030827271
310	291.969165102376
315	292.07331552808
320	292.175667104738
325	292.276388622735
330	292.375633871371
335	292.473542764573
340	292.570242388953
345	292.665847979329
350	292.760463826547
355	292.85418412207
360	292.947093743569
365	293.039268985429
370	293.130778237854
375	293.221682618
380	293.312036556363
385	293.40188834141
390	293.491280625265
395	293.580250893082
400	293.668831898541
405	293.757052067772
410	293.844935873838
415	293.932504183786
420	294.019774580129
425	294.106761658501
430	294.193477303134
435	294.279930941652
440	294.366129780637
445	294.452079023261
450	294.537782070263
455	294.623240705389
460	294.708455266414
465	294.793424802726
470	294.878147220437
475	294.962619415876
480	295.046837398317
485	295.130796402671
490	295.214490992892
495	295.297915156728
500	295.381062392473
505	295.463925788274
510	295.546498094541
515	295.628771789972
520	295.710739141649
525	295.792392259651
530	295.873723146592
535	295.954723742455
540	296.035385965087
545	296.115701746678
550	296.19566306653
555	296.275261980404
560	296.354490646707
565	296.433341349774
570	296.511806520459
575	296.589878754272
580	296.66755082723
585	296.744815709642
590	296.827682789638
595	296.933482391774
600	297.083625294133
605	297.29688554013
610	297.589054187417
615	297.972658366772
620	298.456753126164
625	299.046791700354
630	299.74457787452
635	300.548302050821
640	301.452660530925
645	302.449055447526
650	303.525870765168
655	304.668817875011
660	305.86134257584
665	307.085083706869
670	308.320372413605
675	309.546760016918
680	310.749577956276
685	311.901872141698
690	312.984444337535
695	314.0027724017
700	314.961935807039
705	315.866642888458
710	316.721256309008
715	317.529816854878
720	318.296065663309
725	319.023464981677
730	319.715217550432
735	320.374284697241
740	321.003403224582
745	321.605101168151
750	322.181712498817
755	322.735390836418
760	323.268122239542
765	323.781737131457
770	324.277921418605
775	324.758226854559
780	325.224080698985
785	325.676794718031
790	326.117573569595
795	326.54752261415
800	326.967655189191
805	327.378899382917
810	327.782104340457
815	328.178046133787
820	328.567433224471
825	328.950911546441
830	329.329069234277
835	329.702441020765
840	330.07151232596
845	330.436723058517
850	330.798471148696
855	331.157115831158
860	331.512980694486
865	331.86635651323
870	332.217503877257
875	332.56665563218
880	332.914019143744
885	333.259778398194
890	333.604095949839
895	333.947114726293
900	334.28895970117
905	334.629739443364
910	334.96954755142
915	335.308463980962
920	335.646556272591
925	335.983880687156
930	336.320483254894
935	336.656400744422
940	336.99166155723
945	337.326286552903
950	337.660289809969
955	337.993679326911
960	338.326457667631
965	338.658622555284
970	338.990167418217
975	339.321081891422
980	339.651352276738
985	339.980961964776
990	340.309891821357
995	340.638120541063
1000	340.965624970307
1005	341.292380402186
1010	341.618360845201
1015	341.943539267799
1020	342.26594051996
1025	342.587449529814
1030	342.904733928116
1035	343.204699072618
1040	343.476216602302
1045	343.710750302115
1050	343.902824210921
1055	344.050303214354
1060	344.154468169416
1065	344.219880539361
1070	344.254044763685
1075	344.266889317096
1080	344.270098823322
1085	344.27612203534
1090	344.296061996813
1095	344.333911230817
1100	344.388133360529
1105	344.457303851641
1110	344.540102241624
1115	344.635304898821
1120	344.741778275399
1125	344.858472620702
1130	344.984416123794
1135	345.11870945615
1140	345.260520687383
1145	345.409080548788
1150	345.563678021148
1155	345.723656224876
1160	345.888408592023
1165	346.057375301089
1170	346.23003995684
1175	346.405926498548
1180	346.584596321169
1185	346.765645595047
1190	346.948702770675
1195	347.133426255952
1200	347.319502254244
1205	347.506642752317
1210	347.694583647949
1215	347.883083007734
1220	348.071919446204
1225	348.260890618008
1230	348.449811815432
1235	348.638514664082
1240	348.826845910005
1245	349.014666292012
1250	349.201849493359
1255	349.388281167347
1260	349.573858031779
1265	349.758487027534
1270	349.942084536848
1275	350.124575657203
1280	350.305893526979
1285	350.485978699299
1290	350.664778560734
1295	350.842246791776
1300	351.018342866162
1305	351.193031586375
1310	351.366282652787
1315	351.538070264127
1320	351.708372747058
1325	351.877172212867
1330	352.044454239334
1335	352.210207576053
1340	352.374423871527
1345	352.53709742053
1350	352.698224930289
1355	352.857805304182
1360	353.015839441681
1365	353.172330053427
1370	353.327281490327
1375	353.480699585703
1380	353.632591509543
1385	353.782965634003
1390	353.931831409344
1395	354.07919924956


==> tiks/ROM-signal/TimeEval-840sines-8.tsv <==
0	279.15
5	279.060486709667
10	278.984337833513
15	278.920866880462
20	278.869442769928
25	278.829484395051
30	278.80045572442
35	278.781861387725
40	278.773242696667
45	278.774174057557
50	278.784259736656
55	278.803130943319
60	278.830443199628
65	278.865873968389
70	278.909120514235
75	278.959897975099
80	279.017937623623
85	279.082985300083
90	279.154800000235
95	279.233152603134
100	279.317824725418
105	279.408607689891
110	279.505301597401
115	279.607714492093
120	279.715661611043
125	279.82896471019
130	279.947102819069
135	280.069008354241
140	280.193658223633
145	280.320535259514
150	280.449635127547
155	280.581426193113
160	280.716765917492
165	280.856781602402
170	281.00237827288
175	281.155241821405
180	281.316352654538
185	281.485143742484
190	281.661090501495
195	281.843706817719
200	282.032541462087
205	282.227174856957
210	282.427216159377
215	282.632300629454
220	282.842087255582
225	283.05625661117
230	283.27450892007
235	283.496562310226
240	283.722151237119
245	283.951025060408
250	284.182946758829
255	284.417691769889
260	284.655046942218
265	284.894809589626
270	285.136786636998
275	285.380793849103
280	285.626655134282
285	285.874201915739
290	286.123272563881
295	286.373711883771
300	286.625370652342
305	286.878105200538
310	287.131777035988
315	287.386252502282
320	287.641402471259
325	287.897102065084
330	288.153230405188
335	288.409670385439
340	288.66630846714
345	288.923034493723
350	289.179741523155
355	289.436325676331
360	289.692685999817
365	289.948724341551
370	290.204345238154
375	290.459455812711
380	290.713965681946
385	290.967786871819
390	291.220833740713
395	291.473022909389
400	291.72427319704
405	291.974505562773
410	292.223643051982
415	292.471610747059
420	292.718335722003
425	292.96374700049
430	293.20777551704
435	293.450354080926
440	293.691417342528
445	293.930901761863
450	294.168745579021
455	294.404888786319
460	294.639273101936
465	294.87184194489
470	295.102540411163
475	295.331315250858
480	295.558114846242
485	295.782889190574
490	296.005589867611
495	296.226170031708
500	296.44458438842
505	296.660789175553
510	296.874742144585
515	297.086402542419
520	297.295731093402
525	297.502689981583
530	297.707242833161
535	297.909354699105
540	298.108992037904
545	298.306122698432
550	298.500715902905
555	298.692742229912
560	298.882173597513
565	299.068983246376
570	299.253145722962
575	299.434636862735
580	299.613433773405
585	299.789514818181
590	299.962400253731
595	300.130856366557
600	300.293598133178
605	300.449822788759
610	300.599194680029
615	300.741822297238
620	300.878227825583
625	301.009309711008
630	301.136298867514
635	301.260709268201
640	301.38428376558
645	301.508936082489
650	301.63669000602
655	301.769616903902
660	301.90977276393
665	302.059136028412
670	302.219547551171
675	302.392654037095
680	302.57939772899
685	302.781502516359
690	302.999656798011
695	303.232534086129
700	303.478931070878
705	303.737755180157
710	304.008013470978
715	304.288802699497
720	304.579300435957
725	304.878757107404
730	305.18648886532
735	305.50187118771
740	305.824333135935
745	306.153352195871
750	306.488449641164
755	306.829186363403
760	307.175159120267
765	307.525997158171
770	307.881359170685
775	308.240930558251
780	308.604420958436
785	308.971562019229
790	309.342105390833
795	309.71582091396
800	310.092494984929
805	310.471929079931
810	310.853938422614
815	311.238350780765
820	311.625005379336
825	312.01375191831
830	312.404449685108
835	312.796966752223
840	313.191179251741
845	313.586970719204
850	313.984231500049
855	314.382858212486
860	314.78275326134
865	315.183824397853
870	315.585984321
875	315.989150316257
880	316.39324392819
885	316.798190663565
890	317.203919722022
895	317.610363751631
900	318.017458626908
905	318.425143247118
910	318.833359352894
915	319.242051359385
920	319.651166204335
925	320.060653209653
930	320.470463955147
935	320.880552163251
940	321.290873593687
945	321.70138594708
950	322.11204877668
955	322.522823407387
960	322.933672861385
965	323.34456178974
970	323.755456409389
975	324.166324444994
980	324.577135075202
985	324.987858882882
990	325.398467808948
995	325.808935109447
1000	326.219235315583
1005	326.629344196398
1010	327.039238723869
1015	327.448897040183
1020	327.858446309688
1025	328.26768261513
1030	328.676856222629
1035	329.086856459934
1040	329.498229685964
1045	329.911161420535
1050	330.325479677951
1055	330.740679481733
1060	331.155967160148
1065	331.570321735002
1070	331.982569607952
1075	332.391467894419
1080	332.795791210207
1085	333.194432981095
1090	333.586575593979
1095	333.972101964261
1100	334.351347973612
1105	334.724619807592
1110	335.092196769484
1115	335.454333834019
1120	335.811263963882
1125	336.163200210072
1130	336.510337615479
1135	336.852854939445
1140	337.190916219603
1145	337.524672185852
1150	337.854261540102
1155	338.179812114166
1160	338.501441917138
1165	338.819260082545
1170	339.13336772466
1175	339.443858712496
1180	339.75082036924
1185	340.054334104164
1190	340.354475983407
1195	340.651317245426
1200	340.944924766382
1205	341.235361480236
1210	341.522686757862
1215	341.806956749126
1220	342.088224691454
1225	342.366541188124
1230	342.64195445918
1235	342.914510567618
1240	343.184253623215
1245	343.451225966177
1250	343.715468332543
1255	343.977020003124
1260	344.235918937575
1265	344.492201895034
1270	344.745904542656
1275	344.997061553205
1280	345.245706692779
1285	345.491872899646
1290	345.735592355041
1295	345.976896546736
1300	346.21581632608
1305	346.452381959164
1310	346.686623172688
1315	346.918569195053
1320	347.148248793166
1325	347.375690305367
1330	347.600921670884
1335	347.823970456159
1340	348.044863878355
1345	348.263628826338
1350	348.480291879389
1355	348.694879323872
1360	348.90741716808
1365	349.117931155433
1370	349.326446776212
1375	349.532989277974
1380	349.737583674789
1385	349.940254755427
1390	350.141027090605
1395	350.339925039388


==> tiks/ROM-signal/TimeEval-840sines-9.tsv <==
0	279.15
5	279.526329599876
10	279.871959648057
15	280.190147251414
20	280.483838184321
25	280.755695817188
30	281.008127370381
35	281.243307738276
40	281.463201106361
45	281.669580564281
50	281.86404589943
55	282.04803973898
60	282.222862192988
65	282.389684137286
70	282.549559262205
75	282.703435001609
80	282.852162446191
85	282.996505335444
90	283.13714821396
95	283.274703829835
100	283.409719845746
105	283.542684926707
110	283.674034262611
115	283.804154578227
120	283.933388678437
125	284.06203957207
130	284.195680060024
135	284.349320534714
140	284.539792677804
145	284.778654796733
150	285.071234883678
155	285.416266554064
160	285.806155088086
165	286.227848935548
170	286.669538470433
175	287.105895544777
180	287.517604212082
185	287.907098029271
190	288.276575184458
195	288.628020516057
200	288.963225491803
205	289.283806334984
210	289.591220468381
215	289.886781430898
220	290.171672407868
225	290.446958503126
230	290.713597869266
235	290.972451801843
240	291.224293893554
245	291.469818335626
250	291.709647445594
255	291.944338493344
260	292.174389890655
265	292.400246803457
270	292.622306240502
275	292.840921667209
280	293.056407188875
285	293.269041343383
290	293.479070539771
295	293.686712175667
300	293.892157463509
305	294.095573992701
310	294.297108052304
315	294.496886736582
320	294.695019853652
325	294.891601655566
330	295.086712406489
335	295.280419804037
340	295.472780267464
345	295.663840105104
350	295.853636572297
355	296.042198830018
360	296.229548813424
365	296.415702018722
370	296.600668215952
375	296.784452094561
380	296.967053848036
385	297.148469703239
390	297.328692399593
395	297.507711622776
400	297.685514397128
405	297.862085440627
410	298.037407485881
415	298.211461570293
420	298.384227298267
425	298.55568307802
430	298.725806335372
435	298.894573706622
440	299.061961212468
445	299.227944414693
450	299.392498557239
455	299.555598693081
460	299.717219798235
465	299.877336874068
470	300.035925039003
475	300.192959610582
480	300.348416178786
485	300.502270671417
490	300.654499412259
495	300.805079172705
500	300.953987217428
505	301.101201344666
510	301.246699921601
515	301.390461915292
520	301.53246691957
525	301.672695178267
530	301.811127605126
535	301.947745800677
540	302.082532066391
545	302.215469416339
550	302.346541586602
555	302.475733042638
560	302.603028984798
565	302.728415352162
570	302.851878824863
575	302.973406825029
580	303.092987516489
585	303.210609803348
590	303.333272471041
595	303.4809992678
600	303.678192945534
605	303.945811870623
610	304.30106139046
615	304.757158301164
620	305.323176140201
625	306.003976836616
630	306.800231926876
635	307.708534148315
640	308.721597818881
645	309.828544065876
650	311.015264739455
655	312.264856796825
660	313.558117122194
665	314.874086199838
670	316.190627819083
675	317.485031086993
680	318.741629726274
685	319.930557546975
690	321.031500141262
695	322.052887987303
700	323.002355643559
705	323.886815791342
710	324.712526518058
715	325.485152436566
720	326.20982018761
725	326.891168826976
730	327.533395556873
735	328.140297221925
740	328.715307953962
745	329.261533316432
750	329.781781268431
755	330.27859024011
760	330.754254585235
765	331.21084765285
770	331.650242698251
775	332.074131833506
780	332.484043199588
785	332.88135652556
790	333.267317225098
795	333.64304916685
800	334.009566242534
805	334.367782845247
810	334.718523360032
815	335.062530759308
820	335.400474387133
825	335.732957008468
830	336.060521192507
835	336.383655092688
840	336.702797680148
845	337.018343482061
850	337.330646871509
855	337.640025951124
860	337.946766068796
865	338.251123000154
870	338.553325829241
875	338.853579555867
880	339.15206745544
885	339.448953214639
890	339.744382864111
895	340.038486527346
900	340.331380003125
905	340.623166197238
910	340.91393641775
915	341.203771546691
920	341.492743099874
925	341.780914185411
930	342.068340370513
935	342.355070465251
940	342.641147231146
945	342.92660802168
950	343.211485361208
955	343.495807468066
960	343.779598727192
965	344.06288011703
970	344.345669595041
975	344.627982445769
980	344.909831594986
985	345.191227893152
990	345.472180371098
995	345.752696470563
1000	346.032782251979
1005	346.31244258167
1010	346.591681300411
1015	346.870501375132
1020	347.146636120551
1025	347.42236864272
1030	347.693819340703
1035	347.945877061811
1040	348.165962607634
1045	348.3446860369
1050	348.476316270404
1055	348.559032318978
1060	348.594939278996
1065	348.589847105923
1070	348.552825157625
1075	348.495559660475
1080	348.431553707309
1085	348.374966602547
1090	348.338173486393
1095	348.3251125569
1100	348.333318674605
1105	348.360563733693
1110	348.404834012837
1115	348.46430969768
1120	348.537346365133
1125	348.622458240272
1130	348.718303055093
1135	348.823668355021
1140	348.937459114058
1145	349.058686532958
1150	349.186457906974
1155	349.319967460673
1160	349.458488057242
1165	349.601363698587
1170	349.748002740612
1175	349.897871755314
1180	350.050489977907
1185	350.2054242831
1190	350.362284640023
1195	350.520720000118
1200	350.680414576705
1205	350.841084478844
1210	351.002474665742
1215	351.164356191114
1220	351.326523709889
1225	351.488793222248
1230	351.651000032378
1235	351.812996901493
1240	351.974652376619
1245	352.135849278383
1250	352.296483332695
1255	352.456461932583
1260	352.615703017823
1265	352.774134061123
1270	352.931691150725
1275	353.088318160254
1280	353.243965997491
1285	353.398591924583
1290	353.552158942862
1295	353.70463523615
1300	353.855993666969
1305	354.006211320627
1310	354.155269092626
1315	354.303151315271
1320	354.44984541975
1325	354.59534163031
1330	354.739632687482
1335	354.882713597588
1340	355.024581406037
1345	355.165234992141
1350	355.304674883416
1355	355.44290308751
1360	355.579922940083
1365	355.715738967136
1370	355.850356760398
1375	355.983782864549
1380	356.116024675145
1385	356.247090346244
1390	356.376988706791
1395	356.505729184954


==> tiks/datasets/ds553-1.tsv <==
0	279.15
5	279.15
10	279.15
15	328
20	328
25	328
30	328
35	328
40	328
45	328
50	328
55	328
60	328
65	328
70	328
75	328
80	328
85	328
90	328
95	328
100	328
105	328
110	328
115	328
120	328
125	328
130	328
135	328
140	328
145	328
150	328
155	328
160	328
165	328
170	328
175	328
180	328
185	328
190	328
195	328
200	328
205	328
210	328
215	328
220	328
225	328
230	328
235	328
240	328
245	328
250	328
255	328
260	328
265	328
270	328
275	328
280	328
285	328
290	328
295	328
300	328
305	328
310	328
315	328
320	328
325	328
330	328
335	328
340	328
345	328
350	328
355	328
360	328
365	328
370	328
375	328
380	328
385	395
390	395
395	395
400	395
405	395
410	395
415	395
420	395
425	395
430	395
435	395
440	395
445	395
450	395
455	395
460	395
465	395
470	395
475	395
480	395
485	395
490	395
495	395
500	395
505	395
510	395
515	395
520	395
525	395
530	395
535	395
540	395
545	395
550	395
555	395
560	395
565	395
570	395
575	395
580	395
585	395
590	395
595	395
600	395
605	395
610	395
615	395
620	395
625	395
630	395
635	395
640	395
645	395
650	395
655	395
660	395
665	395
670	395
675	395
680	395
685	395
690	395
695	395
700	395
705	395
710	395
715	395
720	395
725	395
730	342
735	342
740	342
745	342
750	342
755	342
760	342
765	342
770	342
775	342
780	342
785	342
790	342
795	342
800	342
805	342
810	342
815	342
820	342
825	342
830	342
835	342
840	342
845	342
850	342
855	342
860	342
865	342
870	342
875	342
880	342
885	342
890	342
895	342
900	342
905	342
910	342
915	342
920	342
925	342
930	342
935	342
940	342
945	342
950	342
955	342
960	342
965	342
970	342
975	342
980	342
985	342
990	342
995	342
1000	342
1005	342
1010	342
1015	342
1020	342
1025	342
1030	342
1035	342
1040	342
1045	342
1050	342
1055	342
1060	342
1065	342
1070	342
1075	438
1080	438
1085	438
1090	438
1095	438
1100	438
1105	438
1110	438
1115	438
1120	438
1125	438
1130	438
1135	438
1140	438
1145	438
1150	438
1155	438
1160	438
1165	438
1170	438
1175	438
1180	438
1185	438
1190	438
1195	438
1200	438
1205	438
1210	438
1215	438
1220	438
1225	438
1230	438
1235	438
1240	438
1245	438
1250	438
1255	438
1260	438
1265	438
1270	438
1275	438
1280	438
1285	438
1290	438
1295	438
1300	438
1305	438
1310	438
1315	438
1320	438
1325	438
1330	438
1335	438
1340	438
1345	438
1350	438
1355	438
1360	438
1365	438
1370	438
1375	438
1380	438
1385	438
1390	438
1395	438


==> tiks/datasets/ds553-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.150381601724
20	279.150228835423
25	279.150075765651
30	279.149885711427
35	279.149389000628
40	279.148621627106
45	279.147820446139
50	279.147546728195
55	279.148677575889
60	279.152512624376
65	279.160637730721
70	279.174648839849
75	279.195922752056
80	279.225491326061
85	279.264029985919
90	279.311903641052
95	279.369225764087
100	279.435924947963
105	279.511793077462
110	279.596523975645
115	279.689746367643
120	279.791050121233
125	279.900005629523
130	280.016177692044
135	280.13913500472
140	280.268457233198
145	280.403741568791
150	280.544603219212
155	280.690676106262
160	280.841615065331
165	280.997094895898
170	281.156813522406
175	281.32048820359
180	281.4878527266
185	281.658657782159
190	281.83267107967
195	282.009677741334
200	282.18947731499
205	282.37188164012
210	282.55671416552
215	282.743809505264
220	282.933022812711
225	283.124208612496
230	283.317225905365
235	283.511942859115
240	283.708236889349
245	283.905992896739
250	284.105102578275
255	284.305463816275
260	284.506979993169
265	284.709561676282
270	284.913123680802
275	285.11758227185
280	285.32285628683
285	285.528870574792
290	285.73555531523
295	285.94284403429
300	286.150672816108
305	286.358980459285
310	286.567708499917
315	286.776800973656
320	286.986205974421
325	287.195874104315
330	287.405757697966
335	287.615810649521
340	287.825988838795
345	288.036250118761
350	288.2465543525
355	288.456864434472
360	288.667142842679
365	288.877353476521
370	289.087462699787
375	289.297439081813
380	289.507252557119
385	289.717439438932
390	289.92666212593
395	290.135298097091
400	290.344093486484
405	290.552093784332
410	290.759231906219
415	290.965299205174
420	291.170885551798
425	291.377645456602
430	291.588064207859
435	291.804929072404
440	292.030793925998
445	292.267621469323
450	292.51668061874
455	292.778612500059
460	293.053568195183
465	293.34134906035
470	293.641519154681
475	293.953488857064
480	294.276577238721
485	294.610056997578
490	294.953185206055
495	295.305225063754
500	295.665461387761
505	296.033211073481
510	296.407829246698
515	296.788712027872
520	297.175297018723
525	297.567062434213
530	297.963525446938
535	298.364240067676
540	298.768794668326
545	299.176809180893
550	299.587933021038
555	300.00184275521
560	300.418238603078
565	300.836843027749
570	301.257399478621
575	301.679669589275
580	302.103431581163
585	302.528478326768
590	302.954616265359
595	303.381664448702
600	303.809453366892
605	304.23782391952
610	304.666626566796
615	305.095720271891
620	305.524971995931
625	305.954256407702
630	306.383455068698
635	306.81245588099
640	307.241152472367
645	307.669445119979
650	308.097236522351
655	308.524434055151
660	308.950950951369
665	309.376705223004
670	309.801618484506
675	310.225615369223
680	310.648623797118
685	311.070575059513
690	311.491403580399
695	311.911046627311
700	312.329444199183
705	312.746538940399
710	313.162275982422
715	313.576602784003
720	313.989469055639
725	314.400826622313
730	314.810261593371
735	315.218586771652
740	315.62452199735
745	316.028586354992
750	316.431286544982
755	316.832465389362
760	317.232225189524
765	317.629443281726
770	318.022431340182
775	318.409173768309
780	318.78762763959
785	319.156024532612
790	319.513049727597
795	319.857880213573
800	320.190134243672
805	320.509798353647
810	320.817079390258
815	321.112396513723
820	321.396284077693
825	321.669323587529
830	321.93211675374
835	322.185261736039
840	322.429331392651
845	322.664899945708
850	322.892504684748
855	323.1125827553
860	323.325531618019
865	323.531747371074
870	323.731618610186
875	323.925498859708
880	324.113706692274
885	324.29653251201
890	324.474247375959
895	324.647106494209
900	324.815349337039
905	324.979198266882
910	325.138859143726
915	325.294523207983
920	325.446368769125
925	325.594562343592
930	325.739259491768
935	325.880605705787
940	326.018737283337
945	326.153782110819
950	326.285860221575
955	326.415083152565
960	326.541558116196
965	326.66538648585
970	326.786663026961
975	326.905476714928
980	327.021911710698
985	327.136047839749
990	327.247960788448
995	327.3577221901
1000	327.465399795076
1005	327.571058656712
1010	327.674760705234
1015	327.776564530863
1020	327.87652568806
1025	327.974697095424
1030	328.0711292894
1035	328.165870564933
1040	328.258967082869
1045	328.350462983898
1050	328.440400503367
1055	328.528820094323
1060	328.615760535545
1065	328.701259017218
1070	328.785351060267
1075	328.868792363006
1080	328.949939074768
1085	329.028987871961
1090	329.107060189135
1095	329.183160048692
1100	329.257723869051
1105	329.332009152359
1110	329.407473907408
1115	329.487129329096
1120	329.574567522082
1125	329.673096456042
1130	329.785614904681
1135	329.914478275563
1140	330.061197022336
1145	330.226344907143
1150	330.409753340327
1155	330.610789961129
1160	330.828565130941
1165	331.062014751505
1170	331.310000928924
1175	331.571376264836
1180	331.84501911266
1185	332.129856056733
1190	332.424876319742
1195	332.729137853785
1200	333.041769701699
1205	333.361971357059
1210	333.689010669971
1215	334.022219589533
1220	334.360989428988
1225	334.704764789995
1230	335.053039776614
1235	335.40535165881
1240	335.76127700512
1245	336.120427813275
1250	336.482447394872
1255	336.847006893762
1260	337.213802697961
1265	337.582553443389
1270	337.953000656871
1275	338.32490105764
1280	338.698025872209
1285	339.072163042063
1290	339.447115879082
1295	339.822699875212
1300	340.198741094207
1305	340.575075758862
1310	340.951549732771
1315	341.328019076378
1320	341.704348392205
1325	342.080409352048
1330	342.456080136232
1335	342.831245442939
1340	343.205796063937
1345	343.579629381223
1350	343.952648932214
1355	344.324763509986
1360	344.695886827835
1365	345.065938315279
1370	345.434838891761
1375	345.802513938526
1380	346.168894606798
1385	346.533916152398
1390	346.897516763634
1395	347.259637475423


==> tiks/datasets/ds553-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.858305264937
20	280.806871516216
25	281.741129704212
30	282.590522222496
35	283.352877235131
40	284.040811622745
45	284.681725899732
50	285.274359792315
55	285.820663862619
60	286.326236784408
65	286.797104415289
70	287.238338080602
75	287.653939497837
80	288.047071791415
85	288.420283037669
90	288.775666727838
95	289.114972655589
100	289.439685086854
105	289.751078254096
110	290.050258750405
115	290.338199034311
120	290.615763383365
125	290.883727624677
130	291.142794173654
135	291.393603637169
140	291.636743829229
145	291.872756797962
150	292.102144338206
155	292.325372371366
160	292.542874472728
165	292.75505476813
170	292.962290319723
175	293.164933127013
180	293.363311901031
185	293.557733618657
190	293.748484905022
195	293.935833272883
200	294.120028274796
205	294.301302578143
210	294.479872970153
215	294.655941300995
220	294.829695386066
225	295.001309774978
230	295.170946608785
235	295.338756360079
240	295.504878485029
245	295.669442080896
250	295.832566551742
255	295.994362236706
260	296.154930985431
265	296.314366712503
270	296.472755875209
275	296.630177958425
280	296.786705959852
285	296.942406835694
290	297.097341884465
295	297.251567117322
300	297.405133621634
305	297.558087906809
310	297.7104722327
315	297.862324920067
320	298.013680639995
325	298.164570692244
330	298.315023227859
335	298.465063467551
340	298.614713913754
345	298.763994549573
350	298.912923033657
355	299.061514891548
360	299.209783679399
365	299.357741126888
370	299.505397273436
375	299.652760599236
380	299.79983815351
385	300.512311535855
390	301.813373857398
395	303.319684032293
400	304.660737053032
405	305.848137426417
410	306.945055453638
415	307.942174014322
420	308.847506654878
425	309.676586126152
430	310.44388583035
435	311.160408501079
440	311.834209569651
445	312.471394095211
450	313.076791324291
455	313.654316854594
460	314.207184394385
465	314.738059494525
470	315.249181441218
475	315.742457928614
480	316.219535863294
485	316.681853834384
490	317.130681515729
495	317.567149650853
500	317.992273014165
505	318.4069680959
510	318.812066849885
515	319.208327524564
520	319.596443306949
525	319.977049302105
530	320.350728263738
535	320.718015394704
540	321.079402449461
545	321.435341286771
550	321.786246988581
555	322.132500633669
560	322.474451797691
565	322.812420828899
570	323.146700923185
575	323.47756003592
580	323.805242644537
585	324.129971360858
590	324.451948450024
595	324.771357258642
600	325.08836354108
605	325.403116699228
610	325.715750945498
615	326.026386391003
620	326.335130060658
625	326.642076839694
630	326.947310359334
635	327.250903833406
640	327.552920846743
645	327.853416097388
650	328.152436098951
655	328.45001984159
660	328.746199415021
665	329.041000597387
670	329.334443409472
675	329.62654264407
680	329.917308367873
685	330.206746394563
690	330.494858740594
695	330.781644050045
700	331.067097998017
705	331.351213671712
710	331.633981931623
715	331.915391750927
720	332.195430535585
725	332.474084425426
730	332.306697538892
735	331.76497058764
740	331.071260211114
745	330.47814683161
750	329.985486731354
755	329.576928613044
760	329.220957692157
765	328.917386171009
770	328.663110311607
775	328.451269016297
780	328.274743809668
785	328.127695796341
790	328.005629832195
795	327.905065085945
800	327.823249963417
805	327.757965947446
810	327.707385204511
815	327.669966951871
820	327.64438785062
825	327.629494474323
830	327.624267959025
835	327.627797327642
840	327.639261915707
845	327.657917038982
850	327.683083019312
855	327.714137729713
860	327.750509556182
865	327.791672046438
870	327.83714048605
875	327.886468839825
880	327.939245574402
885	327.995091036263
890	328.053655617741
895	328.11461746795
900	328.177680392534
905	328.242572084811
910	328.309042516475
915	328.376862375776
920	328.445821568684
925	328.515727828471
930	328.586405426733
935	328.657693955036
940	328.72944721985
945	328.80153214465
950	328.873827771785
955	328.946224264974
960	329.018622334284
965	329.090932090195
970	329.163072242294
975	329.234969579349
980	329.306558381531
985	329.377779756634
990	329.448581032805
995	329.518915243863
1000	329.588740665276
1005	329.658020380399
1010	329.726721867295
1015	329.794816624957
1020	329.862279820226
1025	329.929089986303
1030	329.995228668937
1035	330.060680203797
1040	330.125431488251
1045	330.189471741118
1050	330.252792299876
1055	330.315386310345
1060	330.377248575358
1065	330.438375648835
1070	330.498765801285
1075	331.375402890312
1080	333.048401424615
1085	334.935549071147
1090	336.575099235253
1095	338.002145408529
1100	339.262154203662
1105	340.425846101359
1110	341.483019176283
1115	342.441038576334
1120	343.315089424354
1125	344.119723717035
1130	344.866395655935
1135	345.563768367315
1140	346.218530991831
1145	346.836016342953
1150	347.420583690373
1155	347.975860999899
1160	348.50491305643
1165	349.010365508721
1170	349.494498338005
1175	349.959308778404
1180	350.406541028909
1185	350.837708600896
1190	351.254124930505
1195	351.656941803461
1200	352.047184829824
1205	352.425778521668
1210	352.793561726065
1215	353.151297891788
1220	353.499683288708
1225	353.839353992472
1230	354.170891690751
1235	354.494828467461
1240	354.811650974009
1245	355.121804176678
1250	355.425694781748
1255	355.723694390409
1260	356.016142420124
1265	356.303348816751
1270	356.58559659296
1275	356.863144130269
1280	357.136227345653
1285	357.405061700039
1290	357.669844029122
1295	357.930754221229
1300	358.187956746047
1305	358.441602083691
1310	358.691828031666
1315	358.938760881515
1320	359.18251651217
1325	359.423201366933
1330	359.660913327493
1335	359.895742517515
1340	360.127772051822
1345	360.357078725813
1350	360.58373363591
1355	360.80780273421
1360	361.029347325023
1365	361.248424515492
1370	361.46508763271
1375	361.679386596133
1380	361.891368255659
1385	362.101076699577
1390	362.308553531027
1395	362.513838117461


==> tiks/datasets/ds745-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	303
50	303
55	303
60	303
65	303
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303
335	303
340	303
345	303
350	303
355	303
360	303
365	303
370	303
375	303
380	303
385	303
390	303
395	438
400	438
405	438
410	438
415	438
420	438
425	438
430	438
435	438
440	438
445	438
450	438
455	438
460	438
465	438
470	438
475	438
480	438
485	438
490	438
495	438
500	438
505	438
510	438
515	438
520	438
525	438
530	438
535	438
540	438
545	438
550	438
555	438
560	438
565	438
570	438
575	438
580	438
585	438
590	438
595	438
600	438
605	438
610	438
615	438
620	438
625	438
630	438
635	438
640	438
645	438
650	438
655	438
660	438
665	438
670	438
675	438
680	438
685	438
690	438
695	438
700	438
705	373
710	373
715	373
720	373
725	373
730	373
735	373
740	373
745	373
750	373
755	373
760	373
765	373
770	373
775	373
780	373
785	373
790	373
795	373
800	373
805	373
810	373
815	373
820	373
825	373
830	373
835	373
840	373
845	373
850	373
855	373
860	373
865	373
870	373
875	373
880	373
885	373
890	373
895	373
900	373
905	373
910	373
915	373
920	373
925	373
930	373
935	373
940	373
945	373
950	373
955	373
960	373
965	373
970	373
975	373
980	373
985	373
990	373
995	373
1000	373
1005	373
1010	373
1015	389
1020	389
1025	389
1030	389
1035	389
1040	389
1045	389
1050	389
1055	389
1060	389
1065	389
1070	389
1075	389
1080	389
1085	389
1090	389
1095	389
1100	389
1105	389
1110	389
1115	389
1120	389
1125	389
1130	389
1135	389
1140	389
1145	389
1150	389
1155	389
1160	389
1165	389
1170	389
1175	389
1180	389
1185	389
1190	389
1195	389
1200	389
1205	389
1210	389
1215	389
1220	389
1225	389
1230	389
1235	389
1240	389
1245	389
1250	389
1255	389
1260	389
1265	389
1270	389
1275	389
1280	389
1285	389
1290	389
1295	389
1300	389
1305	389
1310	389
1315	389
1320	389
1325	389
1330	389
1335	389
1340	389
1345	389
1350	389
1355	389
1360	389
1365	389
1370	389
1375	389
1380	389
1385	389
1390	389
1395	389


==> tiks/datasets/ds745-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.150186159075
50	279.150112053969
55	279.150038564798
60	279.149946339121
65	279.149747175804
70	279.149392591154
75	279.148942203176
80	279.148690213834
85	279.149084164286
90	279.150763975761
95	279.154512426898
100	279.161123791877
105	279.171279815448
110	279.185480626203
115	279.204043256227
120	279.227131455169
125	279.254789046537
130	279.286972746184
135	279.323575547859
140	279.364444823818
145	279.409397796193
150	279.458233980173
155	279.51074438472
160	279.566718040528
165	279.625946514976
170	279.688226762137
175	279.753364690393
180	279.821175177623
185	279.891482228473
190	279.964119807187
195	280.038931856404
200	280.115772875045
205	280.194507123597
210	280.275007028328
215	280.357152927397
220	280.440833128272
225	280.525944109575
230	280.612389569132
235	280.700079255386
240	280.788928420128
245	280.87885764012
250	280.96979469681
255	281.061672184675
260	281.154423627176
265	281.247985523043
270	281.342298581746
275	281.437307494894
280	281.532960204462
285	281.629207778136
290	281.72600402669
295	281.823305366361
300	281.92107130291
305	282.019262954609
310	282.117842275088
315	282.216772658333
320	282.316020180894
325	282.415553216201
330	282.515341635535
335	282.615356516107
340	282.71557021755
345	282.815956361226
350	282.916489602691
355	283.017146454039
360	283.11790462208
365	283.218742700928
370	283.319639886933
375	283.420576292833
380	283.521532929768
385	283.622491673684
390	283.723435429719
395	283.82553308483
400	283.926128331517
405	284.025999105568
410	284.126851414136
415	284.226802297988
420	284.324926482447
425	284.422093226969
430	284.519285708203
435	284.619440555851
440	284.726925828852
445	284.84667227545
450	284.98297471589
455	285.140623001919
460	285.322174175378
465	285.529764839217
470	285.764478264795
475	286.026479114759
480	286.31526835971
485	286.629902374763
490	286.969164563428
495	287.331689994328
500	287.716051554318
505	288.120818520986
510	288.544571730859
515	288.985937527406
520	289.443609969354
525	289.916358956858
530	290.403030919067
535	290.902551133688
540	291.413918667951
545	291.936203755171
550	292.468550411502
555	293.010155875347
560	293.56026955608
565	294.118193340679
570	294.683278604352
575	295.25492125132
580	295.83255671531
585	296.415656246205
590	297.003724811996
595	297.596297622695
600	298.192937293954
605	298.79323491321
610	299.396803486385
615	300.003271689435
620	300.612292670295
625	301.223539450528
630	301.836695172538
635	302.451462373125
640	303.067561950684
645	303.684729449527
650	304.302712541311
655	304.921270458698
660	305.540173918499
665	306.159205050307
670	306.778159055476
675	307.396841983048
680	308.015068130593
685	308.632660456518
690	309.249450116559
695	309.865276117887
700	310.479986952773
705	311.092942911339
710	311.705186512832
715	312.315144116235
720	312.9231348223
725	313.529820861977
730	314.134910726048
735	314.736931414129
740	315.333695767688
745	315.923607241892
750	316.504211088053
755	317.076638542055
760	317.638228278692
765	318.18689413302
770	318.721424123475
775	319.241204141829
780	319.746058683614
785	320.236151389834
790	320.711884930935
795	321.173808941269
800	321.622558483363
805	322.058805739438
810	322.483226018004
815	322.896482845716
820	323.299227772482
825	323.692081403001
830	324.075612792298
835	324.450349550766
840	324.816815065026
845	325.175449083235
850	325.526640020784
855	325.870790140728
860	326.208269407149
865	326.5393898863
870	326.864425721384
875	327.1836531596
880	327.497334574418
885	327.805705997664
890	328.10898014194
895	328.407354808216
900	328.7010128799
905	328.990121627115
910	329.274838679669
915	329.555313333584
920	329.831685022921
925	330.104082917048
930	330.372627174063
935	330.637430858109
940	330.898600616158
945	331.15623675453
950	331.410433565186
955	331.661279913447
960	331.908859780441
965	332.153252650815
970	332.394533814744
975	332.632774655752
980	332.868042939103
985	333.100403088177
990	333.329916439138
995	333.556641475551
1000	333.780634035905
1005	334.001947508839
1010	334.220633015911
1015	334.436861307512
1020	334.650399656337
1025	334.860259087826
1030	335.067983165883
1035	335.273254825697
1040	335.476590330309
1045	335.677815020476
1050	335.877087426215
1055	336.074952136421
1060	336.272146369903
1065	336.469391241698
1070	336.667255077837
1075	336.86611483012
1080	337.066175211424
1085	337.267480161922
1090	337.469973640893
1095	337.673547787901
1100	337.878069992516
1105	338.083385361852
1110	338.289327463423
1115	338.49572820166
1120	338.702430008175
1125	338.9092831075
1130	339.116145797944
1135	339.322887037237
1140	339.529386824489
1145	339.735537434279
1150	339.941242647215
1155	340.146416050106
1160	340.350979912962
1165	340.554864658539
1170	340.75800838172
1175	340.960356189234
1180	341.161859475023
1185	341.362475256792
1190	341.562165598786
1195	341.7608971014
1200	341.958640439413
1205	342.155369944872
1210	342.351063232808
1215	342.545700868102
1220	342.739266071022
1225	342.931744448646
1230	343.123123759539
1235	343.313393705892
1240	343.502545742175
1245	343.690572902996
1250	343.877469652881
1255	344.063231750131
1260	344.247856123379
1265	344.431340760862
1270	344.613684629289
1275	344.794887738006
1280	344.974950454121
1285	345.153873971442
1290	345.33166040225
1295	345.50831245398
1300	345.683833227739
1305	345.858226225757
1310	346.031495384364
1315	346.203645053792
1320	346.374679934204
1325	346.544605021363
1330	346.713425578333
1335	346.881147115377
1340	347.0477746036
1345	347.213313946924
1350	347.377772215529
1355	347.54115618141
1360	347.703472053239
1365	347.864725978931
1370	348.024924356979
1375	348.184073798482
1380	348.342180999313
1385	348.4992526811
1390	348.655295589238
1395	348.810316471962


==> tiks/datasets/ds745-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.495402343978
50	279.957593408941
55	280.413074468688
60	280.827535641704
65	281.203653686298
70	281.543026197672
75	281.85678018408
80	282.14577570911
85	282.412100281236
90	282.658874454219
95	282.889021053587
100	283.104898616451
105	283.30837696002
110	283.500961075223
115	283.683876204248
120	283.858130528486
125	284.024565992479
130	284.183897205424
135	284.336738766889
140	284.483625254174
145	284.625026880228
150	284.761361802035
155	284.893005577058
160	285.020298376453
165	285.143550535568
170	285.26304687147
175	285.379050060053
180	285.491803294291
185	285.601532397515
190	285.708447528234
195	285.812744581931
200	285.914606360727
205	286.014203532624
210	286.111695496037
215	286.207231133269
220	286.300949483043
225	286.392980345569
230	286.483444838824
235	286.572455916954
240	286.660118856621
245	286.746531713967
250	286.831785756578
255	286.915965860273
260	286.999150890933
265	287.081414080449
270	287.162823352722
275	287.243441630992
280	287.323327148673
285	287.402533756507
290	287.481111208026
295	287.559105422228
300	287.636558732542
305	287.713510102496
310	287.789995353575
315	287.866047386295
320	287.941696379497
325	288.016969965572
330	288.09189339954
335	288.166489725777
340	288.240779934766
345	288.314783109679
350	288.388516566098
355	288.461995980114
360	288.535235517582
365	288.608247935
370	288.68104467868
375	288.753635979621
380	288.826030940967
385	288.898237626423
390	288.97026314575
395	290.162595434564
400	292.556483504125
405	295.39072813521
410	297.91330067519
415	300.132359979728
420	302.099852340221
425	303.919605806586
430	305.575052002984
435	307.078480234093
440	308.453883090755
445	309.722770468483
450	310.900901031614
455	312.004771551395
460	313.043315946489
465	314.025436931641
470	314.95832931506
475	315.847681587816
480	316.698118955342
485	317.513514611794
490	318.297178372684
495	319.051977161672
500	319.780419437599
505	320.484718826367
510	321.166843632463
515	321.828555742327
520	322.471440983802
525	323.096932985127
530	323.706332281526
535	324.300821862156
540	324.881480020015
545	325.449291116073
550	326.005154726419
555	326.549893510188
560	327.084260201379
565	327.60894377277
570	328.124574948186
575	328.631731241379
580	329.130941591209
585	329.622690622854
590	330.107422583136
595	330.585544962227
600	331.057431863033
605	331.523427163166
610	331.983847374309
615	332.438984324319
620	332.889107752035
625	333.334467519483
630	333.77529556058
635	334.211807742481
640	334.644205482286
645	335.072677143807
650	335.497399230952
655	335.918537380526
660	336.336247174903
665	336.750674801676
670	337.161957562558
675	337.570224319971
680	337.975595800216
685	338.378184892312
690	338.778096923809
695	339.175429963222
700	339.570275157561
705	339.412497473569
710	338.727388746651
715	337.914743068678
720	337.265764610508
725	336.753115132991
730	336.345617762758
735	336.020557640556
740	335.761604366006
745	335.551804826428
750	335.388126765302
755	335.256637066849
760	335.156751449342
765	335.0868567077
770	335.043812234712
775	335.024245518921
780	335.025193816159
785	335.044205635985
790	335.079251991506
795	335.128619190344
800	335.190828718085
805	335.264583528278
810	335.34873144587
815	335.442238951153
820	335.544171934825
825	335.653681110606
830	335.769990820589
835	335.892390259641
840	336.020226186083
845	336.15289712951
850	336.2898487052
855	336.430570280917
860	336.574591231817
865	336.721477751462
870	336.870830179589
875	337.022280788006
880	337.175491632013
885	337.330152549386
890	337.485979264887
895	337.64271156642
900	337.800111558633
905	337.957962082285
910	338.116065301578
915	338.274241333704
920	338.432326921275
925	338.590174181733
930	338.747649448307
935	338.904632189133
940	339.061014003337
945	339.216697678742
950	339.371596308489
955	339.525632467541
960	339.678737448101
965	339.830850548264
970	339.981918414884
975	340.131894429115
980	340.2807381339
985	340.428414708241
990	340.574894481221
995	340.720152477496
1000	340.864167998788
1005	341.006924239388
1010	341.148407930361
1015	341.425714503956
1020	341.833082153454
1025	342.271990006007
1030	342.672193420202
1035	343.035368501955
1040	343.37331697139
1045	343.688125183913
1050	343.982611217384
1055	344.26006183286
1060	344.523281800808
1065	344.774453580283
1070	345.01527272776
1075	345.24706544899
1080	345.470877954211
1085	345.687551876696
1090	345.897780069948
1095	346.102143738197
1100	346.301138212432
1105	346.495192199589
1110	346.684681899956
1115	346.86994123221
1120	347.051269435184
1125	347.228936751012
1130	347.403188743596
1135	347.574249592396
1140	347.742324635888
1145	347.907602420385
1150	348.070256365547
1155	348.230446145041
1160	348.388318861616
1165	348.54401007384
1170	348.697644713551
1175	348.849337917283
1180	348.999195784849
1185	349.147316074251
1190	349.293788841382
1195	349.438697031566
1200	349.582117028256
1205	349.724119166278
1210	349.86476820642
1215	350.0041237732
1220	350.142240764799
1225	350.279169733977
1230	350.414957237347
1235	350.549646159735
1240	350.683276015088
1245	350.815883223202
1250	350.947501366066
1255	351.078161423529
1260	351.207891988148
1265	351.336719463484
1270	351.464668247236
1275	351.591760901142
1280	351.718018299349
1285	351.84345977131
1290	351.968103231866
1295	352.091965298786
1300	352.215061399855
1305	352.337405870326
1310	352.459012044223
1315	352.579892337976
1320	352.700058329912
1325	352.819520828239
1330	352.938289935685
1335	353.056375111135
1340	353.173785219165
1345	353.290528584183
1350	353.406613026419
1355	353.522045867823
1360	353.63683385784
1365	353.750982861652
1370	353.864497517259
1375	353.977381140514
1380	354.089635917628
1385	354.201263216064
1390	354.312263834712
1395	354.422638145026


==> tiks/datasets/ds795-1.tsv <==
0	279.15
5	279.15
10	279.15
15	378.557579169233
20	384.05184280366
25	388.95851337564
30	393.140416465798
35	396.471338837664
40	398.841808729081
45	400.165817735828
50	400.387958620084
55	399.490293601321
60	397.498171371424
65	394.484192978832
70	390.569594361887
75	385.922465973351
80	380.752458468607
85	375.301910766466
90	369.833659257339
95	364.61611617894
100	359.906510609474
105	355.933437016987
110	352.880026960944
115	350.869128288008
120	349.951829879629
125	350.100505063388
130	351.207269800772
135	353.088379442982
140	355.494646063726
145	358.127480302757
150	360.659685251124
155	362.759694924517
160	364.117594554167
165	364.471017756945
170	363.628912349421
175	361.491217653581
180	358.062705207225
185	353.459592764557
190	347.908026842956
195	341.734109166112
200	335.345775553157
205	329.207474565911
210	323.809187684125
215	319.631834638563
220	317.11147397423
225	316.604906175549
230	318.35929302053
235	322.488214627871
240	328.956202480075
245	337.573235161248
250	348
255	359.763955937868
260	372.28543638174
265	384.912265039304
270	396.96068164855
275	407.759841786221
280	416.69680982379
285	423.25883776328
290	427.069830511203
295	427.918238175487
300	425.774168635824
305	420.794242869457
310	413.313571105654
315	403.825148999539
320	392.947892588408
325	381.385380461151
330	369.878086825903
335	359.152414288101
340	349.870127591441
345	342.581823362685
350	337.687838906378
355	335.409517870535
360	335.773043763716
365	338.60717245244
370	343.555204117611
375	350.100505063388
380	357.603895562791
385	365.350335278549
390	372.601629260954
395	378.651399449209
400	382.87835695422
405	384.793987740773
410	384.081126220065
415	380.62051423531
420	374.503283992125
425	366.02830316578
430	355.684406980704
435	344.11863674385
440	332.092627108726
445	320.430159897977
450	309.959565537417
455	301.455054126252
460	295.581165902003
465	292.844335712947
470	293.555080616238
475	297.803577764968
480	305.45045417564
485	316.133528757801
490	329.290108298057
495	344.193325532017
500	360
505	375.806674467983
510	390.709891701944
515	403.866471242199
520	414.54954582436
525	422.196422235032
530	426.444919383762
535	427.155664287053
540	424.418834097997
545	418.544945873748
550	410.040434462583
555	399.569840102023
560	387.907372891274
565	375.881363256149
570	364.315593019296
575	353.97169683422
580	345.496716007875
585	339.37948576469
590	335.918873779935
595	335.206012259227
600	337.121643045781
605	341.348600550792
610	347.398370739046
615	354.649664721451
620	362.39610443721
625	369.899494936612
630	376.44479588239
635	381.39282754756
640	384.226956236284
645	384.590482129465
650	382.312161093622
655	377.418176637315
660	370.129872408559
665	360.847585711899
670	350.121913174097
675	338.614619538849
680	327.052107411592
685	316.174851000461
690	306.686428894346
695	299.205757130543
700	294.225831364176
705	292.081761824513
710	292.930169488797
715	296.741162236719
720	303.30319017621
725	312.240158213779
730	323.03931835145
735	335.087734960697
740	347.71456361826
745	360.236044062132
750	372
755	382.426764838753
760	391.043797519925
765	397.511785372129
770	401.64070697947
775	403.395093824451
780	402.88852602577
785	400.368165361437
790	396.190812315875
795	390.792525434089
800	384.654224446843
805	378.265890833888
810	372.091973157044
815	366.540407235442
820	361.937294792775
825	358.508782346419
830	356.371087650579
835	355.528982243055
840	355.882405445833
845	357.240305075483
850	359.340314748876
855	361.872519697243
860	364.505353936274
865	366.911620557018
870	368.792730199228
875	369.899494936612
880	370.048170120371
885	369.130871711992
890	367.119973039056
895	364.066562983013
900	360.093489390526
905	355.38388382106
910	350.166340742661
915	344.698089233534
920	339.247541531393
925	334.07753402665
930	329.430405638113
935	325.515807021168
940	322.501828628576
945	320.509706398679
950	319.612041379916
955	319.834182264172
960	321.158191270919
965	323.528661162336
970	326.859583534202
975	331.04148662436
980	335.94815719634
985	341.442420830767
990	347.380657800279
995	353.615953691362
1000	360
1005	366.384046308638
1010	372.619342199721
1015	378.557579169233
1020	384.05184280366
1025	388.95851337564
1030	393.140416465798
1035	396.471338837664
1040	398.841808729081
1045	400.165817735829
1050	400.387958620085
1055	399.490293601321
1060	397.498171371424
1065	394.484192978832
1070	390.569594361887
1075	385.922465973351
1080	380.752458468607
1085	375.301910766466
1090	369.833659257339
1095	364.61611617894
1100	359.906510609474
1105	355.933437016987
1110	352.880026960944
1115	350.869128288008
1120	349.951829879629
1125	350.100505063388
1130	351.207269800772
1135	353.088379442982
1140	355.494646063726
1145	358.127480302757
1150	360.659685251124
1155	362.759694924517
1160	364.117594554167
1165	364.471017756945
1170	363.628912349422
1175	361.491217653581
1180	358.062705207225
1185	353.459592764558
1190	347.908026842956
1195	341.734109166112
1200	335.345775553157
1205	329.207474565911
1210	323.809187684124
1215	319.631834638563
1220	317.11147397423
1225	316.604906175549
1230	318.35929302053
1235	322.488214627871
1240	328.956202480075
1245	337.573235161247
1250	348
1255	359.763955937869
1260	372.28543638174
1265	384.912265039304
1270	396.96068164855
1275	407.759841786222
1280	416.69680982379
1285	423.258837763281
1290	427.069830511203
1295	427.918238175487
1300	425.774168635824
1305	420.794242869457
1310	413.313571105654
1315	403.825148999539
1320	392.947892588408
1325	381.385380461151
1330	369.878086825903
1335	359.152414288101
1340	349.870127591441
1345	342.581823362685
1350	337.687838906378
1355	335.409517870535
1360	335.773043763716
1365	338.60717245244
1370	343.555204117611
1375	350.100505063388
1380	357.603895562791
1385	365.35033527855
1390	372.601629260954
1395	378.651399449209
1400	382.87835695422


==> tiks/datasets/ds795-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.150777769203
20	279.150329557078
25	279.150170560587
30	279.150046637117
35	279.148991053548
40	279.147082815898
45	279.1443180315
50	279.14173685704
55	279.141372320061
60	279.146311050712
65	279.160405391804
70	279.187692301204
75	279.231880304984
80	279.295987668318
85	279.382246100191
90	279.492144616367
95	279.626486423027
100	279.785467898402
105	279.968709518048
110	280.1753105667
115	280.40392227417
120	280.652828070836
125	280.920028851726
130	281.203332405331
135	281.500437015639
140	281.809022524711
145	282.126814635829
150	282.4516488886
155	282.781551647109
160	283.114815795433
165	283.450040059057
170	283.78616161877
175	284.122486212244
180	284.458687561538
185	284.794765643775
190	285.130977240197
195	285.467752830673
200	285.805620324219
205	286.14516416515
210	286.486758490549
215	286.830612329581
220	287.176711976985
225	287.524785600312
230	287.874283736784
235	288.224450476324
240	288.57420986354
245	288.922226618541
250	289.266990482892
255	289.606782394194
260	289.940223024752
265	290.26622744068
270	290.583689474593
275	290.892173628684
280	291.191703522665
285	291.482875012726
290	291.766897662234
295	292.04556613438
300	292.3211797439
305	292.596403911523
310	292.874120135953
315	293.156985599366
320	293.448003083341
325	293.749933552935
330	294.065089851078
335	294.395211778477
340	294.741474741486
345	295.103974007038
350	295.482138558181
355	295.874685205256
360	296.279656374358
365	296.694527128297
370	297.116635896702
375	297.542717213444
380	297.969418679881
385	298.393531680719
390	298.812186041378
395	299.223012368811
400	299.624265746122
405	300.01477857254
410	300.394426843868
415	300.763540692114
420	301.12306838097
425	301.474507733822
430	301.819743652078
435	302.160859381938
440	302.500166189278
445	302.839398418829
450	303.179941956809
455	303.52265871048
460	303.868002341537
465	304.215743814787
470	304.564619945295
475	304.913037133254
480	305.259236905378
485	305.600793434016
490	305.934851218958
495	306.25906519313
500	306.571136729894
505	306.869010820377
510	307.151289363573
515	307.416723906894
520	307.665357654196
525	307.898266606032
530	308.117353549474
535	308.325155964073
540	308.524800827031
545	308.71989321389
550	308.914097221287
555	309.111631247231
560	309.316327767186
565	309.531553559806
570	309.760214615707
575	310.004634126135
580	310.265641847996
585	310.543326939363
590	310.83693262513
595	311.144846881881
600	311.464984765583
605	311.794430868098
610	312.12980203142
615	312.467535947022
620	312.80417510599
625	313.136594415333
630	313.462164272417
635	313.778871920136
640	314.085412235774
645	314.381239032493
650	314.666568042967
655	314.942313066245
660	315.209975654104
665	315.471471981863
670	315.728944873225
675	315.984809352889
680	316.240843961593
685	316.498518746375
690	316.758789334069
695	317.022351602213
700	317.288789995224
705	317.557192672552
710	317.826174459676
715	318.093739722136
720	318.357599165854
725	318.615271409388
730	318.864107369531
735	319.101353645136
740	319.32473555749
745	319.533056871322
750	319.72524454634
755	319.900723174372
760	320.059780259881
765	320.203579746754
770	320.334012510435
775	320.453550796036
780	320.564796826784
785	320.671025624777
790	320.775666790683
795	320.882098031637
800	320.993490634402
805	321.112715262702
810	321.242321541146
815	321.384178067971
820	321.539168507619
825	321.707367074954
830	321.888207730069
835	322.080724954795
840	322.283665549505
845	322.495237833618
850	322.713364512501
855	322.935870355882
860	323.160644013992
865	323.385763368014
870	323.609588559938
875	323.830829815959
880	324.048588750083
885	324.262369273858
890	324.472056721286
895	324.677868440069
900	324.8802826844
905	325.079951340876
910	325.277604548365
915	325.473957499096
920	325.669691197711
925	325.865124533764
930	326.060401375566
935	326.255540545014
940	326.450189898244
945	326.643662246806
950	326.83506806255
955	327.023497974879
960	327.207850520814
965	327.386763333124
970	327.559152710971
975	327.72413860318
980	327.880882606395
985	328.028481011736
990	328.166202496731
995	328.294090865726
1000	328.412072802983
1005	328.520318367948
1010	328.619410583553
1015	328.710308630994
1020	328.79422689543
1025	328.872544069257
1030	328.946762639713
1035	329.018473283339
1040	329.089327662478
1045	329.161018949864
1050	329.235226008862
1055	329.313570390807
1060	329.397652469766
1065	329.489059415493
1070	329.588939771906
1075	329.698084843026
1080	329.817018836251
1085	329.946142532927
1090	330.085695237647
1095	330.235597134882
1100	330.395401201731
1105	330.564246104545
1110	330.741089763323
1115	330.924668326939
1120	331.113669826936
1125	331.306267696845
1130	331.500979270192
1135	331.696051756116
1140	331.889775099175
1145	332.080595330372
1150	332.267189496087
1155	332.44850978045
1160	332.623790525194
1165	332.792560474114
1170	332.954659355338
1175	333.110240146407
1180	333.259745445251
1185	333.40384950284
1190	333.543397699947
1195	333.679309300617
1200	333.812477911487
1205	333.943757314941
1210	334.073723097592
1215	334.202784455356
1220	334.330777719878
1225	334.457370913937
1230	334.582046013821
1235	334.704065385146
1240	334.822021777438
1245	334.934901918693
1250	335.041354230526
1255	335.139753940573
1260	335.228933372054
1265	335.308423266833
1270	335.377727123052
1275	335.436488416687
1280	335.485337158712
1285	335.525914920988
1290	335.559985381734
1295	335.590213579381
1300	335.61954565929
1305	335.65079160339
1310	335.68687462941
1315	335.73082308065
1320	335.785911795953
1325	335.8545267063
1330	335.938291877917
1335	336.038641056277
1340	336.155933364754
1345	336.289752920879
1350	336.438942053897
1355	336.601778461508
1360	336.77561735493
1365	336.957412454609
1370	337.143994248536
1375	337.331895191761
1380	337.517893679444
1385	337.698867321646
1390	337.872197541568
1395	338.035906358058
1400	338.18867365556


==> tiks/datasets/ds795-3.tsv <==
0	279.15
5	279.15
10	279.15
15	280.594797139235
20	282.620936346986
25	284.723908921388
30	286.714603410046
35	288.579985787636
40	290.358627665735
45	292.022496176475
50	293.561167291214
55	294.967628413923
60	296.236558050526
65	297.363039688466
70	298.34306492499
75	299.174767294295
80	299.859556864089
85	300.402864194693
90	300.814484517701
95	301.108561218923
100	301.303235217761
105	301.419958822883
110	301.48250704389
115	301.515733801866
120	301.544146693916
125	301.590395393316
130	301.673783580623
135	301.808920185253
140	302.004623451613
145	302.263181307122
150	302.58004800682
155	302.944040453485
160	303.338057435378
165	303.740303521638
170	304.125953695775
175	304.469150572824
180	304.745192935387
185	304.932751743876
190	305.015942257964
195	304.986087716468
200	304.843027141725
205	304.596771363224
210	304.266368437101
215	303.878687614625
220	303.467927148007
225	303.073966193108
230	302.739862300681
235	302.504908664966
240	302.412232838185
245	302.499059173601
250	302.793479659357
255	303.314139848726
260	304.062493752059
265	305.029587114303
270	306.179638591431
275	307.463076242667
280	308.829166432006
285	310.227971425973
290	311.608636368478
295	312.919943009992
300	314.113038812453
305	315.144742745244
310	315.980575053375
315	316.599307958895
320	316.987835880954
325	317.147996380391
330	317.096460155575
335	316.862771784398
340	316.490993995157
345	316.026924894497
350	315.520958163002
355	315.024870179449
360	314.587968059039
365	314.253246129372
370	314.051137759756
375	314.006523656338
380	314.129839231265
385	314.416162391997
390	314.846325320833
395	315.388685080235
400	316.001551589601
405	316.631521677595
410	317.234160595334
415	317.758032909246
420	318.155787283455
425	318.388868460853
430	318.430759618894
435	318.269172696305
440	317.907432460097
445	317.380475066017
450	316.734249646909
455	315.996545995771
460	315.199945170792
465	314.307826127547
470	313.54744568576
475	312.913931813169
480	312.4834107918
485	312.257295417798
490	312.293104391099
495	312.612841630215
500	313.219583068454
505	314.092386744425
510	315.197252100219
515	316.479986204572
520	317.883349399941
525	319.343424067284
530	320.793313392903
535	322.16739164965
540	323.40566164734
545	324.457751518212
550	325.289597275983
555	325.875442874315
560	326.207581846036
565	326.296418666765
570	326.168095877981
575	325.865598514405
580	325.436158707564
585	324.93327769679
590	324.41330041755
595	323.930398820185
600	323.528116907197
605	323.249184442779
610	323.123470502519
615	323.165876502723
620	323.376314943961
625	323.740143383693
630	324.229441293318
635	324.805323788023
640	325.42107840506
645	326.025819705828
650	326.568403795299
655	327.001346162103
660	327.28446110006
665	327.387925057329
670	327.294513368656
675	327.001914089086
680	326.553432853038
685	325.966855962277
690	325.216022893287
695	324.400322811353
700	323.539397083213
705	322.688977914341
710	321.977630015506
715	321.297304268617
720	320.761660216504
725	320.455981916771
730	320.410147993189
735	320.682148043249
740	321.07761565327
745	321.690252201549
750	322.489498643633
755	323.436925845262
760	324.488405559131
765	325.595240738225
770	326.707914756167
775	327.779465928176
780	328.772140300149
785	329.649364058748
790	330.385134258788
795	330.965419377606
800	331.387595893113
805	331.659295129254
810	331.796871780789
815	331.823531244637
820	331.767180175023
825	331.658117027447
830	331.52976388918
835	331.40786703564
840	331.31327507934
845	331.265870479666
850	331.278773961038
855	331.35733063845
860	331.499459783479
865	331.696467834298
870	331.934164977294
875	332.19425112994
880	332.455920063757
885	332.697579548372
890	332.898551481776
895	333.040614919029
900	333.10927974784
905	333.094716343359
910	332.992302515935
915	332.803229248224
920	332.547703414353
925	332.237115643553
930	331.871033724813
935	331.435634358745
940	331.001583304554
945	330.560351205036
950	330.129021399369
955	329.785226129178
960	329.439067856727
965	329.157963675246
970	328.970788453874
975	328.885971788821
980	328.919680319889
985	329.074776384895
990	329.29837715129
995	329.618678568955
1000	330.036073610829
1005	330.544963549409
1010	331.135701247229
1015	331.796045518064
1020	332.512187095606
1025	333.269072504925
1030	334.050419683975
1035	334.838854261614
1040	335.616283377841
1045	336.364433908579
1050	337.06547493225
1055	337.702689489311
1060	338.261174149113
1065	338.72853478963
1070	339.095532217708
1075	339.356642240941
1080	339.51049758286
1085	339.560162602231
1090	339.513194758677
1095	339.381456370216
1100	339.180663645917
1105	338.931608375244
1110	338.654336255453
1115	338.370335115323
1120	338.098787505412
1125	337.862188125
1130	337.673935224989
1135	337.546403903707
1140	337.486602694225
1145	337.495098080473
1150	337.565904789615
1155	337.686822908168
1160	337.840247294413
1165	338.004453324794
1170	338.155266017898
1175	338.26798361645
1180	338.319423400294
1185	338.289945933889
1190	338.172247493602
1195	337.966703764863
1200	337.675889003324
1205	337.259824381571
1210	336.773189960883
1215	336.271816619741
1220	335.702432614788
1225	335.145815619698
1230	334.666893300597
1235	334.301866543668
1240	334.080823211822
1245	334.035442098798
1250	334.214765009991
1255	334.664309869619
1260	335.230003736276
1265	335.989856030138
1270	336.941661782317
1275	338.041895392325
1280	339.232713661533
1285	340.463401476027
1290	341.678834300527
1295	342.82779025767
1300	343.854858656538
1305	344.712823610614
1310	345.366127239136
1315	345.792296968821
1320	345.982596725351
1325	345.942073903137
1330	345.689012925146
1335	345.268582326615
1340	344.730231000437
1345	344.087773720654
1350	343.355162573061
1355	342.691868051881
1360	342.105930817305
1365	341.594704374888
1370	341.210878544653
1375	341.005773873687
1380	340.983871156729
1385	341.129707488507
1390	341.41868791319
1395	341.820048433526
1400	342.292997940588


==> tiks/datasets/dspartners-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	398
95	398
100	398
105	398
110	398
115	398
120	398
125	398
130	398
135	398
140	398
145	398
150	398
155	398
160	398
165	398
170	398
175	398
180	398
185	398
190	398
195	398
200	398
205	398
210	398
215	398
220	398
225	398
230	398
235	398
240	398
245	398
250	398
255	398
260	398
265	398
270	398
275	398
280	398
285	398
290	398
295	398
300	398
305	398
310	398
315	398
320	398
325	398
330	398
335	398
340	398
345	398
350	398
355	398
360	398
365	398
370	398
375	398
380	398
385	398
390	398
395	398
400	375
405	375
410	375
415	375
420	375
425	375
430	375
435	375
440	375
445	375
450	375
455	375
460	375
465	375
470	375
475	375
480	375
485	375
490	375
495	375
500	375
505	375
510	375
515	375
520	375
525	375
530	375
535	375
540	375
545	375
550	375
555	375
560	375
565	375
570	375
575	375
580	375
585	375
590	375
595	375
600	375
605	375
610	375
615	375
620	375
625	375
630	375
635	375
640	375
645	375
650	375
655	375
660	375
665	375
670	375
675	375
680	375
685	375
690	375
695	375
700	375
705	375
710	375
715	375
720	375
725	375
730	375
735	375
740	375
745	375
750	375
755	375
760	375
765	375
770	439
775	439
780	439
785	439
790	439
795	439
800	439
805	439
810	439
815	439
820	439
825	439
830	439
835	439
840	439
845	439
850	439
855	439
860	439
865	439
870	439
875	439
880	439
885	439
890	439
895	439
900	439
905	439
910	439
915	439
920	439
925	439
930	439
935	439
940	439
945	439
950	439
955	439
960	439
965	439
970	439
975	439
980	439
985	439
990	439
995	439
1000	439
1005	439
1010	439
1015	439
1020	439
1025	439
1030	439
1035	439
1040	439
1045	439
1050	439
1055	439
1060	439
1065	439
1070	439
1075	439
1080	439
1085	317
1090	317
1095	317
1100	317
1105	317
1110	317
1115	317
1120	317
1125	317
1130	317
1135	317
1140	317
1145	317
1150	317
1155	317
1160	317
1165	317
1170	317
1175	317
1180	317
1185	317
1190	317
1195	317
1200	317
1205	317
1210	317
1215	317
1220	317
1225	317
1230	317
1235	317
1240	317
1245	317
1250	317
1255	317
1260	317
1265	317
1270	317
1275	317
1280	317
1285	317
1290	317
1295	317
1300	317
1305	317
1310	317
1315	317
1320	317
1325	317
1330	317
1335	317
1340	317
1345	317
1350	317
1355	317
1360	317
1365	317
1370	317
1375	317
1380	317
1385	317
1390	317
1395	317


==> tiks/datasets/dspartners-10.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	362
50	362
55	362
60	362
65	362
70	362
75	362
80	362
85	362
90	362
95	362
100	362
105	362
110	362
115	362
120	362
125	362
130	362
135	362
140	362
145	362
150	362
155	362
160	362
165	362
170	362
175	362
180	362
185	362
190	362
195	362
200	362
205	362
210	362
215	362
220	362
225	362
230	362
235	362
240	362
245	362
250	362
255	362
260	362
265	362
270	362
275	362
280	362
285	362
290	362
295	362
300	362
305	362
310	362
315	362
320	362
325	362
330	362
335	362
340	362
345	362
350	362
355	362
360	362
365	362
370	362
375	362
380	362
385	362
390	362
395	362
400	362
405	362
410	362
415	362
420	362
425	362
430	405
435	405
440	405
445	405
450	405
455	405
460	405
465	405
470	405
475	405
480	405
485	405
490	405
495	405
500	405
505	405
510	405
515	405
520	405
525	405
530	405
535	405
540	405
545	405
550	405
555	405
560	405
565	405
570	405
575	405
580	405
585	405
590	405
595	405
600	405
605	405
610	405
615	405
620	405
625	405
630	405
635	405
640	405
645	405
650	405
655	405
660	405
665	405
670	405
675	405
680	405
685	405
690	405
695	405
700	405
705	405
710	405
715	405
720	405
725	405
730	405
735	405
740	405
745	405
750	405
755	405
760	316
765	316
770	316
775	316
780	316
785	316
790	316
795	316
800	316
805	316
810	316
815	316
820	316
825	316
830	316
835	316
840	316
845	316
850	316
855	316
860	316
865	316
870	316
875	316
880	316
885	316
890	316
895	316
900	316
905	316
910	316
915	316
920	316
925	316
930	316
935	316
940	316
945	316
950	316
955	316
960	316
965	316
970	316
975	316
980	316
985	316
990	316
995	316
1000	316
1005	316
1010	316
1015	316
1020	316
1025	316
1030	316
1035	316
1040	316
1045	316
1050	316
1055	316
1060	316
1065	463
1070	463
1075	463
1080	463
1085	463
1090	463
1095	463
1100	463
1105	463
1110	463
1115	463
1120	463
1125	463
1130	463
1135	463
1140	463
1145	463
1150	463
1155	463
1160	463
1165	463
1170	463
1175	463
1180	463
1185	463
1190	463
1195	463
1200	463
1205	463
1210	463
1215	463
1220	463
1225	463
1230	463
1235	463
1240	463
1245	463
1250	463
1255	463
1260	463
1265	463
1270	463
1275	463
1280	463
1285	463
1290	463
1295	463
1300	463
1305	463
1310	463
1315	463
1320	463
1325	463
1330	463
1335	463
1340	463
1345	463
1350	463
1355	463
1360	463
1365	463
1370	463
1375	463
1380	463
1385	463
1390	463
1395	463


==> tiks/datasets/dspartners-11.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.150647891787
50	279.150386426589
55	279.15012112002
60	279.149796255131
65	279.148946570304
70	279.147631876448
75	279.146256450753
80	279.145778848157
85	279.147700090211
90	279.154251463628
95	279.168163523653
100	279.192194293019
105	279.228730764659
110	279.279567580182
115	279.345884834419
120	279.428325740874
125	279.527097271833
130	279.642086721486
135	279.772942344347
140	279.919140365715
145	280.080042769944
150	280.254943027103
155	280.443099709563
160	280.643760669195
165	280.856179229811
170	281.079628503274
175	281.313410609352
180	281.556858314427
185	281.80933680358
190	282.070246517276
195	282.339026320785
200	282.61515416312
205	282.898137724793
210	283.187512991719
215	283.48284973399
220	283.783754079469
225	284.089861386757
230	284.400824554934
235	284.716307215938
240	285.035983183376
245	285.359549125918
250	285.686711330812
255	286.017179910531
260	286.350677889787
265	286.686945339286
270	287.025738430619
275	287.366827697303
280	287.709997484403
285	288.055044692221
290	288.401779581432
295	288.75002405526
300	289.099609671762
305	289.450371156347
310	289.802153524759
315	290.154813832423
320	290.508218986408
325	290.862244006059
330	291.216769647249
335	291.571680780131
340	291.926863104405
345	292.282203311086
350	292.63759125212
355	292.992920501437
360	293.348088397415
365	293.702996438788
370	294.057551229435
375	294.411664366918
380	294.765252237897
385	295.118236166837
390	295.470542068169
395	295.82210127304
400	296.172847148236
405	296.522717404583
410	296.871654827626
415	297.219606233459
420	297.566521503456
425	297.912353365966
430	298.257380594203
435	298.600789016489
440	298.942317937685
445	299.282789386913
450	299.621631127068
455	299.958763165049
460	300.294868203754
465	300.630290368247
470	300.965947596832
475	301.303241733057
480	301.643728284614
485	301.988817716308
490	302.339596964769
495	302.69677607721
500	303.06071768132
505	303.431505753818
510	303.809020885568
515	304.193005980092
520	304.58311267516
525	304.978939262812
530	305.380057498502
535	305.786030293323
540	306.196423802226
545	306.610815929641
550	307.028801955152
555	307.44999778901
560	307.874041476815
565	308.300593492833
570	308.729336320105
575	309.159973592413
580	309.592228955186
585	310.025844998538
590	310.460581675871
595	310.896214048216
600	311.332532232394
605	311.769340470487
610	312.206455648247
615	312.643705994293
620	313.080930189458
625	313.517976624282
630	313.954702727287
635	314.390974258361
640	314.826664653208
645	315.261654587663
650	315.695831549439
655	316.129089375478
660	316.56132782055
665	316.992452163629
670	317.42237297125
675	317.851005820009
680	318.278270953306
685	318.704093214601
690	319.128401911193
695	319.551129911346
700	319.972213994779
705	320.391594859048
710	320.809216758427
715	321.225027182871
720	321.63897679875
725	322.051019410704
730	322.461111864887
735	322.869213858459
740	323.275287791184
745	323.679298674415
750	324.081213940736
755	324.481003383048
760	324.878043083008
765	325.273570017932
770	325.666162627393
775	326.056259825321
780	326.44459876663
785	326.831021743997
790	327.215262979474
795	327.596098762358
800	327.969982223983
805	328.333778357713
810	328.684072321787
815	329.018031969056
820	329.333515018675
825	329.629496313714
830	329.905709831677
835	330.162279726497
840	330.39976616895
845	330.618951969998
850	330.820726794533
855	331.00595092978
860	331.175533595567
865	331.330451363436
870	331.471543245081
875	331.599732342958
880	331.715954492486
885	331.821030982088
890	331.915701976522
895	332.000666553232
900	332.076572992658
905	332.144012865452
910	332.203526571939
915	332.25561187018
920	332.300729530451
925	332.339306567113
930	332.371738497846
935	332.398390744161
940	332.419600596444
945	332.435673326854
950	332.446889563411
955	332.453525458588
960	332.455847362479
965	332.454099020436
970	332.448498645989
975	332.439244019789
980	332.426517866597
985	332.410491287308
990	332.391326088612
995	332.369176902149
1000	332.344191276608
1005	332.316510195467
1010	332.286267235957
1015	332.253588284383
1020	332.218591720283
1025	332.181390722931
1030	332.142092657639
1035	332.100798593061
1040	332.057603745507
1045	332.012600140824
1050	331.965873706192
1055	331.917503243042
1060	331.867561222559
1065	331.817222559539
1070	331.763941123074
1075	331.708516552237
1080	331.652362112767
1085	331.593977808012
1090	331.533445394664
1095	331.47442180375
1100	331.416751329086
1105	331.367348510443
1110	331.331736137076
1115	331.314276674449
1120	331.319165638263
1125	331.348727266891
1130	331.405023679298
1135	331.489576243775
1140	331.602721384442
1145	331.743832656326
1150	331.911669288705
1155	332.104682229517
1160	332.321224526845
1165	332.559598255078
1170	332.818100853533
1175	333.095082687313
1180	333.388982216083
1185	333.698338598057
1190	334.021794440633
1195	334.358099804028
1200	334.706101564014
1205	335.064736016069
1210	335.433025870324
1215	335.810078747186
1220	336.195078127888
1225	336.587270963592
1230	336.985962034569
1235	337.390511767038
1240	337.8003359439
1245	338.21490234816
1250	338.633725261066
1255	339.056336534135
1260	339.48229720136
1265	339.911205901184
1270	340.342692697541
1275	340.776367725343
1280	341.211929545103
1285	341.64901548124
1290	342.087252805266
1295	342.526265023846
1300	342.965671822806
1305	343.40510868009
1310	343.844221945349
1315	344.282673851422
1320	344.720149746936
1325	345.156358951844
1330	345.591032392127
1335	346.023921504907
1340	346.454797125797
1345	346.883453204818
1350	347.309704173373
1355	347.733381958604
1360	348.154333810863
1365	348.572421493834
1370	348.987521898244
1375	349.399525533746
1380	349.808334979851
1385	350.213865499051
1390	350.616040168831
1395	351.014791184843


==> tiks/datasets/dspartners-12.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	280.353219028731
50	281.966196167196
55	283.553503540113
60	284.994893982733
65	286.287043665533
70	287.45181919352
75	288.536150930843
80	289.538011462476
85	290.460836799413
90	291.314269955663
95	292.108650983243
100	292.852662672916
105	293.553145673226
110	294.215501098716
115	294.844075878756
120	295.442438437851
125	296.013569145438
130	296.559994749386
135	297.083883428785
140	297.587117724252
145	298.071352164129
150	298.538057713088
155	298.988555313295
160	299.424041337308
165	299.845607268937
170	300.254255034693
175	300.650908929812
180	301.036424921195
185	301.41159804516
190	301.777168292905
195	302.133825328319
200	302.482212512753
205	302.822930604652
210	303.156540858767
215	303.483567552904
220	303.804500072103
225	304.119794507355
230	304.429876117173
235	304.735141684485
240	305.035961112475
245	305.332678350751
250	305.625612342098
255	305.915059842097
260	306.201295794102
265	306.484573459417
270	306.765125567071
275	307.043163860851
280	307.318888106763
285	307.592507806691
290	307.864243553828
295	308.133233309243
300	308.398212620603
305	308.658391723273
310	308.913859786745
315	309.165256044478
320	309.413235948531
325	309.658235888983
330	309.900529615256
335	310.140340129571
340	310.377880768053
345	310.613346397633
350	310.846904565168
355	311.078699501118
360	311.308859019823
365	311.537497849426
370	311.764718663723
375	311.990613101104
380	312.215263129488
385	312.438742284025
390	312.661116575834
395	312.882445225506
400	313.102781329555
405	313.322172462451
410	313.540661206844
415	313.758285621564
420	313.975079656688
425	314.191073532774
430	314.753787964777
435	315.657468549679
440	316.658546148895
445	317.558423382479
450	318.371282867519
455	319.116022100395
460	319.819043065403
465	320.480792329524
470	321.103687253043
475	321.692949272616
480	322.254001712952
485	322.791309538768
490	323.308304797794
495	323.807628693037
500	324.291360929226
505	324.761177469623
510	325.218454543362
515	325.664340184192
520	326.099805896711
525	326.525685080599
530	326.942701901465
535	327.351492964884
540	327.752623546092
545	328.146599773925
550	328.533877873612
555	328.914871269696
560	329.28995612296
565	329.65947572189
570	330.023744033934
575	330.383048639658
580	330.73765321132
585	331.087799647406
590	331.433709942678
595	331.775587853154
600	332.113620400148
605	332.447979250637
610	332.778821981172
615	333.10629324588
620	333.430525858958
625	333.751641799606
630	334.069753140376
635	334.384962904751
640	334.697365862383
645	335.007049266467
650	335.314093524342
655	335.61857281859
660	335.920555675824
665	336.220105487734
670	336.517280987094
675	336.812136679237
680	337.104723235913
685	337.395087858601
690	337.68327461075
695	337.969324717549
700	338.253276843225
705	338.535167342975
710	338.815030493858
715	339.092898709572
720	339.368802739834
725	339.642771853516
730	339.914834006347
735	340.185015993478
740	340.453343588364
745	340.719841669467
750	340.984534332401
755	341.247445000867
760	340.807497607767
765	339.738852108263
770	338.231353353869
775	337.121752545441
780	336.161342237927
785	335.333601892273
790	334.569697121888
795	333.874958028014
800	333.319448774618
805	332.831146875134
810	332.340029234106
815	331.87211595979
820	331.462210761241
825	331.105543632315
830	330.785319892179
835	330.493069300122
840	330.22647170035
845	329.98372987858
850	329.76231146869
855	329.559742300375
860	329.374130563994
865	329.203976637288
870	329.047915933804
875	328.904658078366
880	328.773010684498
885	328.651895621352
890	328.540340156798
895	328.437458093215
900	328.342434837499
905	328.254519281739
910	328.173020244776
915	328.09730258432
920	328.026783975665
925	327.960930432858
930	327.899252276066
935	327.841300664956
940	327.786664757604
945	327.734968762188
950	327.685869239188
955	327.639052599321
960	327.59423295947
965	327.551149820274
970	327.509566034377
975	327.469266085291
980	327.430054376963
985	327.391753575229
990	327.354203040857
995	327.317257455385
1000	327.280785699628
1005	327.244669886478
1010	327.208804420327
1015	327.173095046494
1020	327.137457866897
1025	327.101818373942
1030	327.066110583907
1035	327.030276322095
1040	326.994264480565
1045	326.958030295371
1050	326.921534828793
1055	326.884744351974
1060	326.847629831587
1065	328.05791331451
1070	330.486975512482
1075	333.294616162273
1080	335.714006839637
1085	337.801246270098
1090	339.628490095522
1095	341.249084272311
1100	342.749387644396
1105	344.113815271239
1110	345.352491049634
1115	346.483452554895
1120	347.524112800792
1125	348.488392247684
1130	349.386860373159
1135	350.227475886813
1140	351.01629755566
1145	351.758125331794
1150	352.456983629862
1155	353.116397777228
1160	353.739525355806
1165	354.329228369187
1170	354.888129410483
1175	355.418653076957
1180	355.923050355637
1185	356.403411849056
1190	356.86167668351
1195	357.299640170364
1200	357.718960866238
1205	358.121167316667
1210	358.507664902861
1215	358.879742917351
1220	359.238581750377
1225	359.585260280361
1230	359.920763131942
1235	360.245987753996
1240	360.5617512441
1245	360.868796867634
1250	361.167800196186
1255	361.459374836484
1260	361.744077875035
1265	362.022414791224
1270	362.294843940284
1275	362.561822066195
1280	362.823659398557
1285	363.080703912101
1290	363.33327598767
1295	363.58166095231
1300	363.826113376348
1305	364.066862082451
1310	364.30411392331
1315	364.538056477856
1320	364.76885991355
1325	364.996678417107
1330	365.221651504498
1335	365.443905268334
1340	365.663553540095
1345	365.880698928113
1350	366.095433809389
1355	366.307841248212
1360	366.517995811799
1365	366.725964371517
1370	366.931806881562
1375	367.135577128904
1380	367.33732344128
1385	367.53708932467
1390	367.734914031652
1395	367.930833074395


==> tiks/datasets/dspartners-13.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	465
35	465
40	465
45	465
50	465
55	465
60	465
65	465
70	465
75	465
80	465
85	465
90	465
95	465
100	465
105	465
110	465
115	465
120	465
125	465
130	465
135	465
140	465
145	465
150	465
155	465
160	465
165	465
170	465
175	465
180	465
185	465
190	465
195	465
200	465
205	465
210	465
215	465
220	465
225	465
230	465
235	465
240	465
245	465
250	465
255	465
260	465
265	465
270	465
275	465
280	465
285	465
290	465
295	465
300	465
305	465
310	465
315	465
320	465
325	465
330	465
335	465
340	465
345	465
350	465
355	465
360	465
365	465
370	465
375	465
380	465
385	465
390	465
395	465
400	465
405	465
410	465
415	465
420	465
425	465
430	465
435	465
440	465
445	465
450	358
455	358
460	358
465	358
470	358
475	358
480	358
485	358
490	358
495	358
500	358
505	358
510	358
515	358
520	358
525	358
530	358
535	358
540	358
545	358
550	358
555	358
560	358
565	358
570	358
575	358
580	358
585	358
590	358
595	358
600	358
605	358
610	358
615	358
620	358
625	358
630	358
635	358
640	358
645	358
650	358
655	358
660	358
665	358
670	358
675	358
680	358
685	358
690	358
695	358
700	358
705	358
710	358
715	358
720	358
725	358
730	358
735	358
740	358
745	358
750	425
755	425
760	425
765	425
770	425
775	425
780	425
785	425
790	425
795	425
800	425
805	425
810	425
815	425
820	425
825	425
830	425
835	425
840	425
845	425
850	425
855	425
860	425
865	425
870	425
875	425
880	425
885	425
890	425
895	425
900	425
905	425
910	425
915	425
920	425
925	425
930	425
935	425
940	425
945	425
950	425
955	425
960	425
965	425
970	425
975	425
980	425
985	425
990	425
995	425
1000	425
1005	425
1010	425
1015	425
1020	425
1025	425
1030	425
1035	425
1040	425
1045	425
1050	425
1055	425
1060	425
1065	319
1070	319
1075	319
1080	319
1085	319
1090	319
1095	319
1100	319
1105	319
1110	319
1115	319
1120	319
1125	319
1130	319
1135	319
1140	319
1145	319
1150	319
1155	319
1160	319
1165	319
1170	319
1175	319
1180	319
1185	319
1190	319
1195	319
1200	319
1205	319
1210	319
1215	319
1220	319
1225	319
1230	319
1235	319
1240	319
1245	319
1250	319
1255	319
1260	319
1265	319
1270	319
1275	319
1280	319
1285	319
1290	319
1295	319
1300	319
1305	319
1310	319
1315	319
1320	319
1325	319
1330	319
1335	319
1340	319
1345	319
1350	319
1355	319
1360	319
1365	319
1370	319
1375	319
1380	319
1385	319
1390	319
1395	319


==> tiks/datasets/dspartners-14.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.151457797375
35	279.15049451015
40	279.150170351666
45	279.149921000429
50	279.147916896156
55	279.144234261259
60	279.140120371632
65	279.137879505754
70	279.141383211896
75	279.156095048037
80	279.188312004739
85	279.244212201587
90	279.329121432195
95	279.447047505106
100	279.600625088899
105	279.791227922164
110	280.019195283597
115	280.284105332842
120	280.58498255967
125	280.920358543375
130	281.288452341348
135	281.687341342823
140	282.115071427204
145	282.569717165809
150	283.049410417637
155	283.552372484017
160	284.076918339983
165	284.621455742856
170	285.184488772975
175	285.76461891201
180	286.360547760921
185	286.97106962064
190	287.595056314803
195	288.231453444759
200	288.87927961199
205	289.537626910319
210	290.205650544707
215	290.882559973249
220	291.56761592913
225	292.260124018749
230	292.959431285179
235	293.664925156735
240	294.376048869628
245	295.092274445442
250	295.813078982503
255	296.537963135744
260	297.266462059991
265	297.998141798446
270	298.73259339629
275	299.469432422361
280	300.208290645253
285	300.948815586023
290	301.690675278056
295	302.4335508281
300	303.177141351325
305	303.921164930739
310	304.665354739757
315	305.409456947315
320	306.153230582295
325	306.89644692288
330	307.63889034737
335	308.380359108879
340	309.120662718548
345	309.859619582439
350	310.597056121196
355	311.332809107413
360	312.066725390709
365	312.798661566455
370	313.52848204404
375	314.256058245561
380	314.981268780669
385	315.703999473859
390	316.424144944623
395	317.141602209902
400	317.856273900011
405	318.568070328047
410	319.276907970863
415	319.982707507862
420	320.685393048514
425	321.384892006474
430	322.081134868042
435	322.774054878505
440	323.463587166335
445	324.149668556389
450	324.831516652173
455	325.510990317838
460	326.187382802402
465	326.857315166036
470	327.523989770949
475	328.190656730192
480	328.857308685745
485	329.520777849752
490	330.175659749946
495	330.815752995688
500	331.435640925447
505	332.031572395773
510	332.601501947244
515	333.144682130954
520	333.661239778455
525	334.151850520093
530	334.617526369386
535	335.05941931377
540	335.478828944665
545	335.877229489193
550	336.256054355969
555	336.616674009581
560	336.960227867011
565	337.287800658619
570	337.600418896414
575	337.899045831286
580	338.184571087705
585	338.457820299144
590	338.71956905822
595	338.970544091845
600	339.211411751671
605	339.442792840378
610	339.6652656802
615	339.879361154831
620	340.085565281746
625	340.284326294903
630	340.476061026082
635	340.661153206972
640	340.839954704029
645	341.012788447509
650	341.179961911226
655	341.341762350438
660	341.498450334069
665	341.650268411605
670	341.797443383467
675	341.940186419369
680	342.078693861734
685	342.213148810203
690	342.34372280144
695	342.470576768522
700	342.593861494991
705	342.713718487509
710	342.830280697643
715	342.943673133859
720	343.05401354005
725	343.1614128658
730	343.265977509633
735	343.367808434106
740	343.466998539791
745	343.563634728774
750	343.658295319282
755	343.749932456329
760	343.838010275243
765	343.923970580872
770	344.007259790554
775	344.088563037437
780	344.16957712855
785	344.251241034061
790	344.335271294796
795	344.423808162692
800	344.51914699382
805	344.623460484996
810	344.73850050865
815	344.865103896724
820	345.00343927726
825	345.153252163583
830	345.314102317503
835	345.485468668289
840	345.666743491956
845	345.857235030145
850	346.056229318022
855	346.263005558582
860	346.476857483269
865	346.697115090461
870	346.923155309419
875	347.154402314575
880	347.39032435861
885	347.63043807781
890	347.87429294035
895	348.121475170619
900	348.371607576997
905	348.62434597949
910	348.879375243474
915	349.136406063507
920	349.395172430592
925	349.655429490285
930	349.916951589979
935	350.179530454576
940	350.442973531213
945	350.707102462913
950	350.971751845061
955	351.236768267883
960	351.502009984257
965	351.767344372186
970	352.03264662248
975	352.297801063287
980	352.562700789939
985	352.827246084116
990	353.091343361587
995	353.354904835633
1000	353.617848283029
1005	353.880096630669
1010	354.141577580274
1015	354.402223200837
1020	354.661969380184
1025	354.920755945606
1030	355.178526167313
1035	355.435226065063
1040	355.690803913703
1045	355.945210535935
1050	356.198392135678
1055	356.450299977145
1060	356.700870675823
1065	356.949392764681
1070	357.197707556361
1075	357.44433208785
1080	357.687913154001
1085	357.93071488415
1090	358.172908606065
1095	358.411513043911
1100	358.646137811176
1105	358.872788816374
1110	359.088410215821
1115	359.289412037135
1120	359.472337505194
1125	359.634746366923
1130	359.775429007598
1135	359.89433703089
1140	359.99161385621
1145	360.067857885413
1150	360.124072354942
1155	360.161409893621
1160	360.180994873718
1165	360.184009691085
1170	360.17167102699
1175	360.145118934083
1180	360.105405328508
1185	360.053525472695
1190	359.990409203806
1195	359.916918548731
1200	359.833840233895
1205	359.741895661852
1210	359.641749662599
1215	359.534011825659
1220	359.419231413852
1225	359.29789971298
1230	359.170466752397
1235	359.037344954785
1240	358.898926506543
1245	358.755586947139
1250	358.607679472887
1255	358.455533806567
1260	358.299457310097
1265	358.139740762931
1270	357.976649442313
1275	357.810425795019
1280	357.641295785126
1285	357.469471001904
1290	357.29514902114
1295	357.11851539955
1300	356.939740322662
1305	356.75898305246
1310	356.576394884084
1315	356.392118645397
1320	356.206287561992
1325	356.01902438605
1330	355.830445630502
1335	355.640662865102
1340	355.449781551106
1345	355.25789916673
1350	355.065106891648
1355	354.87148991344
1360	354.67713001149
1365	354.482105935406
1370	354.286492561961
1375	354.090360507076
1380	353.893776489074
1385	353.696803968946
1390	353.499503637984
1395	353.301933420487


==> tiks/datasets/dspartners-15.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	281.861798814778
35	285.575688128265
40	289.177307752014
45	292.400265408299
50	295.26514930239
55	297.816317877849
60	300.177998851174
65	302.323299088189
70	304.270089831284
75	306.047883435679
80	307.684298572461
85	309.201988295324
90	310.618909369305
95	311.949286864009
100	313.204506187896
105	314.393793806208
110	315.524718296438
115	316.60299120859
120	317.634316370034
125	318.623395321779
130	319.574075611621
135	320.489607442863
140	321.372808347006
145	322.22615659265
150	323.051850565888
155	323.851853059336
160	324.627927338509
165	325.381667295379
170	326.114522697188
175	326.827820289269
180	327.522781319714
185	328.200535726067
190	328.862134058748
195	329.508557218342
200	330.140724482791
205	330.759500180338
210	331.365699305172
215	331.96009226796
220	332.543408931709
225	333.116342036127
230	333.679550127429
235	334.233660007161
240	334.779268651562
245	335.316944486397
250	335.847228287029
255	336.370633636489
260	336.887646764321
265	337.398726107854
270	337.904301900813
275	338.404775883721
280	338.900521093662
285	339.391882061721
290	339.879175462338
295	340.362691022442
300	340.842692774943
305	341.31942052651
310	341.793091487853
315	342.263902038542
320	342.732029532934
325	343.197634056333
330	343.66086005408
335	344.121837870668
340	344.580685211218
345	345.037508486238
350	345.492404111527
355	345.945459930672
360	346.396756936426
365	346.84637093455
370	347.29436915259
375	347.740789455967
380	348.185616955659
385	348.628775206077
390	349.070135278572
395	349.509532974545
400	349.946783483385
405	350.381690296082
410	350.814050641182
415	351.243659910286
420	351.670315695795
425	352.093821117394
430	352.513987272051
435	352.930634960733
440	353.343595889127
445	353.752713437516
450	353.388296529812
455	351.976403630803
460	350.366337426996
465	349.07559237729
470	348.029786974289
475	347.167895141627
480	346.442130389061
485	345.820755365768
490	345.280689191497
495	344.80695670176
500	344.390496920548
505	344.026113681773
510	343.709757273461
515	343.437162604823
520	343.203266512418
525	343.003034139103
530	342.832298452496
535	342.68784117881
540	342.56702760146
545	342.467515221247
550	342.387182110283
555	342.324136093874
560	342.276697354185
565	342.243352774367
570	342.222727429323
575	342.213564936483
580	342.214716879186
585	342.225134465708
590	342.243858794794
595	342.270011270206
600	342.30278592224
605	342.341445086045
610	342.385313443207
615	342.433772316698
620	342.48625552444
625	342.542245874445
630	342.60127219718
635	342.662905141172
640	342.726752950724
645	342.792460426226
650	342.859705283169
655	342.928195393878
660	342.997666044108
665	343.067876938729
670	343.138611979092
675	343.209678225494
680	343.280901829751
685	343.352125978709
690	343.423210204716
695	343.494029302784
700	343.564472259464
705	343.634440867012
710	343.70384823174
715	343.772617907712
720	343.8406831428
725	343.907985879313
730	343.974476000073
735	344.040110941318
740	344.104854302814
745	344.168674458196
750	344.811561944778
755	346.009430332094
760	347.344913392011
765	348.503393135746
770	349.512601149839
775	350.405705877301
780	351.207287434379
785	351.952101797399
790	352.639465377293
795	353.271523701148
800	353.854525377826
805	354.395341130329
810	354.899831389974
815	355.372634432562
820	355.817413965456
825	356.237139568717
830	356.634289670186
835	357.01097902668
840	357.369041549992
845	357.710089558285
850	358.035557762913
855	358.346734595363
860	358.644784722594
865	358.93076586361
870	359.205641864757
875	359.470293099066
880	359.725524832997
885	359.972074111395
890	360.210615659081
895	360.441767063641
900	360.66609331356
905	360.884111049412
910	361.096292511112
915	361.303069111989
920	361.50483470158
925	361.701948604969
930	361.894738469462
935	362.083502913517
940	362.268513977526
945	362.450019387662
950	362.628244648376
955	362.803394974641
960	362.975657073405
965	363.145200784744
970	363.312180590716
975	363.476736999522
980	363.638997814081
985	363.799079294678
990	363.957087222105
995	364.113117871456
1000	364.267258894695
1005	364.419590126742
1010	364.570184326651
1015	364.719107852282
1020	364.866421256184
1025	365.012179872476
1030	365.156434291992
1035	365.299230795631
1040	365.440611790497
1045	365.580616221456
1050	365.719279897065
1055	365.856635768731
1060	365.99271411728
1065	365.334946196934
1070	363.650338131366
1075	362.007411946293
1080	360.613106568606
1085	359.445152400781
1090	358.422128189295
1095	357.512531100625
1100	356.673485685502
1105	355.904977172986
1110	355.206066909664
1115	354.569499804728
1120	353.986079065877
1125	353.448083785127
1130	352.949708702625
1135	352.486336602156
1140	352.054069207647
1145	351.649614343053
1150	351.270210754789
1155	350.913500814047
1160	350.57741528605
1165	350.260107034078
1170	349.959915603961
1175	349.675341393754
1180	349.405023606594
1185	349.147721567958
1190	348.902299976173
1195	348.667717662085
1200	348.443018813511
1205	348.227325865254
1210	348.019833145718
1215	347.819801006574
1220	347.626550145749
1225	347.439456645039
1230	347.257947642222
1235	347.081497413688
1240	346.909623955448
1245	346.741885896521
1250	346.577879668429
1255	346.417236880341
1260	346.259621838365
1265	346.104729156793
1270	345.952281375463
1275	345.802026735342
1280	345.653737115239
1285	345.507206111825
1290	345.362247252465
1295	345.218692345735
1300	345.07638996745
1305	344.935204058745
1310	344.795012632771
1315	344.655706584416
1320	344.517188532599
1325	344.379371837471
1330	344.242179634936
1335	344.105543942431
1340	343.969404856849
1345	343.833709826065
1350	343.698412965065
1355	343.563474419887
1360	343.428859783928
1365	343.294539567904
1370	343.160488730832
1375	343.026686265904
1380	342.893114819662
1385	342.759760336795
1390	342.626611725911
1395	342.493660551988


==> tiks/datasets/dspartners-16.tsv <==
0	279.15
5	279.15
10	279.15
15	426
20	426
25	426
30	426
35	426
40	426
45	426
50	426
55	426
60	426
65	426
70	426
75	426
80	426
85	426
90	426
95	426
100	426
105	426
110	426
115	426
120	426
125	426
130	426
135	426
140	426
145	426
150	426
155	426
160	426
165	426
170	426
175	426
180	426
185	426
190	426
195	426
200	426
205	426
210	426
215	426
220	426
225	426
230	426
235	426
240	426
245	426
250	426
255	426
260	426
265	426
270	426
275	426
280	426
285	426
290	426
295	426
300	426
305	426
310	426
315	426
320	426
325	426
330	426
335	426
340	426
345	377
350	377
355	377
360	377
365	377
370	377
375	377
380	377
385	377
390	377
395	377
400	377
405	377
410	377
415	377
420	377
425	377
430	377
435	377
440	377
445	377
450	377
455	377
460	377
465	377
470	377
475	377
480	377
485	377
490	377
495	377
500	377
505	377
510	377
515	377
520	377
525	377
530	377
535	377
540	377
545	377
550	377
555	377
560	377
565	377
570	377
575	377
580	377
585	377
590	377
595	377
600	377
605	377
610	377
615	377
620	377
625	377
630	377
635	377
640	377
645	377
650	377
655	377
660	377
665	377
670	377
675	377
680	377
685	377
690	377
695	377
700	377
705	377
710	377
715	377
720	377
725	377
730	377
735	377
740	377
745	377
750	377
755	377
760	377
765	377
770	377
775	377
780	377
785	377
790	377
795	465
800	465
805	465
810	465
815	465
820	465
825	465
830	465
835	465
840	465
845	465
850	465
855	465
860	465
865	465
870	465
875	465
880	465
885	465
890	465
895	465
900	465
905	465
910	465
915	465
920	465
925	465
930	465
935	465
940	465
945	465
950	465
955	465
960	465
965	465
970	465
975	465
980	465
985	465
990	465
995	465
1000	465
1005	465
1010	465
1015	465
1020	465
1025	465
1030	465
1035	465
1040	465
1045	465
1050	465
1055	465
1060	465
1065	465
1070	465
1075	465
1080	465
1085	465
1090	465
1095	324
1100	324
1105	324
1110	324
1115	324
1120	324
1125	324
1130	324
1135	324
1140	324
1145	324
1150	324
1155	324
1160	324
1165	324
1170	324
1175	324
1180	324
1185	324
1190	324
1195	324
1200	324
1205	324
1210	324
1215	324
1220	324
1225	324
1230	324
1235	324
1240	324
1245	324
1250	324
1255	324
1260	324
1265	324
1270	324
1275	324
1280	324
1285	324
1290	324
1295	324
1300	324
1305	324
1310	324
1315	324
1320	324
1325	324
1330	324
1335	324
1340	324
1345	324
1350	324
1355	324
1360	324
1365	324
1370	324
1375	324
1380	324
1385	324
1390	324
1395	324


==> tiks/datasets/dspartners-17.tsv <==
0	279.15
5	279.15
10	279.15
15	279.151150591958
20	279.150398912751
25	279.150153552064
30	279.149964091256
35	279.148401097207
40	279.145515423349
45	279.143318005365
50	279.143032055829
55	279.147473570927
60	279.160497495428
65	279.186789719805
70	279.231250339932
75	279.29824381335
80	279.391107293172
85	279.512052552662
90	279.66227285916
95	279.842121419834
100	280.051305162327
105	280.289040797948
110	280.554198506487
115	280.845427527794
120	281.161253909093
125	281.500150951838
130	281.860588980904
135	282.241067211625
140	282.640145652993
145	283.056456600947
150	283.488708085456
155	283.935688026784
160	284.396268342056
165	284.869405128625
170	285.354136941055
175	285.84957177796
180	286.354881567096
185	286.869301606692
190	287.392129948981
195	287.922720568573
200	288.460473062241
205	289.004829535079
210	289.555271495104
215	290.111314278302
220	290.672504808034
225	291.238440750232
230	291.80873020025
235	292.382987086108
240	292.960846251016
245	293.541968339321
250	294.126036072624
255	294.712749322625
260	295.3018267768
265	295.892996476494
270	296.485999951003
275	297.08058353285
280	297.676504923224
285	298.273539489823
290	298.871473850358
295	299.470102177077
300	300.069226040538
305	300.668654865868
310	301.268205247144
315	301.867704285664
320	302.466987714244
325	303.06589732339
330	303.664279593949
335	304.261987260486
340	304.858878859105
345	305.454434625148
350	306.04941942238
355	306.642624091971
360	307.234199779579
365	307.824653919493
370	308.413805627103
375	309.000822122752
380	309.584129496975
385	310.163757714278
390	310.73769587283
395	311.303966537695
400	311.860921094551
405	312.407294504958
410	312.942252129877
415	313.4653752331
420	313.976581605375
425	314.4760308418
430	314.964042710014
435	315.441036311882
440	315.907486990912
445	316.363895011918
450	316.810764562432
455	317.24859181508
460	317.677859325364
465	318.099019849381
470	318.512492290987
475	318.918666471782
480	319.31791251756
485	319.710573374083
490	320.096959326545
495	320.477351912791
500	320.852007788577
505	321.221164054581
510	321.585039524093
515	321.943851039854
520	322.297790243416
525	322.647021860732
530	322.991701130192
535	323.331967056405
540	323.667967496036
545	323.999841731141
550	324.327708278005
555	324.651672902886
560	324.971836102726
565	325.288292645496
570	325.601133648432
575	325.910445936343
580	326.216310565314
585	326.518802889221
590	326.817992577061
595	327.113944201474
600	327.406723706644
605	327.696393674929
610	327.983011153567
615	328.266629172757
620	328.547298448215
625	328.82506783521
630	329.099984390068
635	329.37209336418
640	329.641436320581
645	329.908053583821
650	330.171985204859
655	330.433269993686
660	330.691944754994
665	330.948044454084
670	331.201602744594
675	331.452652300969
680	331.70122490197
685	331.947351433927
690	332.1910619209
695	332.432385589182
700	332.67135093885
705	332.907985805676
710	333.14231741126
715	333.3743724062
720	333.604176913101
725	333.831756540995
730	334.057136633002
735	334.280342198708
740	334.501397617058
745	334.720326709335
750	334.937152908295
755	335.151899387007
760	335.364590276562
765	335.575248695586
770	335.783896377547
775	335.990554782217
780	336.195245530552
785	336.397990275109
790	336.598810510974
795	336.798367054301
800	336.995171941596
805	337.189812856235
810	337.38352962015
815	337.573869636611
820	337.760841177238
825	337.946829854747
830	338.135398103386
835	338.330127326725
840	338.530601676099
845	338.739950651483
850	338.96110759506
855	339.196149610082
860	339.446291895595
865	339.711989580419
870	339.993107755375
875	340.289101255047
880	340.599183756439
885	340.922393820421
890	341.25769319091
895	341.604028015841
900	341.960361882722
905	342.325699089093
910	342.699104620832
915	343.079710820287
920	343.466616677791
925	343.859164056406
930	344.256489300148
935	344.657931917353
940	345.062730115842
945	345.470150562672
950	345.879511498093
955	346.290187045109
960	346.701606935611
965	347.113253403537
970	347.52465753661
975	347.935396333463
980	348.345090209133
985	348.753400126583
990	349.160023998033
995	349.56469352382
1000	349.967171152
1005	350.367246701859
1010	350.764734610561
1015	351.15947164139
1020	351.551315612917
1025	351.940141868799
1030	352.325840510797
1035	352.708316936278
1040	353.087490780425
1045	353.46329387717
1050	353.835668307969
1055	354.204565417204
1060	354.569944984499
1065	354.931774501585
1070	355.290028552701
1075	355.644688120743
1080	355.995739923015
1085	356.343175886062
1090	356.686992698608
1095	357.026717773895
1100	357.363068123058
1105	357.697690254394
1110	358.025462070571
1115	358.35035120232
1120	358.674097045114
1125	358.998000212748
1130	359.319509690969
1135	359.634087729662
1140	359.935752256824
1145	360.217975194579
1150	360.477560402701
1155	360.713059063074
1160	360.923870475882
1165	361.110006890444
1170	361.271965988796
1175	361.410800454213
1180	361.527607283592
1185	361.623569525436
1190	361.699995191354
1195	361.758250755119
1200	361.799592456396
1205	361.825290328057
1210	361.836470456845
1215	361.834110895156
1220	361.819163478001
1225	361.792567929174
1230	361.755212036167
1235	361.707894390283
1240	361.651324153375
1245	361.586132812813
1250	361.512896747801
1255	361.432152637225
1260	361.344400052485
1265	361.250105372706
1270	361.149702694232
1275	361.043592438326
1280	360.932136876681
1285	360.815663061604
1290	360.69447679129
1295	360.568863217904
1300	360.439096562088
1305	360.305441163259
1310	360.168146546956
1315	360.027441815988
1320	359.883546598924
1325	359.736667956619
1330	359.587003030785
1335	359.434732468394
1340	359.280023838139
1345	359.123035408638
1350	358.963916454472
1355	358.802808765869
1360	358.639842794749
1365	358.47514187674
1370	358.308824216776
1375	358.141002045993
1380	357.971780977416
1385	357.801258359187
1390	357.629527089718
1395	357.456677162242


==> tiks/datasets/dspartners-18.tsv <==
0	279.15
5	279.15
10	279.15
15	281.288981824411
20	284.214921327474
25	287.05727287979
30	289.604458285606
35	291.878751437998
40	293.925640678367
45	295.785935986762
50	297.535289090587
55	299.157664262365
60	300.651774525365
65	302.026668590311
70	303.295659150265
75	304.473609697723
80	305.57420872476
85	306.60828794959
90	307.583986912015
95	308.507764382565
100	309.385123031319
105	310.220837279208
110	311.019009455765
115	311.783167548713
120	312.516392239499
125	313.221413770946
130	313.900671275864
135	314.556354959644
140	315.190442373569
145	315.804728737742
150	316.400850508155
155	316.980303769306
160	317.544459294829
165	318.094575224998
170	318.631807423021
175	319.1572185204
180	319.671785655296
185	320.176407222353
190	320.671908816209
195	321.159048538313
200	321.638521790999
205	322.110965650497
210	322.576962848283
215	323.037045410285
220	323.491698028633
225	323.941361176415
230	324.38643384892
235	324.827276378945
240	325.264213036635
245	325.697534344187
250	326.127499335105
255	326.554337807183
260	326.978252504652
265	327.399421029152
270	327.817997791991
275	328.234115854262
280	328.647888761138
285	329.059412276908
290	329.468766033892
295	329.876015168546
300	330.281211918406
305	330.684397151446
310	331.085601837741
315	331.484848414884
320	331.882152112108
325	332.277522188359
330	332.670962985026
335	333.062474990984
340	333.452055803843
345	333.42368859332
350	332.99505947467
355	332.461613529524
360	332.048970656905
365	331.737942155577
370	331.505660083973
375	331.329664267476
380	331.205006324169
385	331.115480176699
390	331.059410207572
395	331.034329691845
400	331.03640903018
405	331.061781587746
410	331.107164548883
415	331.169916002146
420	331.24790750151
425	331.339389176548
430	331.442889598003
435	331.557146987671
440	331.681061667883
445	331.813662293271
450	331.954081319838
455	332.101536792271
460	332.255318379018
465	332.414776928392
470	332.579316622912
475	332.748388829392
480	332.921487121719
485	333.098143373488
490	333.277924383047
495	333.460429218059
500	333.64528672761
505	333.832153336166
510	334.020711153219
515	334.210666306357
520	334.401747432287
525	334.593704237359
530	334.78630609115
535	334.979340644702
540	335.172612826152
545	335.365943545294
550	335.559168594049
555	335.752137680498
560	335.944713500692
565	336.136770856828
570	336.328195837531
575	336.518885043924
580	336.708744847103
585	336.897690675702
590	337.085646346241
595	337.27254345033
600	337.458320809852
605	337.642923925906
610	337.826304471494
615	338.008419823008
620	338.189232623619
625	338.36871038203
630	338.546825106184
635	338.723552960009
640	338.898873913072
645	339.072771450856
650	339.245232285677
655	339.416246087583
660	339.585805232179
665	339.753904570591
670	339.920541219429
675	340.085714367027
680	340.249425094466
685	340.411676207317
690	340.572472076279
695	340.731818487174
700	340.889722501485
705	341.046192327829
710	341.201237203401
715	341.354867284116
720	341.50709354227
725	341.657927672171
730	341.80738200152
735	341.955469410293
740	342.10220325688
745	342.247597308149
750	342.391665673144
755	342.534422742331
760	342.67588313231
765	342.816061639381
770	342.954973197006
775	343.092632832757
780	343.229055626579
785	343.364256674562
790	343.498251059348
795	344.384761112052
800	345.994669835581
805	347.795558953643
810	349.428776225419
815	350.741267014614
820	351.899267410784
825	352.938906124551
830	353.881345537408
835	354.741675000395
840	355.548782243455
845	356.298954635435
850	356.992167163877
855	357.633350408746
860	358.228868707222
865	358.784589871824
870	359.305396232011
875	359.795288204155
880	360.257606519801
885	360.69520711727
890	361.110570463927
895	361.505868972372
900	361.883016230106
905	362.243707127624
910	362.589450230306
915	362.921593269099
920	363.241463514207
925	363.549951918127
930	363.848152701198
935	364.136818908388
940	364.416774779074
945	364.688765488719
950	364.953447186502
955	365.211402252729
960	365.46315295213
965	365.709170635954
970	365.949881531311
975	366.18567065474
980	366.416885124167
985	366.643837419182
990	366.866808556544
995	367.086051035613
1000	367.301791528859
1005	367.514233358423
1010	367.7235587978
1015	367.929931199585
1020	368.133496951924
1025	368.334387271921
1030	368.532719848854
1035	368.728600337242
1040	368.922123710781
1045	369.113375486283
1050	369.302432827441
1055	369.489365537484
1060	369.674236947237
1065	369.857104708065
1070	370.038021498794
1075	370.217035654147
1080	370.394191721443
1085	370.569530952209
1090	370.743091735968
1095	370.102884039145
1100	368.178596010225
1105	366.294673606133
1110	364.750198687702
1115	363.446062386194
1120	362.285965977914
1125	361.273453966799
1130	360.378195518177
1135	359.576656477931
1140	358.849308883348
1145	358.182687062478
1150	357.569394667448
1155	357.003363499575
1160	356.47857495108
1165	355.990182933801
1170	355.534660200888
1175	355.109050343806
1180	354.710583123556
1185	354.33673202381
1190	353.985298467809
1195	353.654363194024
1200	353.342195725643
1205	353.047204651377
1210	352.76792306519
1215	352.503004119458
1220	352.251212385424
1225	352.011412825247
1230	351.782561294044
1235	351.563696606109
1240	351.353934058077
1245	351.152459816583
1250	350.958525874561
1255	350.77144533129
1260	350.590587905564
1265	350.415375676311
1270	350.245278993083
1275	350.079812723997
1280	349.918532671349
1285	349.76103244126
1290	349.606940582331
1295	349.455917816246
1300	349.307654567764
1305	349.161868751815
1310	349.018303795645
1315	348.876726805273
1320	348.736926818429
1325	348.598713021201
1330	348.461913076479
1335	348.326371533935
1340	348.191948413593
1345	348.058517906523
1350	347.92596716975
1355	347.794195204926
1360	347.663111837867
1365	347.53263678395
1370	347.402698789755
1375	347.27323485149
1380	347.144189460749
1385	347.015513949773
1390	346.887165876436
1395	346.759108432349


==> tiks/datasets/dspartners-19.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	317
50	317
55	317
60	317
65	317
70	317
75	317
80	317
85	317
90	317
95	317
100	317
105	317
110	317
115	317
120	317
125	317
130	317
135	317
140	317
145	317
150	317
155	317
160	317
165	317
170	317
175	317
180	317
185	317
190	317
195	317
200	317
205	317
210	317
215	317
220	317
225	317
230	317
235	317
240	317
245	317
250	317
255	317
260	317
265	317
270	317
275	317
280	317
285	317
290	317
295	317
300	317
305	317
310	317
315	317
320	317
325	317
330	317
335	317
340	317
345	317
350	317
355	432
360	432
365	432
370	432
375	432
380	432
385	432
390	432
395	432
400	432
405	432
410	432
415	432
420	432
425	432
430	432
435	432
440	432
445	432
450	432
455	432
460	432
465	432
470	432
475	432
480	432
485	432
490	432
495	432
500	432
505	432
510	432
515	432
520	432
525	432
530	432
535	432
540	432
545	432
550	432
555	432
560	432
565	432
570	432
575	432
580	432
585	432
590	432
595	432
600	432
605	432
610	432
615	432
620	432
625	432
630	432
635	432
640	432
645	432
650	432
655	432
660	432
665	432
670	432
675	432
680	432
685	432
690	432
695	432
700	432
705	432
710	432
715	432
720	432
725	432
730	371
735	371
740	371
745	371
750	371
755	371
760	371
765	371
770	371
775	371
780	371
785	371
790	371
795	371
800	371
805	371
810	371
815	371
820	371
825	371
830	371
835	371
840	371
845	371
850	371
855	371
860	371
865	371
870	371
875	371
880	371
885	371
890	371
895	371
900	371
905	371
910	371
915	371
920	371
925	371
930	371
935	371
940	371
945	371
950	371
955	371
960	371
965	371
970	371
975	371
980	371
985	371
990	371
995	371
1000	371
1005	371
1010	371
1015	371
1020	371
1025	371
1030	371
1035	371
1040	371
1045	371
1050	403
1055	403
1060	403
1065	403
1070	403
1075	403
1080	403
1085	403
1090	403
1095	403
1100	403
1105	403
1110	403
1115	403
1120	403
1125	403
1130	403
1135	403
1140	403
1145	403
1150	403
1155	403
1160	403
1165	403
1170	403
1175	403
1180	403
1185	403
1190	403
1195	403
1200	403
1205	403
1210	403
1215	403
1220	403
1225	403
1230	403
1235	403
1240	403
1245	403
1250	403
1255	403
1260	403
1265	403
1270	403
1275	403
1280	403
1285	403
1290	403
1295	403
1300	403
1305	403
1310	403
1315	403
1320	403
1325	403
1330	403
1335	403
1340	403
1345	403
1350	403
1355	403
1360	403
1365	403
1370	403
1375	403
1380	403
1385	403
1390	403
1395	403


==> tiks/datasets/dspartners-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.150930434954
95	279.150327349548
100	279.15013268296
105	279.149979691558
110	279.148723040124
115	279.146410873487
120	279.143827152986
125	279.142305141653
130	279.144099727945
135	279.152558251819
140	279.171762662889
145	279.205836542186
150	279.258333741156
155	279.331900713113
160	279.428263266738
165	279.5483610378
170	279.692499865293
175	279.860505385462
180	280.051825041702
185	280.265621133868
190	280.500864554814
195	280.756418304523
200	281.031099287012
205	281.323716058265
210	281.633087193471
215	281.958059050542
220	282.29751632244
225	282.650388460067
230	283.015656939971
235	283.392364054852
240	283.779614725724
245	284.1765799992
250	284.58248757704
255	284.996617229933
260	285.418302125573
265	285.846928616613
270	286.281932618253
275	286.722791985133
280	287.169020655516
285	287.62016960415
290	288.075822540958
295	288.535592193246
300	288.999135937204
305	289.466122308235
310	289.936229343497
315	290.409156394007
320	290.884626146481
325	291.3623820547
330	291.842184126297
335	292.32380884594
340	292.807046611951
345	293.291697495806
350	293.777570088228
355	294.264481406862
360	294.752261581175
365	295.240753677636
370	295.729808518869
375	296.2192836754
380	296.709043105666
385	297.198956662688
390	297.688902110679
395	298.17876493629
400	298.668247043144
405	299.157678964795
410	299.646502176974
415	300.134641208063
420	300.622357393425
425	301.109544442446
430	301.596198712991
435	302.081860976503
440	302.565778766502
445	303.04699558945
450	303.5245069594
455	303.997425044594
460	304.46507887154
465	304.927035077721
470	305.38306541556
475	305.833096971254
480	306.277166577226
485	306.715384939285
490	307.14791023738
495	307.574929067298
500	307.996641176224
505	308.41325087514
510	308.824960830633
515	309.231967250935
520	309.634456620762
525	310.032604041617
530	310.426574183909
535	310.816520119755
540	311.202583034933
545	311.584893097018
550	311.963570442862
555	312.338725869848
560	312.710461339941
565	313.078870692501
570	313.444041184056
575	313.806054785524
580	314.164984362266
585	314.520896473001
590	314.873853436328
595	315.22391368772
600	315.571131701438
605	315.915557873758
610	316.2572392978
615	316.596219821468
620	316.93254010828
625	317.266238843823
630	317.597352677625
635	317.925915590422
640	318.251958813963
645	318.575511406612
650	318.896600910186
655	319.21525361821
660	319.531495517454
665	319.845350386358
670	320.15683973484
675	320.465983590551
680	320.772801143341
685	321.07731092477
690	321.379530727966
695	321.679477532057
700	321.977167521309
705	322.272616157145
710	322.565838251021
715	322.856848022971
720	323.145659553185
725	323.432284633805
730	323.716731849733
735	323.99901741363
740	324.279157545172
745	324.557164339113
750	324.833047627603
755	325.106817385045
760	325.378484210942
765	325.648058810351
770	325.916022909454
775	326.181265188535
780	326.443387555066
785	326.703654563668
790	326.96139680519
795	327.216913659016
800	327.471328425812
805	327.725524193105
810	327.981224852049
815	328.240791555858
820	328.506636847507
825	328.780773345422
830	329.064607924635
835	329.358922524484
840	329.663964025257
845	329.979574414777
850	330.30532233932
855	330.640608794669
860	330.984745980785
865	331.336992719344
870	331.696599056096
875	332.062838091039
880	332.435018348526
885	332.81248907574
890	333.194644435223
895	333.580925730675
900	333.970820882399
905	334.36386197819
910	334.759622026713
915	335.157711447302
920	335.557774700189
925	335.959486928896
930	336.362550770448
935	336.766693464436
940	337.171664259644
945	337.577232094532
950	337.983183543533
955	338.38932103105
960	338.795461230862
965	339.201433696756
970	339.607079693162
975	340.012252008021
980	340.4168118689
985	340.820628914698
990	341.223581924807
995	341.625557972875
1000	342.026451119702
1005	342.426161674203
1010	342.824595920965
1015	343.221665891025
1020	343.617289072741
1025	344.011387981335
1030	344.403889802216
1035	344.794726174123
1040	345.183833046116
1045	345.571149949975
1050	345.956620031557
1055	346.340189963317
1060	346.721809534658
1065	347.101431313881
1070	347.479010426055
1075	347.854504271787
1080	348.227872406052
1085	348.598298699975
1090	348.967827030178
1095	349.335583677272
1100	349.697732020618
1105	350.059893890805
1110	350.420458306167
1115	350.776996940179
1120	351.128724469713
1125	351.471340942385
1130	351.799859768212
1135	352.109161388925
1140	352.396545854741
1145	352.660335941889
1150	352.899062734139
1155	353.112086908123
1160	353.299511780289
1165	353.462147738037
1170	353.601112155563
1175	353.717608641607
1180	353.812964553292
1185	353.88861631219
1190	353.945959577818
1195	353.98629456108
1200	354.010941299001
1205	354.021016160293
1210	354.017528041909
1215	354.001476024204
1220	353.973834481161
1225	353.935510508978
1230	353.887317011174
1235	353.829975330121
1240	353.764129377603
1245	353.690361458009
1250	353.609215118693
1255	353.521200677566
1260	353.426793499914
1265	353.326437410632
1270	353.220538044122
1275	353.109466841519
1280	352.993558283891
1285	352.873121803848
1290	352.748443013748
1295	352.619795826786
1300	352.487444817382
1305	352.35164107819
1310	352.212617001864
1315	352.070588459725
1320	351.925759297384
1325	351.778325002577
1330	351.628467312487
1335	351.476352812939
1340	351.322137425877
1345	351.165968201654
1350	351.007985297058
1355	350.848316504691
1360	350.687082478397
1365	350.524399106208
1370	350.360376494267
1375	350.195116471771
1380	350.02871331749
1385	349.861257499507
1390	349.692836177347
1395	349.523531702177


==> tiks/datasets/dspartners-20.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.150295568789
50	279.150177541183
55	279.150059801968
60	279.149912933493
65	279.149529169495
70	279.148994863446
75	279.148345191463
80	279.148022463797
85	279.148745998783
90	279.151536998047
95	279.15762881564
100	279.168270507598
105	279.184542864162
110	279.207249159552
115	279.236906005839
120	279.273785062038
125	279.317963964316
130	279.369379327903
135	279.427864338979
140	279.493178157382
145	279.565030959952
150	279.643103960818
155	279.727064195745
160	279.816575057211
165	279.91130353157
170	280.010925215315
175	280.115129650386
180	280.223620521088
185	280.336116043127
190	280.452350491249
195	280.572073794481
200	280.695053298033
205	280.82107156547
210	280.949924040467
215	281.081419053999
220	281.215377760047
225	281.351634744844
230	281.490035862923
235	281.630436462425
240	281.772700766612
245	281.916701585429
250	282.062325674087
255	282.209462892889
260	282.358005679213
265	282.50785250999
270	282.658908813858
275	282.811086046091
280	282.964300895833
285	283.118474903004
290	283.273533900466
295	283.429408422464
300	283.586033419003
305	283.743346295025
310	283.901284391107
315	284.059789232859
320	284.218807144353
325	284.378287441316
330	284.538181358312
335	284.698442080431
340	284.859024990423
345	285.019887143479
350	285.180988436094
355	285.343287422737
360	285.504481988283
365	285.665403390985
370	285.827266292349
375	285.98842020089
380	286.148159318902
385	286.307241299056
390	286.466625033467
395	286.628967358629
400	286.797706425982
405	286.977587476815
410	287.172133742524
415	287.384869088773
420	287.618375051856
425	287.874190123173
430	288.152964935566
435	288.454649681942
440	288.778698522058
445	289.124243524351
450	289.49022144387
455	289.875461656311
460	290.278746630111
465	290.698854276891
470	291.134587191257
475	291.584791690845
480	292.048370667154
485	292.52429018062
490	293.011580424134
495	293.509335174563
500	294.016710314354
505	294.532920698306
510	295.057237167872
515	295.588982181855
520	296.12752531616
525	296.672279139165
530	297.222695507318
535	297.778265255632
540	298.338510919927
545	298.902983090107
550	299.471259823068
555	300.042946618761
560	300.617675943319
565	301.195092618808
570	301.774860541135
575	302.35666845498
580	302.940223836379
585	303.525247881383
590	304.111475102903
595	304.698653493059
600	305.28654337674
605	305.874918737286
610	306.463566442621
615	307.05228374208
620	307.640877266588
625	308.229162640221
630	308.81696413289
635	309.404114785657
640	309.99045658588
645	310.575839918807
650	311.160123124798
655	311.743171777092
660	312.324858122627
665	312.905060910335
670	313.483666720631
675	314.060566286954
680	314.635655631008
685	315.208837923574
690	315.780022835442
695	316.349125180117
700	316.916064340585
705	317.480764367639
710	318.043153968708
715	318.603166165153
720	319.160738319264
725	319.715812068328
730	320.267882728195
735	320.817994589094
740	321.364145759598
745	321.907419411551
750	322.448416033546
755	322.986849203421
760	323.521354041987
765	324.050538666967
770	324.572078052443
775	325.086668599841
780	325.591720189741
785	326.084995786615
790	326.564974590418
795	327.030720937619
800	327.481791522289
805	327.918142902279
810	328.340035304553
815	328.747933062379
820	329.142446258383
825	329.524234870453
830	329.893979335108
835	330.252372996079
840	330.600114838859
845	330.937828940542
850	331.266105321973
855	331.585508380756
860	331.89656003063
865	332.199730664891
870	332.495469433073
875	332.784187380508
880	333.066252523657
885	333.341995324381
890	333.611719802517
895	333.875709969124
900	334.134230881719
905	334.387528390463
910	334.635843610548
915	334.87938600758
920	335.118341842965
925	335.352886265553
930	335.583186384872
935	335.80940004605
940	336.031675129876
945	336.25014957402
950	336.464952403047
955	336.676204839233
960	336.884020890621
965	337.088507829085
970	337.289766682354
975	337.487892787357
980	337.682976146122
985	337.875101928145
990	338.064350837545
995	338.250799387664
1000	338.434520229292
1005	338.615582475819
1010	338.794051982064
1015	338.969991558862
1020	339.143461197898
1025	339.314518281971
1030	339.483217753926
1035	339.649612277846
1040	339.813752410773
1045	339.975686763459
1050	340.135704039936
1055	340.293295845051
1060	340.44780655321
1065	340.600392259159
1070	340.75078631781
1075	340.899624937976
1080	341.046848719448
1085	341.192957669366
1090	341.339047166282
1095	341.486500978443
1100	341.636634555833
1105	341.79048409459
1110	341.948756106778
1115	342.111794323613
1120	342.279669143893
1125	342.452263209601
1130	342.629344322256
1135	342.810640802854
1140	342.995843964384
1145	343.184606475356
1150	343.376564652767
1155	343.571384379878
1160	343.768756443808
1165	343.968382461089
1170	344.169977477726
1175	344.37327786845
1180	344.578045225181
1185	344.784064629853
1190	344.991140852903
1195	345.199095714049
1200	345.40776682422
1205	345.617006649806
1210	345.8266813022
1215	346.036669117502
1220	346.246859290262
1225	346.45715070251
1230	346.667450920076
1235	346.877675298144
1240	347.08774620244
1245	347.297592317572
1250	347.507148013711
1255	347.716352739019
1260	347.925150616167
1265	348.133490031548
1270	348.341323214208
1275	348.54860587783
1280	348.755296933814
1285	348.961358240927
1290	349.166754370665
1295	349.371452389777
1300	349.575421677427
1305	349.778633730824
1310	349.981062006074
1315	350.182681742512
1320	350.383470087573
1325	350.583405868529
1330	350.782469285345
1335	350.980641761672
1340	351.177905944546
1345	351.374245718434
1350	351.569646155666
1355	351.764093430487
1360	351.95757480627
1365	352.15007841647
1370	352.341592913459
1375	352.532107974079
1380	352.721614383941
1385	352.910102636346
1390	353.097561176478
1395	353.283985810068


==> tiks/datasets/dspartners-21.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.698522138527
50	280.432850268072
55	281.15628835982
60	281.814261009683
65	282.40503744168
70	282.943505159695
75	283.442302571154
80	283.90151524524
85	284.32425238284
90	284.715573076532
95	285.080294819161
100	285.422283988014
105	285.744553045529
110	286.049497124609
115	286.339063842673
120	286.614861288451
125	286.878234599042
130	287.130324526444
135	287.37211086625
140	287.604445314873
145	287.828076954063
150	288.043671914022
155	288.25182840358
160	288.453088220151
165	288.647945634469
170	288.836854291173
175	289.020232590276
180	289.198467915265
185	289.371919995206
190	289.54092361474
195	289.705790843912
200	289.866812882931
205	290.024261595929
210	290.178390880697
215	290.329437867563
220	290.477623988027
225	290.623155932283
230	290.766226536881
235	290.907015612652
240	291.045690720603
245	291.182407898662
250	291.317312356399
255	291.450539085666
260	291.5822134984
265	291.71245200961
270	291.841362547178
275	291.96904505381
280	292.095591992162
285	292.221088833062
290	292.345614503385
295	292.469241808
300	292.592037816523
305	292.714064221413
310	292.835377698467
315	292.956030270163
320	293.076069607112
325	293.195539305032
330	293.314479163344
335	293.432925452261
340	293.550911163075
345	293.668466247303
350	293.785617836393
355	294.865387472375
360	296.963359233888
365	299.4204755968
370	301.589921208937
375	303.494855559872
380	305.187214965769
385	306.756300399729
390	308.189049275786
395	309.496122547131
400	310.695563077423
405	311.808501175152
410	312.846921967631
415	313.822616394734
420	314.744832617033
425	315.620623242303
430	316.455541673187
435	317.254117789981
440	318.020133588042
445	318.756793527479
450	319.466843663708
455	320.152661959186
460	320.816328427379
465	321.459679448242
470	322.084349521585
475	322.691803333169
480	323.283360589747
485	323.860215529103
490	324.423452497159
495	324.974058559802
500	325.512933866368
505	326.040900313492
510	326.558708937213
515	327.067046333737
520	327.566540307636
525	328.057764928405
530	328.541245081064
535	329.01746065031
540	329.486850316351
545	329.949815131285
550	330.406721870476
555	330.857906122345
560	331.303675133729
565	331.744310389044
570	332.180070156692
575	332.611191834631
580	333.037894047875
585	333.460378565692
590	333.878832049582
595	334.293427623053
600	334.704326277917
605	335.111678091791
610	335.51562329436
615	335.916293124463
620	336.313810561165
625	336.708290932686
630	337.099842424194
635	337.488566537535
640	337.874558468595
645	338.257907426937
650	338.638696924092
655	339.017005048607
660	339.392904741157
665	339.766464076368
670	340.137746553962
675	340.506811402249
680	340.873713891314
685	341.238505649232
690	341.60123497578
695	341.961947152598
700	342.320684748851
705	342.67748790959
710	343.032394629239
715	343.38544100151
720	343.736661440479
725	344.086088886262
730	343.917124203495
735	343.269734785218
740	342.495127340754
745	341.867625762236
750	341.367292593995
755	340.966498710208
760	340.643994183727
765	340.378464590478
770	340.165608652475
775	339.98912988956
780	339.847713102125
785	339.739088604283
790	339.659434064737
795	339.604780304459
800	339.571701275218
805	339.557407636377
810	339.559630692497
815	339.576487448861
820	339.606378193106
825	339.647917921293
830	339.699890120105
835	339.761214304572
840	339.830923083817
845	339.908143965232
850	339.992085635323
855	340.082027205898
860	340.177309759002
865	340.277329799952
870	340.381534123075
875	340.489415789051
880	340.600509888633
885	340.714390096456
890	340.83066584303
895	340.948979657727
900	341.069004666866
905	341.190442337737
910	341.31302035014
915	341.436490857329
920	341.560628469888
925	341.685228462496
930	341.810105278537
935	341.935091105101
940	342.060034476487
945	342.184798960172
950	342.309261961531
955	342.433313612388
960	342.556855722564
965	342.67980082429
970	342.802071281782
975	342.92359842541
980	343.044321775275
985	343.164188346589
990	343.283151999714
995	343.40117281976
1000	343.518216553943
1005	343.634254096521
1010	343.749261000949
1015	343.863217052652
1020	343.976105865824
1025	344.087914510686
1030	344.198633188264
1035	344.308254908558
1040	344.416775203539
1045	344.52419187284
1050	344.905627851714
1055	345.549002757385
1060	346.256635021126
1065	346.880101803635
1070	347.432435166483
1075	347.941464330288
1080	348.408351035789
1085	348.836321686556
1090	349.231248860019
1095	349.59893815026
1100	349.944050384948
1105	350.270109729842
1110	350.579790530486
1115	350.875176482177
1120	351.157937648084
1125	351.429442237819
1130	351.6908299864
1135	351.943065477857
1140	352.18697787659
1145	352.423290048228
1150	352.652638409295
1155	352.875585770088
1160	353.092631027686
1165	353.304218399478
1170	353.510746355126
1175	353.71257506946
1180	353.910031887409
1185	354.103415217049
1190	354.292997559655
1195	354.479028037664
1200	354.661734548258
1205	354.841325625743
1210	355.017992078224
1215	355.191908456005
1220	355.36323437991
1225	355.532115747484
1230	355.698685836942
1235	355.863066324702
1240	356.025368227349
1245	356.185692774533
1250	356.344132217782
1255	356.500770580337
1260	356.655684353394
1265	356.808943142175
1270	356.960610264227
1275	357.110743302412
1280	357.259394614656
1285	357.406611804527
1290	357.552438153878
1295	357.696913026156
1300	357.84007223394
1305	357.981948371976
1310	358.122571125949
1315	358.26196756345
1320	358.400162381966
1325	358.537178153532
1330	358.673035542422
1335	358.807753496895
1340	358.941349425605
1345	359.073839363064
1350	359.205238121885
1355	359.335559429531
1360	359.464816050678
1365	359.593019896746
1370	359.720182124418
1375	359.846313224558
1380	359.971423103192
1385	360.095521149959
1390	360.218616293271
1395	360.340717120499


==> tiks/datasets/dspartners-22.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	421
35	421
40	421
45	421
50	421
55	421
60	421
65	421
70	421
75	421
80	421
85	421
90	421
95	421
100	421
105	421
110	421
115	421
120	421
125	421
130	421
135	421
140	421
145	421
150	421
155	421
160	421
165	421
170	421
175	421
180	421
185	421
190	421
195	421
200	421
205	421
210	421
215	421
220	421
225	421
230	421
235	421
240	421
245	421
250	421
255	421
260	421
265	421
270	421
275	421
280	421
285	421
290	421
295	421
300	421
305	421
310	421
315	421
320	421
325	421
330	421
335	316
340	316
345	316
350	316
355	316
360	316
365	316
370	316
375	316
380	316
385	316
390	316
395	316
400	316
405	316
410	316
415	316
420	316
425	316
430	316
435	316
440	316
445	316
450	316
455	316
460	316
465	316
470	316
475	316
480	316
485	316
490	316
495	316
500	316
505	316
510	316
515	316
520	316
525	316
530	316
535	316
540	316
545	316
550	316
555	316
560	316
565	316
570	316
575	316
580	316
585	316
590	316
595	316
600	316
605	316
610	316
615	316
620	316
625	316
630	316
635	316
640	316
645	316
650	316
655	316
660	316
665	316
670	382
675	382
680	382
685	382
690	382
695	382
700	382
705	382
710	382
715	382
720	382
725	382
730	382
735	382
740	382
745	382
750	382
755	382
760	382
765	382
770	382
775	382
780	382
785	382
790	382
795	382
800	382
805	382
810	382
815	382
820	382
825	382
830	382
835	382
840	382
845	382
850	382
855	382
860	382
865	382
870	382
875	382
880	382
885	382
890	382
895	382
900	382
905	382
910	382
915	382
920	382
925	382
930	382
935	382
940	382
945	382
950	382
955	382
960	382
965	382
970	464
975	464
980	464
985	464
990	464
995	464
1000	464
1005	464
1010	464
1015	464
1020	464
1025	464
1030	464
1035	464
1040	464
1045	464
1050	464
1055	464
1060	464
1065	464
1070	464
1075	464
1080	464
1085	464
1090	464
1095	464
1100	464
1105	464
1110	464
1115	464
1120	464
1125	464
1130	464
1135	464
1140	464
1145	464
1150	464
1155	464
1160	464
1165	464
1170	464
1175	464
1180	464
1185	464
1190	464
1195	464
1200	464
1205	464
1210	464
1215	464
1220	464
1225	464
1230	464
1235	464
1240	464
1245	464
1250	464
1255	464
1260	464
1265	464
1270	464
1275	464
1280	464
1285	464
1290	464
1295	464
1300	464
1305	464
1310	464
1315	464
1320	464
1325	464
1330	464
1335	464
1340	464
1345	464
1350	464
1355	464
1360	464
1365	464
1370	464
1375	464
1380	464
1385	464
1390	464
1395	464


==> tiks/datasets/dspartners-23.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.151111253139
35	279.150386308001
40	279.150150144621
45	279.149967161538
50	279.148458934936
55	279.145679460842
60	279.142566946829
65	279.140726328384
70	279.142869610251
75	279.153021075335
80	279.176086846287
85	279.217059502774
90	279.280279598633
95	279.368988608371
100	279.485265688338
105	279.630170278005
110	279.80395276761
115	280.006266324493
120	280.23631756301
125	280.492993409332
130	280.774972197039
135	281.080814019337
140	281.409028622579
145	281.758124107016
150	282.126637997403
155	282.513167118777
160	282.916379339925
165	283.335016705268
170	283.767898828439
175	284.21392727035
180	284.672085228111
185	285.14143679868
190	285.621114221402
195	286.110312056931
200	286.60828693393
205	287.114356909502
210	287.627895192736
215	288.148320239427
220	288.675091945863
225	289.207709473704
230	289.745705573931
235	290.288644197654
240	290.836137984157
245	291.387812285082
250	291.943298178446
255	292.502246967349
260	293.064335103717
265	293.629260841322
270	294.196739121726
275	294.766503734478
280	295.338297804869
285	295.91187690984
290	296.487001414801
295	297.063442724949
300	297.640988693838
305	298.21943832991
310	298.798597731517
315	299.378279958635
320	299.958305319301
325	300.538500724178
330	301.118703004249
335	301.69798744291
340	302.277879987016
345	302.857440300631
350	303.435751691979
355	304.014012455473
360	304.592124816521
365	305.169402755983
370	305.744108966156
375	306.313275254834
380	306.873044411963
385	307.419369111496
390	307.948681508312
395	308.458257076652
400	308.946328150095
405	309.412008442461
410	309.855088912466
415	310.275814412866
420	310.674768787506
425	311.052857175587
430	311.411108011647
435	311.750448078754
440	312.072012953011
445	312.377160780878
450	312.667008852308
455	312.942458908408
460	313.204348945126
465	313.453486608758
470	313.690627676406
475	313.916472451785
480	314.131685430915
485	314.336892926891
490	314.532677586293
495	314.719587457568
500	314.89813089658
505	315.068776680392
510	315.231961408772
515	315.388088820132
520	315.53753468891
525	315.680648343966
530	315.817757222687
535	315.949165285898
540	316.075152706642
545	316.195983456831
550	316.311889945415
555	316.423092049739
560	316.529832763491
565	316.632335254947
570	316.730794806652
575	316.825388921071
580	316.916284901811
585	317.003638777534
590	317.087594937183
595	317.168291690213
600	317.245861775007
605	317.320429955559
610	317.39211400097
615	317.461026124121
620	317.527272480449
625	317.590949857141
630	317.652154347601
635	317.710977951843
640	317.767509407922
645	317.821831755024
650	317.874021838782
655	317.924152013648
660	317.972292504555
665	318.018510179282
670	318.063388502586
675	318.105799195954
680	318.145603344209
685	318.183882273858
690	318.220065773112
695	318.254365170778
700	318.286958710395
705	318.319023808712
710	318.352837887809
715	318.390824860753
720	318.435318877492
725	318.488365653435
730	318.551794031639
735	318.626754957627
740	318.713581451051
745	318.812118739091
750	318.922053802434
755	319.043006034313
760	319.174499940111
765	319.315957445314
770	319.466723757728
775	319.626116941306
780	319.793476065953
785	319.968187422417
790	320.149656481189
795	320.337320910028
800	320.530658923323
805	320.729188523145
810	320.9324642901
815	321.14007461838
820	321.351639620014
825	321.566808883354
830	321.785258993548
835	322.006691109559
840	322.230828761485
845	322.457415865672
850	322.686214912974
855	322.917005360578
860	323.149583654178
865	323.383757931294
870	323.619348599482
875	323.856189487361
880	324.094126125334
885	324.333013537798
890	324.572715237577
895	324.81310297098
900	325.054056491326
905	325.29546363889
910	325.537219138514
915	325.77922357647
920	326.021382967957
925	326.263608598377
930	326.505816917303
935	326.747929245159
940	326.989871404835
945	327.231573397202
950	327.472969471815
955	327.713997726238
960	327.954599753465
965	328.194720359475
970	328.434904738435
975	328.673671830331
980	328.911524775648
985	329.149626789999
990	329.38604296602
995	329.620006882821
1000	329.853535350361
1005	330.08989004369
1010	330.329691064043
1015	330.575943387472
1020	330.831657072219
1025	331.099366897283
1030	331.380905615194
1035	331.677312212536
1040	331.988916148373
1045	332.315515940921
1050	332.656554175896
1055	333.011247303791
1060	333.37868163384
1065	333.757879647769
1070	334.147850036182
1075	334.547621699694
1080	334.956262813312
1085	335.372890730547
1090	335.79667739837
1095	336.226852758055
1100	336.662700723601
1105	337.103558975332
1110	337.548817973157
1115	337.997917029736
1120	338.45033854745
1125	338.905603776184
1130	339.36327153353
1135	339.822894013058
1140	340.28415882232
1145	340.746700684438
1150	341.210150906186
1155	341.674136015262
1160	342.138276849798
1165	342.602193811938
1170	343.065513984491
1175	343.527877626471
1180	343.988943127645
1185	344.44839028887
1190	344.905922268695
1195	345.361266425566
1200	345.814174265123
1205	346.264422228801
1210	346.711805907999
1215	347.156141921652
1220	347.597268503354
1225	348.035043204073
1230	348.469339722561
1235	348.900046538386
1240	349.327066217366
1245	349.750314314949
1250	350.169718224015
1255	350.585216068568
1260	350.996755689652
1265	351.404293762345
1270	351.807795022514
1275	352.20723154498
1280	352.602582065104
1285	352.993831353938
1290	353.380969655458
1295	353.763992252787
1300	354.142898953789
1305	354.517693705849
1310	354.888384257845
1315	355.25498182339
1320	355.617500790391
1325	355.97595847825
1330	356.330374904458
1335	356.680772554089
1340	357.027176167831
1345	357.369612558458
1350	357.708110454377
1355	358.042700353359
1360	358.373414381955
1365	358.700286164657
1370	359.023350735729
1375	359.342644427757
1380	359.658204730305
1385	359.970070242074
1390	360.278280576082
1395	360.582876290508


==> tiks/datasets/dspartners-24.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	281.215683569621
35	284.040902358875
40	286.786001007067
45	289.246484954626
50	291.443734590441
55	293.421567743297
60	295.26943054515
65	296.971134771017
70	298.534395316495
75	299.976420602014
80	301.310260406595
85	302.546082988341
90	303.694185771407
95	304.765876237178
100	305.771777597004
105	306.720423517654
110	307.618341061015
115	308.470815689733
120	309.282416565733
125	310.057147962407
130	310.798486585521
135	311.509458017577
140	312.192733729655
145	312.850702915472
150	313.485516191688
155	314.099117447602
160	314.693271732054
165	315.269588706935
170	315.829541061867
175	316.374479159973
180	316.905643312492
185	317.424173925876
190	317.931120419074
195	318.427448840558
200	318.914048514788
205	319.391737906836
210	319.861269861551
215	320.323336334295
220	320.778572696982
225	321.227561656308
230	321.670836821236
235	322.108885999334
240	322.542154219428
245	322.97104638209
250	323.395929944046
255	323.817137394369
260	324.234968428145
265	324.649692036063
270	325.061548566535
275	325.470751713305
280	325.877490209601
285	326.281929551494
290	326.684213614807
295	327.084466249484
300	327.482792768872
305	327.879281361591
310	328.274004495542
315	328.667020299325
320	329.058373897138
325	329.448098710935
330	329.836217682391
335	329.442721589355
340	328.129122760155
345	326.577710427894
350	325.299385353098
355	324.214947260048
360	323.283423614651
365	322.444175974545
370	321.706724544588
375	321.059882031728
380	320.484178182041
385	319.969198230713
390	319.512148767741
395	319.107839526629
400	318.746239849216
405	318.420412878379
410	318.12752206981
415	317.865983416561
420	317.633429639426
425	317.426194164305
430	317.240677359975
435	317.074582081274
440	316.92606369117
445	316.793730575585
450	316.677033553011
455	316.575648261786
460	316.488831671192
465	316.415458903568
470	316.354290598535
475	316.304189839981
480	316.264168858888
485	316.233333430699
490	316.210839495159
495	316.195888564714
500	316.187736643453
505	316.185693294854
510	316.189124047517
515	316.197445393077
520	316.210121237483
525	316.226658489434
530	316.246598793812
535	316.269538710212
540	316.295092888309
545	316.322888713055
550	316.352571694258
555	316.383808719533
560	316.416292320082
565	316.449739782121
570	316.483897030221
575	316.518556851683
580	316.553564816779
585	316.588817938777
590	316.624205346878
595	316.659618186978
600	316.694964961218
605	316.730168953254
610	316.765159194285
615	316.799875897146
620	316.834259194563
625	316.868249618583
630	316.90179175248
635	316.934836766043
640	316.967346606549
645	316.999282054404
650	317.030605902944
655	317.061298258763
660	317.091333249518
665	317.120688410142
670	317.674447428666
675	318.788459395959
680	320.049550293689
685	321.150153381486
690	322.114001324558
695	322.999794064378
700	323.800870494539
705	324.524583594554
710	325.183994948597
715	325.791139322066
720	326.355074817261
725	326.882362403002
730	327.377972231677
735	327.845855850614
740	328.289204010127
745	328.710613011511
750	329.1122341597
755	329.495887637415
760	329.863137653755
765	330.215346254369
770	330.553716079795
775	330.879322660103
780	331.193137134732
785	331.49604247992
790	331.788845946372
795	332.072289114225
800	332.347055228972
805	332.613774984662
810	332.873031448734
815	333.125364173516
820	333.371272594457
825	333.611218942283
830	333.845630862787
835	334.074903803093
840	334.299403188517
845	334.519466435827
850	334.735404834309
855	334.947505319246
860	335.156032149357
865	335.361228447821
870	335.56331768755
875	335.762505096406
880	335.958978970333
885	336.152911905944
890	336.344461958782
895	336.533773733296
900	336.72097940651
905	336.906199686285
910	337.089544718699
915	337.271114920671
920	337.451001748596
925	337.629288417114
930	337.806050581433
935	337.981356977728
940	338.15527001345
945	338.327846306492
950	338.499137179138
955	338.669189117017
960	338.83804419591
965	339.005740476948
970	339.872360447382
975	341.406143627156
980	343.118953032195
985	344.679990260112
990	345.946175097747
995	347.071291777325
1000	348.090894156447
1005	349.025871124438
1010	349.907334181718
1015	350.733011628418
1020	351.503487376834
1025	352.223639785945
1030	352.89940873961
1035	353.536119218728
1040	354.138135871586
1045	354.709010842619
1050	355.251704233608
1055	355.768751994567
1060	356.262372039153
1065	356.734529751373
1070	357.186982238569
1075	357.621311235783
1080	358.038948317372
1085	358.441194210628
1090	358.829233838904
1095	359.204148470325
1100	359.566925835201
1105	359.918468791643
1110	360.259602879863
1115	360.591082994066
1120	360.913599364578
1125	361.227782980731
1130	361.534210537798
1135	361.833461363492
1140	362.125933034327
1145	362.41207395509
1150	362.692300265701
1155	362.966985885002
1160	363.23646730385
1165	363.501049251385
1170	363.76100929274
1175	364.016601110088
1180	364.268056734616
1185	364.515588283662
1190	364.759389562293
1195	364.999637575535
1200	365.236493893274
1205	365.47010587256
1210	365.700607778259
1215	365.928121850609
1220	366.152759304228
1225	366.374621277177
1230	366.59379974067
1235	366.810378357335
1240	367.02443328894
1245	367.236033955156
1250	367.445243741976
1255	367.652120658251
1260	367.856717940086
1265	368.059084604578
1270	368.259265955926
1275	368.457304042775
1280	368.653238070232
1285	368.847104770817
1290	369.038938733803
1295	369.228772698016
1300	369.416637810957
1305	369.602563858734
1310	369.786579469101
1315	369.968712289257
1320	370.148989139928
1325	370.327436147892
1330	370.5040788602
1335	370.67894234303
1340	370.852051266799
1345	371.023429978551
1350	371.193102565613
1355	371.361092922925
1360	371.527424755674
1365	371.692121634287
1370	371.855207048798
1375	372.016704419365
1380	372.176637107494
1385	372.335028423318
1390	372.491901647564
1395	372.647280048671


==> tiks/datasets/dspartners-25.tsv <==
0	279.15
5	279.15
10	279.15
15	467
20	467
25	467
30	467
35	467
40	467
45	467
50	467
55	467
60	467
65	467
70	467
75	467
80	467
85	467
90	467
95	467
100	467
105	467
110	467
115	467
120	467
125	467
130	467
135	467
140	467
145	467
150	467
155	467
160	467
165	467
170	467
175	467
180	467
185	467
190	467
195	467
200	467
205	467
210	467
215	467
220	467
225	467
230	467
235	467
240	467
245	467
250	467
255	467
260	467
265	467
270	467
275	467
280	467
285	467
290	467
295	467
300	467
305	467
310	467
315	467
320	467
325	467
330	467
335	467
340	467
345	467
350	467
355	467
360	467
365	467
370	467
375	467
380	467
385	467
390	316
395	316
400	316
405	316
410	316
415	316
420	316
425	316
430	316
435	316
440	316
445	316
450	316
455	316
460	316
465	316
470	316
475	316
480	316
485	316
490	316
495	316
500	316
505	316
510	316
515	316
520	316
525	316
530	316
535	316
540	316
545	316
550	316
555	316
560	316
565	316
570	316
575	316
580	316
585	316
590	316
595	316
600	316
605	316
610	316
615	316
620	316
625	316
630	316
635	316
640	316
645	316
650	316
655	316
660	316
665	316
670	316
675	316
680	316
685	316
690	316
695	316
700	316
705	316
710	316
715	409
720	409
725	409
730	409
735	409
740	409
745	409
750	409
755	409
760	409
765	409
770	409
775	409
780	409
785	409
790	409
795	409
800	409
805	409
810	409
815	409
820	409
825	409
830	409
835	409
840	409
845	409
850	409
855	409
860	409
865	409
870	409
875	409
880	409
885	409
890	409
895	409
900	409
905	409
910	409
915	409
920	409
925	409
930	409
935	409
940	409
945	409
950	409
955	409
960	409
965	409
970	409
975	409
980	409
985	409
990	409
995	409
1000	409
1005	409
1010	409
1015	409
1020	409
1025	409
1030	409
1035	409
1040	409
1045	409
1050	343
1055	343
1060	343
1065	343
1070	343
1075	343
1080	343
1085	343
1090	343
1095	343
1100	343
1105	343
1110	343
1115	343
1120	343
1125	343
1130	343
1135	343
1140	343
1145	343
1150	343
1155	343
1160	343
1165	343
1170	343
1175	343
1180	343
1185	343
1190	343
1195	343
1200	343
1205	343
1210	343
1215	343
1220	343
1225	343
1230	343
1235	343
1240	343
1245	343
1250	343
1255	343
1260	343
1265	343
1270	343
1275	343
1280	343
1285	343
1290	343
1295	343
1300	343
1305	343
1310	343
1315	343
1320	343
1325	343
1330	343
1335	343
1340	343
1345	343
1350	343
1355	343
1360	343
1365	343
1370	343
1375	343
1380	343
1385	343
1390	343
1395	343


==> tiks/datasets/dspartners-26.tsv <==
0	279.15
5	279.15
10	279.15
15	279.151914320131
20	279.150145819082
25	279.149517991769
30	279.15136831475
35	279.150073845606
40	279.145488790644
45	279.139174220091
50	279.132999710738
55	279.130991347753
60	279.138884950018
65	279.163359755338
70	279.211034256766
75	279.287653489257
80	279.397550071567
85	279.543590433039
90	279.727310824645
95	279.949146422576
100	280.208729281723
105	280.505118459852
110	280.836849504647
115	281.202122811422
120	281.598983981692
125	282.025440163678
130	282.479523607065
135	282.959323701097
140	283.463014698596
145	283.988868225842
150	284.53525208435
155	285.100629894611
160	285.683565462529
165	286.282720836843
170	286.896856684985
175	287.524815178364
180	288.165512458209
185	288.817939235509
190	289.481160389466
195	290.154308109935
200	290.836570429091
205	291.527188942325
210	292.225451687368
215	292.930688647433
220	293.642271456808
225	294.359618626565
230	295.082200434345
235	295.809486509554
240	296.540964627238
245	297.276156605955
250	298.014617746192
255	298.755929336406
260	299.499699133474
265	300.245552920353
270	300.99312939203
275	301.742092355527
280	302.492116936469
285	303.242895240561
290	303.994139752319
295	304.745579374209
300	305.496956392729
305	306.248025957857
310	306.998556063811
315	307.748326942968
320	308.497133398456
325	309.244782328303
330	309.991090082125
335	310.735880654785
340	311.478988238269
345	312.220257122899
350	312.959541671501
355	313.696704369522
360	314.431614762829
365	315.164149523666
370	315.894192525974
375	316.621635850079
380	317.346375822239
385	318.06831312816
390	318.786309625231
395	319.502792597444
400	320.217794118355
405	320.925117633626
410	321.629595470878
415	322.336352101074
420	323.04558036321
425	323.75271775369
430	324.449996552567
435	325.128971917152
440	325.782048930434
445	326.403034033878
450	326.989070568831
455	327.539519460654
460	328.054381679547
465	328.534280392597
470	328.980429982631
475	329.394747257834
480	329.779481375271
485	330.136506015148
490	330.467446590455
495	330.77385097782
500	331.057329847543
505	331.319493985337
510	331.561834035215
515	331.785708497536
520	331.992238758686
525	332.182516184856
530	332.357696249859
535	332.518883346218
540	332.667001503886
545	332.802867353799
550	332.927257421427
555	333.040907124907
560	333.144484454518
565	333.238600256324
570	333.323817240323
575	333.400656880238
580	333.469603353528
585	333.531106790334
590	333.585585971735
595	333.633430598167
600	333.675003584425
605	333.710642680711
610	333.740662421553
615	333.765356143058
620	333.784993969377
625	333.799829289431
630	333.810111032883
635	333.816076978047
640	333.817944210562
645	333.815908973501
650	333.810151693207
655	333.800841284925
660	333.788137375445
665	333.772191897642
670	333.753150414213
675	333.731152758569
680	333.706332936291
685	333.678819263024
690	333.648733385263
695	333.616190293518
700	333.581298832926
705	333.544162327002
710	333.504880024592
715	333.464430710763
720	333.420518449716
725	333.374273446377
730	333.32654237816
735	333.276263408326
740	333.224133305444
745	333.17176867877
750	333.120918936045
755	333.073809930149
760	333.032779962681
765	333.001777057247
770	332.985688597965
775	332.986271761228
780	333.00442877899
785	333.040755588575
790	333.09425686738
795	333.164287937913
800	333.250495161941
805	333.35235781218
810	333.469033459583
815	333.599479777086
820	333.742634556694
825	333.897458214075
830	334.062958641351
835	334.238207628334
840	334.422347819134
845	334.614588730216
850	334.814201866598
855	335.020518473191
860	335.232928079043
865	335.450875453733
870	335.673852560953
875	335.901393670941
880	336.133073642197
885	336.368507749202
890	336.60734469122
895	336.849261387584
900	337.093960909573
905	337.341170802298
910	337.590640603462
915	337.842139392671
920	338.095453456642
925	338.350385271214
930	338.606755033722
935	338.864392374952
940	339.123137780824
945	339.382844521233
950	339.643377613928
955	339.904611668448
960	340.166424087749
965	340.428701108294
970	340.691339519402
975	340.954243789056
980	341.217323651671
985	341.480493309654
990	341.743672404466
995	342.006786398691
1000	342.269765322446
1005	342.53254263313
1010	342.795055130093
1015	343.057242822977
1020	343.31904959151
1025	343.580422732161
1030	343.841312706488
1035	344.10167277231
1040	344.361456698618
1045	344.620620897897
1050	344.878673113636
1055	345.136478277204
1060	345.393578701182
1065	345.649562238076
1070	345.905138349998
1075	346.159922997272
1080	346.413889849719
1085	346.665260520792
1090	346.912042821882
1095	347.151703463097
1100	347.381658168963
1105	347.59979422057
1110	347.804600902239
1115	347.995277096868
1120	348.171492910689
1125	348.333507478174
1130	348.482033634703
1135	348.617620024408
1140	348.740769223917
1145	348.852137961645
1150	348.952391206094
1155	349.042271027368
1160	349.12253114575
1165	349.193814525617
1170	349.25676562241
1175	349.311994017199
1180	349.360062820028
1185	349.401482059151
1190	349.436715648434
1195	349.466190005488
1200	349.490299344205
1205	349.509407410792
1210	349.523848745634
1215	349.533930667903
1220	349.539935779447
1225	349.542125281058
1230	349.540738339735
1235	349.535988566499
1240	349.528074421186
1245	349.517190582231
1250	349.503522918434
1255	349.487240445407
1260	349.468494344182
1265	349.447421101704
1270	349.424146187192
1275	349.398786389703
1280	349.371451001121
1285	349.342244295021
1290	349.311265749017
1295	349.278610688023
1300	349.244369169718
1305	349.208626126791
1310	349.171462028466
1315	349.132952503362
1320	349.093169367536
1325	349.052180349257
1330	349.01004887815
1335	348.966835513476
1340	348.922596861974
1345	348.877386591983
1350	348.831254528344
1355	348.784249131086
1360	348.736417324352
1365	348.687804974216
1370	348.638456228496
1375	348.58841321291
1380	348.537715903509
1385	348.486402102074
1390	348.434508749059
1395	348.382070462849


==> tiks/datasets/dspartners-27.tsv <==
0	279.15
5	279.15
10	279.15
15	280.955444416325
20	284.789228943285
25	288.646866544105
30	291.967874970381
35	294.911050015975
40	297.528920834158
45	299.950946584572
50	302.149541145486
55	304.143202529501
60	305.962435230475
65	307.635811800478
70	309.186789630593
75	310.633974909315
80	311.992107204209
85	313.272976544111
90	314.486126753146
95	315.639374004207
100	316.738606586907
105	317.78969460239
110	318.797464082269
115	319.765852948083
120	320.698178618969
125	321.597309941772
130	322.46576513242
135	323.305774441337
140	324.119327152592
145	324.908209941093
150	325.674038895544
155	326.418286208703
160	327.142302276038
165	327.847333903688
170	328.534538764673
175	329.204997377741
180	329.859722743386
185	330.499668144702
190	331.125733520981
195	331.738770731801
200	332.339587948029
205	332.928953348014
210	333.507598194751
215	334.076219394367
220	334.635481544441
225	335.186018384371
230	335.728433625565
235	336.26330117446
240	336.791165141768
245	337.312539276024
250	337.827906175044
255	338.337716708589
260	338.842389831855
265	339.342312639526
270	339.837840905235
275	340.329300206759
280	340.816987213053
285	341.301171332411
290	341.782096536694
295	342.259983319217
300	342.735030718219
305	343.207418281262
310	343.67730791288
315	344.144845621076
320	344.610163115397
325	345.073379361478
330	345.534602134931
335	345.993929741088
340	346.451452972436
345	346.907255999502
350	347.361404145793
355	347.81391789233
360	348.264754774362
365	348.71381023532
370	349.160933116335
375	349.605943367722
380	350.04864440777
385	350.488830350123
390	349.81648879865
395	347.551376815496
400	345.027749844092
405	342.933093252466
410	341.27315415977
415	339.968074915607
420	338.860435757093
425	337.850604800206
430	336.932963491002
435	336.104108949061
440	335.351827026479
445	334.67572585689
450	334.11052022423
455	333.62523520589
460	333.135225516895
465	332.656235836221
470	332.217921877605
475	331.828632550343
480	331.483492453659
485	331.174734233863
490	330.896172171781
495	330.644004550221
500	330.415785948641
505	330.209298488308
510	330.022470446594
515	329.853440271783
520	329.700573215964
525	329.562409720524
530	329.437590661335
535	329.324842750873
540	329.222994297636
545	329.130975522209
550	329.047813185563
555	328.97261144024
560	328.904543785936
565	328.842851110917
570	328.786837705416
575	328.735866969105
580	328.689357121415
585	328.646777164236
590	328.607642829822
595	328.571512744785
600	328.537985086972
605	328.506694091823
610	328.477307565974
615	328.449524074986
620	328.423070449067
625	328.397699404445
630	328.373187657107
635	328.349333839147
640	328.325956628841
645	328.302893073417
650	328.279997036142
655	328.257137697061
660	328.23419823736
665	328.211074625293
670	328.187674533204
675	328.163916456256
680	328.139728928454
685	328.11504976869
690	328.089825306841
695	328.064009609174
700	328.037563719397
705	328.010454957118
710	327.982656292977
715	328.965152465902
720	330.431254545342
725	332.130923769221
730	333.646908468459
735	334.977430562631
740	336.15337236017
745	337.204830137652
750	338.181372673649
755	339.073624604241
760	339.885654338362
765	340.627973412231
770	341.31093398783
775	341.943428143942
780	342.532325098512
785	343.082882104028
790	343.599398743657
795	344.08554956231
800	344.544457315286
805	344.978761868878
810	345.39073639067
815	345.78238651407
820	346.15550506609
825	346.511702205065
830	346.852430914732
835	347.179009702281
840	347.492640885567
845	347.794424236231
850	348.085367358392
855	348.366394186997
860	348.638352393797
865	348.902019823153
870	349.158110223976
875	349.407278301157
880	349.650124240682
885	349.887197872008
890	350.11900252181
895	350.345998592939
900	350.56860687162
905	350.787211574701
910	351.002163173427
915	351.213781025161
920	351.422355852897
925	351.628152093771
930	351.831409954291
935	352.032345910456
940	352.231152637574
945	352.427999692976
950	352.623035422493
955	352.816389560313
960	353.008175626906
965	353.19849286444
970	353.387427734869
975	353.575055186706
980	353.761439830482
985	353.94663703166
990	354.130693882765
995	354.31365009173
1000	354.495538792883
1005	354.676387256451
1010	354.856217520941
1015	355.035046979211
1020	355.212888928774
1025	355.389753083088
1030	355.56564602431
1035	355.740571607521
1040	355.914531324968
1045	356.087524636396
1050	355.696533004452
1055	354.718896482715
1060	353.666952851662
1065	352.851982304853
1070	352.116930016362
1075	351.466524870865
1080	350.871663545167
1085	350.413114951638
1090	349.929556139188
1095	349.487146208778
1100	349.104946580614
1105	348.770680623627
1110	348.46861960774
1115	348.192978468855
1120	347.942534810814
1125	347.714645159062
1130	347.50686725082
1135	347.316844697664
1140	347.142549937352
1145	346.982408516397
1150	346.835154358043
1155	346.699645915014
1160	346.574813840194
1165	346.459678579789
1170	346.353355892782
1175	346.255042922362
1180	346.164006474685
1185	346.079575858124
1190	346.001136521824
1195	345.928124415227
1200	345.860021275827
1205	345.796351080348
1210	345.736677149087
1215	345.680599497558
1220	345.627751984385
1225	345.577799768068
1230	345.530436944002
1235	345.485384056211
1240	345.442386080695
1245	345.401210596346
1250	345.361645957378
1255	345.323499586758
1260	345.286596506414
1265	345.250777890452
1270	345.215899751626
1275	345.181831665866
1280	345.148455593809
1285	345.115664894903
1290	345.08336350212
1295	345.051465161788
1300	345.019892624448
1305	344.988576921903
1310	344.957456654983
1315	344.926477294425
1320	344.895590550676
1325	344.864753785716
1330	344.833929506478
1335	344.803084837013
1340	344.77219111362
1345	344.741223485604
1350	344.710160483585
1355	344.678983752352
1360	344.647677783069
1365	344.616229657902
1370	344.584628832775
1375	344.552866953242
1380	344.520937676089
1385	344.488836478129
1390	344.456560459453
1395	344.424108139973


==> tiks/datasets/dspartners-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	280.878926990306
95	283.241746853546
100	285.539800149962
105	287.601322073353
110	289.443720596853
115	291.103246553597
120	292.654404867279
125	294.083586454976
130	295.39710436705
135	296.610788256884
140	297.740361559543
145	298.798431647754
150	299.794679285334
155	300.73669270503
160	301.630604975718
165	302.48148169109
170	303.29092961492
175	304.058958758043
180	304.786492490753
185	305.476439189613
190	306.132836974699
195	306.759476958424
200	307.359338862316
205	307.934793376319
210	308.487927643227
215	309.020667930214
220	309.534769489818
225	310.031809089766
230	310.513210285481
235	310.980272497313
240	311.434187734183
245	311.876049667513
250	312.30686220802
255	312.727548186288
260	313.138956916647
265	313.541870421542
270	313.937008830194
275	314.325035282771
280	314.706560372075
285	315.082146165635
290	315.452309835765
295	315.817526992292
300	316.178234751527
305	316.53483441678
310	316.887694146423
315	317.237151377265
320	317.583514950165
325	317.927067142274
330	318.268065637749
335	318.606745369169
340	318.943320124091
345	319.277984012541
350	319.610912903282
355	319.942265749469
360	320.272185802853
365	320.600801711638
370	320.928228540417
375	321.254568749704
380	321.579913103671
385	321.904341506333
390	322.227923760321
395	322.550720278697
400	322.681025164542
405	322.624248409267
410	322.514168821557
415	322.458178725771
420	322.444194072905
425	322.467591149159
430	322.516009418595
435	322.587318093022
440	322.679079001859
445	322.788202966566
450	322.911816001198
455	323.047589321946
460	323.193706505336
465	323.348741813016
470	323.511553787751
475	323.681209522944
480	323.856932152914
485	324.038063332092
490	324.224035862958
495	324.414353671752
500	324.608577109377
505	324.806312052239
510	325.007201714008
515	325.21092049092
520	325.417169323656
525	325.625672182161
530	325.836173392047
535	326.048435325262
540	326.262236651872
545	326.477370990575
550	326.693645730003
555	326.910880959903
560	327.128908530176
565	327.34757122995
570	327.566722053749
575	327.786223527
580	328.005947079228
585	328.22577247233
590	328.445587259387
595	328.665286277098
600	328.884771179476
605	329.103949996368
610	329.322736725333
615	329.541050961659
620	329.75881751184
625	329.975966060204
630	330.192430884886
635	330.408150551768
640	330.623067633126
645	330.837128465717
650	331.050282918764
655	331.262484193606
660	331.473688634335
665	331.683855553455
670	331.892947062501
675	332.100927907028
680	332.307765313474
685	332.513428855895
690	332.717890339811
695	332.921123693898
700	333.123104864044
705	333.323811711434
710	333.523223917875
715	333.721322899055
720	333.91809172271
725	334.113515032133
730	334.307578964322
735	334.500271144564
740	334.691580574215
745	334.88149754871
750	335.070013604765
755	335.257121469907
760	335.442815018604
765	335.627089237258
770	336.355151905592
775	337.605202871143
780	338.983323112708
785	340.191973186384
790	341.257093291496
795	342.210194018095
800	343.094677341839
805	343.911285580239
810	344.6640429584
815	345.361654301514
820	346.013195246284
825	346.626161294412
830	347.206327888647
835	347.758155452441
840	348.285179102161
845	348.790274435987
850	349.275829158888
855	349.743856876747
860	350.19606167002
865	350.633877746866
870	351.058508613342
875	351.470973016392
880	351.872149365271
885	352.262809686973
890	352.643641604809
895	353.015262327409
900	353.378228823642
905	353.733046066148
910	354.080173711988
915	354.420031400504
920	354.75300303632
925	355.079440405296
930	355.399666317906
935	355.71397737284
940	356.022646406124
945	356.32592468294
950	356.624043874108
955	356.91721784304
960	357.205644266104
965	357.489506099649
970	357.768972908398
975	358.044202068586
980	358.315339858765
985	358.582522446297
990	358.8458767805
995	359.105521400036
1000	359.361567164069
1005	359.614117915914
1010	359.863271086155
1015	360.109118240911
1020	360.35174557491
1025	360.591234363368
1030	360.82766137436
1035	361.061099243371
1040	361.291616815253
1045	361.519279455463
1050	361.744149336947
1055	361.96628570233
1060	362.185745101398
1065	362.402581606898
1070	362.616847011587
1075	362.828591006386
1080	363.037861342439
1085	362.403126918891
1090	360.447649343654
1095	358.546966159963
1100	357.016545068997
1105	355.846402528
1110	354.581949141788
1115	353.525936326151
1120	352.574226114989
1125	351.709310812145
1130	350.930038973006
1135	350.228383667596
1140	349.592426909917
1145	349.011596996776
1150	348.478050032091
1155	347.985901798381
1160	347.530548109006
1165	347.108177465842
1170	346.715485768401
1175	346.349563491254
1180	346.007867367807
1185	345.688181434385
1190	345.388545391316
1195	345.107188706763
1200	344.842494914183
1205	344.592984398077
1210	344.357304447371
1215	344.134217202738
1220	343.922587476866
1225	343.72137298189
1230	343.529616134638
1235	343.346437273507
1240	343.171028822651
1245	343.00264996405
1250	342.840621700354
1255	342.684322246266
1260	342.533182702578
1265	342.386683041135
1270	342.244348214981
1275	342.105744651292
1280	341.970476861276
1285	341.838184558664
1290	341.708539850679
1295	341.581244661056
1300	341.456028415006
1305	341.332645971103
1310	341.210875748803
1315	341.090517946963
1320	340.971392791177
1325	340.853338810881
1330	340.736211189458
1335	340.619880274249
1340	340.504230266179
1345	340.389158014133
1350	340.274571883806
1355	340.160390708709
1360	340.046542841741
1365	339.932965284472
1370	339.819602906916
1375	339.706407666874
1380	339.593338017608
1385	339.480358245967
1390	339.367437889135
1395	339.254551223801


==> tiks/datasets/dspartners-4.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	311
50	311
55	311
60	311
65	311
70	311
75	311
80	311
85	311
90	311
95	311
100	311
105	311
110	311
115	311
120	311
125	311
130	311
135	311
140	311
145	311
150	311
155	311
160	311
165	311
170	311
175	311
180	311
185	311
190	311
195	311
200	311
205	311
210	311
215	311
220	311
225	311
230	311
235	311
240	311
245	311
250	311
255	311
260	311
265	311
270	311
275	311
280	311
285	311
290	311
295	311
300	311
305	311
310	311
315	311
320	311
325	311
330	311
335	311
340	311
345	381
350	381
355	381
360	381
365	381
370	381
375	381
380	381
385	381
390	381
395	381
400	381
405	381
410	381
415	381
420	381
425	381
430	381
435	381
440	381
445	381
450	381
455	381
460	381
465	381
470	381
475	381
480	381
485	381
490	381
495	381
500	381
505	381
510	381
515	381
520	381
525	381
530	381
535	381
540	381
545	381
550	381
555	381
560	381
565	381
570	381
575	381
580	381
585	381
590	381
595	381
600	381
605	381
610	381
615	381
620	381
625	381
630	381
635	381
640	381
645	381
650	381
655	381
660	455
665	455
670	455
675	455
680	455
685	455
690	455
695	455
700	455
705	455
710	455
715	455
720	455
725	455
730	455
735	455
740	455
745	455
750	455
755	455
760	455
765	455
770	455
775	455
780	455
785	455
790	455
795	455
800	455
805	455
810	455
815	455
820	455
825	455
830	455
835	455
840	455
845	455
850	455
855	455
860	455
865	455
870	455
875	455
880	455
885	455
890	455
895	455
900	455
905	455
910	455
915	455
920	455
925	455
930	455
935	455
940	455
945	455
950	455
955	455
960	455
965	455
970	455
975	455
980	455
985	455
990	455
995	455
1000	455
1005	455
1010	455
1015	455
1020	455
1025	455
1030	455
1035	455
1040	455
1045	455
1050	421
1055	421
1060	421
1065	421
1070	421
1075	421
1080	421
1085	421
1090	421
1095	421
1100	421
1105	421
1110	421
1115	421
1120	421
1125	421
1130	421
1135	421
1140	421
1145	421
1150	421
1155	421
1160	421
1165	421
1170	421
1175	421
1180	421
1185	421
1190	421
1195	421
1200	421
1205	421
1210	421
1215	421
1220	421
1225	421
1230	421
1235	421
1240	421
1245	421
1250	421
1255	421
1260	421
1265	421
1270	421
1275	421
1280	421
1285	421
1290	421
1295	421
1300	421
1305	421
1310	421
1315	421
1320	421
1325	421
1330	421
1335	421
1340	421
1345	421
1350	421
1355	421
1360	421
1365	421
1370	421
1375	421
1380	421
1385	421
1390	421
1395	421


==> tiks/datasets/dspartners-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.150248666932
50	279.150149502557
55	279.150050826732
60	279.149927421261
65	279.14960499994
70	279.14915625849
75	279.148610726846
80	279.148340157055
85	279.148949011795
90	279.151294833789
95	279.15641262227
100	279.16534980394
105	279.17901214524
110	279.198072417363
115	279.22296288716
120	279.253910401661
125	279.290979215421
130	279.334115313588
135	279.383178130443
140	279.437965201072
145	279.498233108883
150	279.563714249335
155	279.634129220733
160	279.709195647006
165	279.788634260822
170	279.872172971027
175	279.959551473701
180	280.050521369741
185	280.144846450953
190	280.242303918976
195	280.342684202002
200	280.445792139619
205	280.551445469467
210	280.659472792719
215	280.769713436331
220	280.88201745307
225	280.996246035115
230	281.112269922199
235	281.229967882902
240	281.349226105121
245	281.469937955135
250	281.592007637004
255	281.715343589797
260	281.839856029673
265	281.965459784889
270	282.092075437573
275	282.219628747089
280	282.348049849702
285	282.477273004508
290	282.607236103706
295	282.737880792807
300	282.869152552701
305	283.00099920233
310	283.133368719496
315	283.266211969472
320	283.399483756901
325	283.533141638596
330	283.667144926434
335	283.801454543179
340	283.936033203533
345	284.071453988289
350	284.206308503952
355	284.341117231753
360	284.476573127734
365	284.611682655431
370	284.745967590708
375	284.879841630752
380	285.013834177937
385	285.149332345914
390	285.288523632712
395	285.434032073226
400	285.588464400023
405	285.754054683542
410	285.93247378418
415	286.124775788532
420	286.331473975309
425	286.55264795539
430	286.78805357427
435	287.037219492935
440	287.299528628597
445	287.574281467584
450	287.860734825036
455	288.158124380578
460	288.465680998022
465	288.782645139521
470	289.108279834297
475	289.441880533965
480	289.782781028154
485	290.130356048637
490	290.48402170747
495	290.843234757232
500	291.207491137192
505	291.576325438049
510	291.949306330094
515	292.3260350298
520	292.706142020446
525	293.089286036994
530	293.475151882285
535	293.863450677644
540	294.25391000838
545	294.646275693603
550	295.040314414546
555	295.435810961512
560	295.832565540566
565	296.230391493229
570	296.629113898583
575	297.028569438116
580	297.428604945046
585	297.829078600958
590	298.229858431036
595	298.630820247539
600	299.031847409835
605	299.432829950117
610	299.833664500999
615	300.234254266361
620	300.634507852684
625	301.034339512151
630	301.433668863247
635	301.832420471431
640	302.230524608516
645	302.627912753244
650	303.024519838138
655	303.420285868534
660	303.815714446872
665	304.209406497301
670	304.601486505336
675	304.992815741298
680	305.38241456422
685	305.770262071575
690	306.157264792526
695	306.544336840123
700	306.933350692866
705	307.326921583398
710	307.727844332476
715	308.138578298159
720	308.560941515677
725	308.996033500939
730	309.444318631072
735	309.90576345311
740	310.379977067162
745	310.866331500535
750	311.364054500838
755	311.872296500829
760	312.390177199167
765	312.916818223392
770	313.451365005091
775	313.993000692765
780	314.540954374475
785	315.094505320496
790	315.652984362944
795	316.215773250095
800	316.782302660969
805	317.352049262676
810	317.924532993231
815	318.499313678646
820	319.075987618116
825	319.654184355867
830	320.23356371363
835	320.813813049236
840	321.394644712639
845	321.975793785152
850	322.557015923248
855	323.138085433626
860	323.71879357601
865	324.2989470375
870	324.878366531406
875	325.456885466819
880	326.034348632202
885	326.610612071559
890	327.185539030535
895	327.759000326411
900	328.330874878029
905	328.901048570248
910	329.469412804937
915	330.035863666786
920	330.600301666252
925	331.162631222401
930	331.722760471876
935	332.280601130596
940	332.836068255872
945	333.389080151247
950	333.939558105053
955	334.487425751907
960	335.032609413551
965	335.575038239985
970	336.114643964722
975	336.651360731597
980	337.185125098189
985	337.715876049984
990	338.24355484302
995	338.768104648107
1000	339.28947065857
1005	339.807600275247
1010	340.322442565374
1015	340.833947523432
1020	341.342066121298
1025	341.846750615728
1030	342.347953079499
1035	342.845621043292
1040	343.33969173981
1045	343.830087951233
1050	344.316528652138
1055	344.799455943393
1060	345.278557639508
1065	345.752682452959
1070	346.222703458317
1075	346.689611977733
1080	347.153195586571
1085	347.612413444077
1090	348.065618010464
1095	348.511136047931
1100	348.947707490629
1105	349.374614703783
1110	349.791600910082
1115	350.198715135221
1120	350.596134677821
1125	350.98423055929
1130	351.36345259389
1135	351.734243245919
1140	352.097062501212
1145	352.452267950318
1150	352.800242645237
1155	353.141384700631
1160	353.476060364416
1165	353.804592279564
1170	354.127273216541
1175	354.444377918674
1180	354.756168123923
1185	355.062892557886
1190	355.364788339791
1195	355.662099547857
1200	355.955029353781
1205	356.243713484656
1210	356.528271315214
1215	356.808829096052
1220	357.085515226044
1225	357.35845109818
1230	357.627747553783
1235	357.89351509984
1240	358.15586077301
1245	358.414870930934
1250	358.670613839916
1255	358.923147741065
1260	359.172526984711
1265	359.418803220928
1270	359.662024056336
1275	359.902232271533
1280	360.139466321086
1285	360.37376133591
1290	360.605149948537
1295	360.833662849406
1300	361.05932921418
1305	361.282177092702
1310	361.502233769137
1315	361.719526054197
1320	361.934080518403
1325	362.145923671918
1330	362.355082096783
1335	362.561582531599
1340	362.765451927282
1345	362.966717481924
1350	363.165406638732
1355	363.361547092642
1360	363.555166856872
1365	363.746294326736
1370	363.934958242352
1375	364.121187546395
1380	364.30501124332
1385	364.486458346173
1390	364.665557909999
1395	364.842339078757


==> tiks/datasets/dspartners-6.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.611437691853
50	280.229062140731
55	280.837610831556
60	281.391204291421
65	281.888364991544
70	282.341582983332
75	282.761475813593
80	283.148106118167
85	283.504078114937
90	283.833637500141
95	284.140829866922
100	284.428903279286
105	284.700388931645
110	284.957299562321
115	285.201272073422
120	285.433658216922
125	285.655588863186
130	285.868023137414
135	286.071784895203
140	286.26759029874
145	286.456069211103
150	286.637781718041
155	286.813230762949
160	286.982871825831
165	287.147120396601
170	287.306357782687
175	287.460935640332
180	287.611179536159
185	287.75739177895
190	287.899853703277
195	288.038827547641
200	288.174558013474
205	288.307273553593
210	288.437187526642
215	288.564499206086
220	288.689394679883
225	288.812047657722
230	288.932620216325
235	289.051263494461
240	289.168118344798
245	289.283315944986
250	289.396978379226
255	289.509219159476
260	289.620143750455
265	289.729850064759
270	289.838428894348
275	289.945964328693
280	290.052534175371
285	290.158210371277
290	290.263059360913
295	290.367142449253
300	290.47051612985
305	290.573232382312
310	290.675338973499
315	290.776879761096
320	290.877894952435
325	290.978421337073
330	291.078492517869
335	291.178139135328
340	291.277389076952
345	291.958727868682
350	293.253601171106
355	294.775747957215
360	296.141355513325
365	297.362295168303
370	298.466061156365
375	299.501356178457
380	300.460180901366
385	301.346992810653
390	302.172001069278
395	302.945178251169
400	303.674458298963
405	304.365899848916
410	305.024234410101
415	305.651054835187
420	306.246555584554
425	306.81160081203
430	307.348607088203
435	307.860835332011
440	308.351279682091
445	308.822232688768
450	309.27547242365
455	309.712541341435
460	310.13485301346
465	310.543686743996
470	310.94018262353
475	311.32536280764
480	311.700155808321
485	312.065410442062
490	312.421903340295
495	312.770345620333
500	313.111389584266
505	313.44563451203
510	313.773631322584
515	314.095886590009
520	314.412866126714
525	314.724998228455
530	315.032676576188
535	315.336262885487
540	315.636089278197
545	315.932460532858
550	316.225656156382
555	316.51593226682
560	316.803523336373
565	317.088643802456
570	317.371489561425
575	317.652239367429
580	317.931056139669
585	318.208088157094
590	318.483470180097
595	318.757324447714
600	319.02976163334
605	319.300881717215
610	319.570774814605
615	319.839521957383
620	320.107195801444
625	320.373861272508
630	320.639576158632
635	320.904391660574
640	321.168352899703
645	321.431499388213
650	321.693865462891
655	321.955480681351
660	322.832245191086
665	324.309318969088
670	325.954715403561
675	327.420618779188
680	328.731745921425
685	329.920471938406
690	331.033529366348
695	332.070599421911
700	333.035072167396
705	333.93570988926
710	334.781989538578
715	335.581941367227
720	336.341914122065
725	337.06693519221
730	337.76108094658
735	338.427735891169
740	339.069761358696
745	339.689607808268
750	340.289393738325
755	340.870964809272
760	341.435940632829
765	341.98575282766
770	342.521676021408
775	343.0448528271
780	343.556313758597
785	344.056993028237
790	344.547741088851
795	345.029334611837
800	345.502484482534
805	345.967842323465
810	346.42600594273
815	346.877524107415
820	347.322901007106
825	347.762600735445
830	348.197050988049
835	348.62663553874
840	349.051673833191
845	349.472407357143
850	349.889002833817
855	350.30156834383
860	350.710170944733
865	351.114848796545
870	351.515618099881
875	351.912477806094
880	352.305413766966
885	352.694402415387
890	353.07941373838
895	353.460413592032
900	353.837365568614
905	354.210232549975
910	354.578978015765
915	354.943567142445
920	355.303967723047
925	355.660150947204
930	356.012092060038
935	356.359770913896
940	356.703172422671
945	357.042286915747
950	357.377110391788
955	357.707644674959
960	358.033897481505
965	358.355882394369
970	358.673618752053
975	358.987131456643
980	359.296450708944
985	359.601611680899
990	359.902654137356
995	360.199622019158
1000	360.492563002041
1005	360.781528042353
1010	361.066570921226
1015	361.347747796839
1020	361.625116774864
1025	361.898737503703
1030	362.16867079936
1035	362.43497830125
1040	362.697722155823
1045	362.956964726404
1050	362.9686602144
1055	362.690633809472
1060	362.421027655068
1065	362.257242289121
1070	362.171818151099
1075	362.135061829044
1080	362.135615503217
1085	362.163306770387
1090	362.211232415472
1095	362.275101823743
1100	362.352067736112
1105	362.439952707954
1110	362.536965699748
1115	362.641640649985
1120	362.752791325382
1125	362.869446349
1130	362.990790430324
1135	363.116126036508
1140	363.244849102592
1145	363.37643110057
1150	363.510405878624
1155	363.646359631481
1160	363.783923261793
1165	363.922766394419
1170	364.062592601801
1175	364.203135669341
1180	364.344156672266
1185	364.485441378777
1190	364.626797950516
1195	364.768055012277
1200	364.909059767086
1205	365.049676198821
1210	365.189783128632
1215	365.329273066954
1220	365.468051274885
1225	365.606034634043
1230	365.743150499469
1235	365.879335452582
1240	366.014535010228
1245	366.148702869429
1250	366.281799132129
1255	366.413789869862
1260	366.544647038051
1265	366.674347852488
1270	366.802874006079
1275	366.93021114728
1280	367.056348537908
1285	367.181278691659
1290	367.304996976168
1295	367.427501245288
1300	367.548791527323
1305	367.668869752775
1310	367.787739506315
1315	367.905405800203
1320	368.021874871442
1325	368.137154003064
1330	368.251251367715
1335	368.364175890178
1340	368.475937128161
1345	368.586545168831
1350	368.696010534526
1355	368.804344109901
1360	368.911557076332
1365	369.017660846717
1370	369.122667017123
1375	369.226587331473
1380	369.329433653405
1385	369.431217937291
1390	369.531952198692
1395	369.631648479447


==> tiks/datasets/dspartners-7.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	421
65	421
70	421
75	421
80	421
85	421
90	421
95	421
100	421
105	421
110	421
115	421
120	421
125	421
130	421
135	421
140	421
145	421
150	421
155	421
160	421
165	421
170	421
175	421
180	421
185	421
190	421
195	421
200	421
205	421
210	421
215	421
220	421
225	421
230	421
235	421
240	421
245	421
250	421
255	421
260	421
265	421
270	421
275	421
280	421
285	421
290	421
295	421
300	421
305	421
310	421
315	421
320	421
325	421
330	421
335	421
340	421
345	421
350	421
355	421
360	421
365	301
370	301
375	301
380	301
385	301
390	301
395	301
400	301
405	301
410	301
415	301
420	301
425	301
430	301
435	301
440	301
445	301
450	301
455	301
460	301
465	301
470	301
475	301
480	301
485	301
490	301
495	301
500	301
505	301
510	301
515	301
520	301
525	301
530	301
535	301
540	301
545	301
550	301
555	301
560	301
565	301
570	301
575	301
580	301
585	301
590	301
595	301
600	301
605	301
610	301
615	301
620	301
625	301
630	301
635	301
640	301
645	301
650	301
655	301
660	301
665	301
670	301
675	301
680	301
685	301
690	301
695	301
700	301
705	472
710	472
715	472
720	472
725	472
730	472
735	472
740	472
745	472
750	472
755	472
760	472
765	472
770	472
775	472
780	472
785	472
790	472
795	472
800	472
805	472
810	472
815	472
820	472
825	472
830	472
835	472
840	472
845	472
850	472
855	472
860	472
865	472
870	472
875	472
880	472
885	472
890	472
895	472
900	472
905	472
910	472
915	472
920	472
925	472
930	472
935	472
940	472
945	472
950	472
955	472
960	472
965	472
970	472
975	472
980	472
985	472
990	472
995	472
1000	472
1005	472
1010	472
1015	472
1020	472
1025	377
1030	377
1035	377
1040	377
1045	377
1050	377
1055	377
1060	377
1065	377
1070	377
1075	377
1080	377
1085	377
1090	377
1095	377
1100	377
1105	377
1110	377
1115	377
1120	377
1125	377
1130	377
1135	377
1140	377
1145	377
1150	377
1155	377
1160	377
1165	377
1170	377
1175	377
1180	377
1185	377
1190	377
1195	377
1200	377
1205	377
1210	377
1215	377
1220	377
1225	377
1230	377
1235	377
1240	377
1245	377
1250	377
1255	377
1260	377
1265	377
1270	377
1275	377
1280	377
1285	377
1290	377
1295	377
1300	377
1305	377
1310	377
1315	377
1320	377
1325	377
1330	377
1335	377
1340	377
1345	377
1350	377
1355	377
1360	377
1365	377
1370	377
1375	377
1380	377
1385	377
1390	377
1395	377


==> tiks/datasets/dspartners-8.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.151111253139
65	279.150386308001
70	279.150150144621
75	279.149967161538
80	279.148458934936
85	279.145679460842
90	279.142566946829
95	279.140726328384
100	279.142869610251
105	279.153021075335
110	279.176086846287
115	279.217059502774
120	279.280279598633
125	279.368988608371
130	279.485265688338
135	279.630170278005
140	279.80395276761
145	280.006266324493
150	280.23631756301
155	280.492993409332
160	280.774972197039
165	281.080814019337
170	281.409028622579
175	281.758124107016
180	282.126637997403
185	282.513167118777
190	282.916379339925
195	283.335016705268
200	283.767898828439
205	284.21392727035
210	284.672085228111
215	285.14143679868
220	285.621114221402
225	286.110312056931
230	286.60828693393
235	287.114356909502
240	287.627895192736
245	288.148320239427
250	288.675091945863
255	289.207709473704
260	289.745705573931
265	290.288644197654
270	290.836137984157
275	291.387812285082
280	291.943298178446
285	292.502246967349
290	293.064335103717
295	293.629260841322
300	294.196739121726
305	294.766503734478
310	295.338297804869
315	295.91187690984
320	296.487001414801
325	297.063442724949
330	297.640988693838
335	298.21943832991
340	298.798597731517
345	299.378279958635
350	299.958305319301
355	300.538500724178
360	301.118703004249
365	301.697860119819
370	302.277823702263
375	302.857366088528
380	303.435740007077
385	304.014128402056
390	304.592457529782
395	305.169910489113
400	305.744633317924
405	306.313220381607
410	306.871203265403
415	307.413976893758
420	307.937510071844
425	308.438653731322
430	308.915461610634
435	309.36723177787
440	309.793259207568
445	310.193666730225
450	310.569543543773
455	310.922006719858
460	311.252102752141
465	311.561282867043
470	311.85091518257
475	312.122216841763
480	312.376283738766
485	312.614111650555
490	312.836615382245
495	313.044694227085
500	313.239241617791
505	313.421132704903
510	313.591185877647
515	313.750064729899
520	313.898312292978
525	314.036553312552
530	314.16542516522
535	314.285519995595
540	314.397338131211
545	314.50131817371
550	314.597880771417
555	314.687435288688
560	314.77036887655
565	314.847033022661
570	314.917753016721
575	314.982834806357
580	315.042565726217
585	315.097215127923
590	315.147035781832
595	315.192265536056
600	315.233128364122
605	315.269835045667
610	315.302583981242
615	315.331561772717
620	315.356944160556
625	315.378896806251
630	315.397575529747
635	315.413128149526
640	315.425692092836
645	315.435396888064
650	315.442370158791
655	315.446735402972
660	315.448606598145
665	315.448087451597
670	315.445274059329
675	315.440257385853
680	315.433124216023
685	315.423957591703
690	315.412837325277
695	315.399840414468
700	315.385040999847
705	315.369825226369
710	315.351215753527
715	315.329904007731
720	315.308169259676
725	315.283228914124
730	315.255761002572
735	315.227541381847
740	315.205216192962
745	315.19652350081
750	315.205317887699
755	315.229962157366
760	315.274324202165
765	315.342793496523
770	315.439426818751
775	315.566943037493
780	315.726452899684
785	315.917870079009
790	316.140335253994
795	316.392487769116
800	316.672700136493
805	316.979200475668
810	317.310148427179
815	317.663702478569
820	318.038076209952
825	318.431566869274
830	318.842553729246
835	319.269522562099
840	319.711072500432
845	320.165921422043
850	320.632891033615
855	321.110897162427
860	321.598946260519
865	322.09612992914
870	322.601627990901
875	323.11469350329
880	323.634627775782
885	324.160782005129
890	324.692558666993
895	325.229406282965
900	325.77081232164
905	326.316297572788
910	326.865411982097
915	327.417732546052
920	327.972821171559
925	328.530364259349
930	329.089970614369
935	329.65134716496
940	330.214162576511
945	330.778103850645
950	331.342877875262
955	331.908200776252
960	332.473805405194
965	333.039441342091
970	333.604871851676
975	334.169871159872
980	334.734218092061
985	335.29768310143
990	335.860021765945
995	336.420968153673
1000	336.980236232277
1005	337.53752748077
1010	338.092541165948
1015	338.644983321596
1020	339.194572686683
1025	339.740564887188
1030	340.283957557692
1035	340.824505080283
1040	341.358833997549
1045	341.889341785271
1050	342.418565516905
1055	342.946531013477
1060	343.47048873722
1065	343.986592303889
1070	344.490278406714
1075	344.977599866829
1080	345.445823778255
1085	345.893497001603
1090	346.320188116675
1095	346.726132386132
1100	347.111939531337
1105	347.478451194415
1110	347.826679483998
1115	348.157725521885
1120	348.472721807182
1125	348.772834599068
1130	349.059252264018
1135	349.33287284072
1140	349.594511605956
1145	349.844938603497
1150	350.084880174427
1155	350.315014577207
1160	350.535976602509
1165	350.748361914084
1170	350.952727579762
1175	351.149589635629
1180	351.339423109882
1185	351.522665016261
1190	351.69971807694
1195	351.870953938128
1200	352.036716515505
1205	352.197323595992
1210	352.353063658461
1215	352.504209913672
1220	352.651016633773
1225	352.793716925063
1230	352.932525124604
1235	353.067639952449
1240	353.199246257264
1245	353.327515948618
1250	353.452608891852
1255	353.574673850646
1260	353.693849403405
1265	353.810264787338
1270	353.924040647246
1275	354.035289702063
1280	354.144117363179
1285	354.250621920746
1290	354.35489578926
1295	354.457026277727
1300	354.557095661366
1305	354.655180640751
1310	354.751352585573
1315	354.845678295314
1320	354.938222087801
1325	355.02904479813
1330	355.118203113479
1335	355.205750725907
1340	355.291739013242
1345	355.376216620299
1350	355.459229175759
1355	355.540820224503
1360	355.621031359748
1365	355.699902130014
1370	355.77747014964
1375	355.853771302592
1380	355.928839896242
1385	356.002708757009
1390	356.075409311606
1395	356.146971673508


==> tiks/datasets/dspartners-9.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	281.215683569621
65	284.040902358875
70	286.786001007067
75	289.246484954626
80	291.443734590441
85	293.421567743297
90	295.26943054515
95	296.971134771017
100	298.534395316495
105	299.976420602014
110	301.310260406595
115	302.546082988341
120	303.694185771407
125	304.765876237178
130	305.771777597004
135	306.720423517654
140	307.618341061015
145	308.470815689733
150	309.282416565733
155	310.057147962407
160	310.798486585521
165	311.509458017577
170	312.192733729655
175	312.850702915472
180	313.485516191688
185	314.099117447602
190	314.693271732054
195	315.269588706935
200	315.829541061867
205	316.374479159973
210	316.905643312492
215	317.424173925876
220	317.931120419074
225	318.427448840558
230	318.914048514788
235	319.391737906836
240	319.861269861551
245	320.323336334296
250	320.778572696982
255	321.227561656308
260	321.670836821236
265	322.108885999334
270	322.542154219428
275	322.97104638209
280	323.395929944046
285	323.817137394369
290	324.234968428145
295	324.649692036063
300	325.061548566535
305	325.470751713305
310	325.877490209601
315	326.281929551494
320	326.684213614807
325	327.084466249484
330	327.482792768873
335	327.879281361591
340	328.274004495542
345	328.667020299325
350	329.058373897138
355	329.448098710935
360	329.836217682391
365	329.233566754599
370	327.579959744591
375	325.796762861464
380	324.353637686432
385	323.036556962121
390	321.852041297871
395	320.801575497753
400	319.892351762911
405	319.135586369558
410	318.485599384767
415	317.895949571162
420	317.337188308991
425	316.80659108463
430	316.321874802253
435	315.879765647701
440	315.475677820041
445	315.11017840063
450	314.792297012425
455	314.511706925843
460	314.241793268612
465	313.980800582309
470	313.738550476666
475	313.518728809215
480	313.320827188451
485	313.143002830991
490	312.983295335551
495	312.83955438046
500	312.709904584465
505	312.592902147428
510	312.487409256238
515	312.392416783496
520	312.306996192574
525	312.230292177899
530	312.161510127562
535	312.099912974572
540	312.04482099985
545	311.99560852224
550	311.951698074333
555	311.91255601814
560	311.877689773103
565	311.846645433489
570	311.819005367218
575	311.794385747553
580	311.772433903519
585	311.75282688048
590	311.735268695799
595	311.719488039379
600	311.705236469612
605	311.692286821001
610	311.68043162187
615	311.669481584026
620	311.659264249465
625	311.649622488421
630	311.640413537997
635	311.63150790579
640	311.622788187921
645	311.614148259455
650	311.605492435294
655	311.59673450419
660	311.58779705289
665	311.578610749659
670	311.569113718088
675	311.559250855996
680	311.54897327436
685	311.538237768198
690	311.527006391399
695	311.515245960553
700	311.502927781569
705	312.908145508884
710	315.734720816155
715	318.977051733401
720	321.802475421607
725	324.27108851884
730	326.457336596373
735	328.417780144984
740	330.192892124789
745	331.812438270103
750	333.299714470312
755	334.705992374226
760	336.017696786579
765	337.235587968797
770	338.368591879335
775	339.427104974395
780	340.420425933053
785	341.35635141876
790	342.241389821957
795	343.081025387175
800	343.879925505269
805	344.642098345027
810	345.371021716409
815	346.069749835703
820	346.740996847474
825	347.387183520602
830	348.01042217641
835	348.61250398556
840	349.194929691571
845	349.758978067168
850	350.305776469673
855	350.836347997465
860	351.351635273672
865	351.852512753855
870	352.339795588846
875	352.81424668568
880	353.276581560639
885	353.727471344758
890	354.167544675494
895	354.597389172403
900	355.017552844346
905	355.428545537642
910	355.830840483045
915	356.224876002695
920	356.611097678989
925	356.989815578197
930	357.3614165317
935	357.72617451591
940	358.08439494474
945	358.436361097258
950	358.782329494279
955	359.122534145494
960	359.457190920439
965	359.786500739175
970	360.110651609459
975	360.429819932103
980	360.744171537178
985	361.053862674618
990	361.359040906508
995	361.659845907414
1000	361.956410080266
1005	362.248859098651
1010	362.537312435116
1015	362.821883856499
1020	363.102681839923
1025	362.705648322048
1030	361.505875583256
1035	360.297429885093
1040	359.327339222665
1045	358.539253504615
1050	357.885664760463
1055	357.335222513947
1060	356.867054689279
1065	356.467562102096
1070	356.124049774898
1075	355.827096360436
1080	355.56981942983
1085	355.346942977387
1090	355.154256086801
1095	354.988319713351
1100	354.846270318693
1105	354.725672744662
1110	354.624418435587
1115	354.540659266901
1120	354.472758062451
1125	354.419249441058
1130	354.378811930045
1135	354.350246966725
1140	354.332458293661
1145	354.324444506593
1150	354.325287088466
1155	354.334142105662
1160	354.350235161256
1165	354.372856174516
1170	354.401353460839
1175	354.435128365107
1180	354.473631239529
1185	354.516357948574
1190	354.562846470779
1195	354.612673633003
1200	354.665452092603
1205	354.720827561324
1210	354.778476147287
1215	354.838102844388
1220	354.899438255882
1225	354.962236450741
1230	355.026273631235
1235	355.091346568049
1240	355.15727068345
1245	355.223878511396
1250	355.291018147425
1255	355.358552134279
1260	355.426356255756
1265	355.494318321834
1270	355.562337431629
1275	355.630322522041
1280	355.698191762884
1285	355.765871881751
1290	355.833297343787
1295	355.900409650323
1300	355.967156743281
1305	356.033492458414
1310	356.099376027073
1315	356.164771591793
1320	356.229647783821
1325	356.293977272676
1330	356.35773640801
1335	356.420904915105
1340	356.483465579374
1345	356.545403935073
1350	356.606708025044
1355	356.667368178885
1360	356.727376801543
1365	356.786728141659
1370	356.845418102493
1375	356.903444084087
1380	356.960804919894
1385	357.017500666627
1390	357.073532477211
1395	357.128902453796

